MuRAL-CPD: Active Learning for Multiresolution Change Point Detection

Change Point Detection (CPD) is a critical task in time series analysis, aiming to identify moments when the underlying data-generating process shifts. Traditional CPD methods often rely on unsupervised techniques, which lack adaptability to task-specific definitions of change and cannot benefit from user knowledge. To address these limitations, we propose MuRAL-CPD, a novel semi-supervised method that integrates active learning into a multiresolution CPD algorithm. MuRAL-CPD leverages a wavelet-based multiresolution decomposition to detect changes across multiple temporal scales and incorporates user feedback to iteratively optimize key hyperparameters. This interaction enables the model to align its notion of change with that of the user, improving both accuracy and interpretability. Our experimental results on several real-world datasets show the effectiveness of MuRAL-CPD against state-of-the-art methods, particularly in scenarios where minimal supervision is available.

==> data/ablation/ablation_no_warmup.txt <==
query mean_prec std_prec mean_rec std_rec mean_f1 std_f1
0.000000 0.746650 0.141117 0.493376 0.257680 0.537548 0.204205
1.000000 0.803904 0.155931 0.421170 0.299940 0.467018 0.262048
2.000000 0.803904 0.155931 0.421170 0.299940 0.467018 0.262048
3.000000 0.890617 0.145589 0.349806 0.275345 0.426087 0.237225
4.000000 0.890617 0.145589 0.349806 0.275345 0.426087 0.237225
5.000000 0.924208 0.136665 0.381466 0.251000 0.481885 0.208808
6.000000 0.924208 0.136665 0.381466 0.251000 0.481885 0.208808
7.000000 0.908411 0.135865 0.473936 0.240853 0.575238 0.189320
8.000000 0.908411 0.135865 0.473936 0.240853 0.575238 0.189320
9.000000 0.939974 0.115695 0.497992 0.216718 0.615122 0.165486
10.000000 0.939974 0.115695 0.497992 0.216718 0.615122 0.165486
11.000000 0.962252 0.088086 0.553396 0.214701 0.673745 0.166060
12.000000 0.962252 0.088086 0.553396 0.214701 0.673745 0.166060
13.000000 0.973200 0.071276 0.612447 0.212885 0.727380 0.159987
14.000000 0.973200 0.071276 0.612447 0.212885 0.727380 0.159987
15.000000 0.978539 0.063384 0.651424 0.190475 0.764775 0.138798
16.000000 0.978539 0.063384 0.651424 0.190475 0.764775 0.138798
17.000000 0.985719 0.050601 0.702144 0.181907 0.805871 0.125139
18.000000 0.985719 0.050601 0.702144 0.181907 0.805871 0.125139
19.000000 0.989663 0.038777 0.746904 0.168384 0.840201 0.112451
20.000000 0.989663 0.038777 0.746904 0.168384 0.840201 0.112451
21.000000 0.988779 0.040236 0.796412 0.148751 0.874496 0.097353
22.000000 0.988779 0.040236 0.796412 0.148751 0.874496 0.097353
23.000000 0.989933 0.041358 0.829546 0.129736 0.897220 0.084107
24.000000 0.989933 0.041358 0.829546 0.129736 0.897220 0.084107
25.000000 0.991548 0.037030 0.864588 0.119814 0.919362 0.076651
26.000000 0.991548 0.037030 0.864588 0.119814 0.919362 0.076651
27.000000 0.993267 0.029590 0.890330 0.103569 0.935911 0.064163
28.000000 0.993267 0.029590 0.890330 0.103569 0.935911 0.064163
29.000000 0.995238 0.025644 0.903948 0.098759 0.944491 0.060038
30.000000 0.995238 0.025644 0.903948 0.098759 0.944491 0.060038


==> data/ablation/ablation_single_lc.txt <==
query mean_prec std_prec mean_rec std_rec mean_f1 std_f1
0.000000 0.746650 0.141117 0.493376 0.257680 0.537548 0.204205
1.000000 0.758571 0.139906 0.493376 0.257680 0.543873 0.211031
2.000000 0.782414 0.137701 0.514291 0.261508 0.569953 0.212211
3.000000 0.787021 0.143785 0.520244 0.253262 0.581908 0.206023
4.000000 0.796690 0.132836 0.533772 0.249415 0.598010 0.196439
5.000000 0.804551 0.131559 0.558411 0.235377 0.623433 0.177107
6.000000 0.821645 0.122473 0.584247 0.214453 0.653346 0.156536
7.000000 0.826756 0.121865 0.601923 0.184556 0.672825 0.133503
8.000000 0.850610 0.122800 0.638175 0.170071 0.710087 0.128078
9.000000 0.871105 0.132932 0.651703 0.165234 0.725929 0.118710
10.000000 0.883693 0.125035 0.670279 0.176754 0.741946 0.125741
11.000000 0.885280 0.124748 0.697759 0.165548 0.763438 0.118693
12.000000 0.882870 0.127601 0.723594 0.147022 0.780731 0.107041
13.000000 0.882204 0.153265 0.703636 0.161698 0.759063 0.112632
14.000000 0.879335 0.149012 0.724163 0.151926 0.772069 0.099466
15.000000 0.901592 0.145824 0.720176 0.161056 0.776998 0.103979
16.000000 0.915827 0.138120 0.730996 0.148173 0.793690 0.100134
17.000000 0.928873 0.131866 0.747090 0.143532 0.811275 0.099653
18.000000 0.934567 0.128999 0.756382 0.139330 0.820012 0.095810
19.000000 0.948427 0.119463 0.757059 0.132869 0.827919 0.092360
20.000000 0.948805 0.113493 0.791010 0.126647 0.850514 0.089388
21.000000 0.961158 0.102760 0.805613 0.126779 0.865541 0.089331
22.000000 0.969630 0.091921 0.821313 0.120801 0.879917 0.084577
23.000000 0.970162 0.091929 0.850933 0.114733 0.898516 0.083475
24.000000 0.972634 0.086634 0.869726 0.114859 0.910816 0.082037
25.000000 0.981344 0.078485 0.875463 0.114354 0.918463 0.079369
26.000000 0.977245 0.079554 0.893775 0.103681 0.927827 0.075176
27.000000 0.982136 0.075597 0.897663 0.103396 0.932254 0.073133
28.000000 0.982993 0.075299 0.906386 0.092737 0.938096 0.067827
29.000000 0.984323 0.072489 0.916215 0.084351 0.944809 0.062920
30.000000 0.985927 0.067882 0.926607 0.076214 0.951882 0.057768


==> data/ablation/ablation_threshold.txt <==
query mean_prec std_prec mean_rec std_rec mean_f1 std_f1
0.000000 1.000000 0.000000 0.053632 0.010523 0.101613 0.019050
1.000000 1.000000 0.000000 0.053632 0.010523 0.101613 0.019050
2.000000 1.000000 0.000000 0.053632 0.010523 0.101613 0.019050
3.000000 1.000000 0.000000 0.114248 0.038173 0.202955 0.061698
4.000000 1.000000 0.000000 0.114248 0.038173 0.202955 0.061698
5.000000 1.000000 0.000000 0.205164 0.069674 0.334851 0.097344
6.000000 1.000000 0.000000 0.205164 0.069674 0.334851 0.097344
7.000000 1.000000 0.000000 0.290900 0.069590 0.446287 0.081814
8.000000 1.000000 0.000000 0.290900 0.069590 0.446287 0.081814
9.000000 1.000000 0.000000 0.380171 0.090297 0.544864 0.092422
10.000000 1.000000 0.000000 0.380171 0.090297 0.544864 0.092422
11.000000 1.000000 0.000000 0.452511 0.117420 0.614045 0.111806
12.000000 1.000000 0.000000 0.452511 0.117420 0.614045 0.111806
13.000000 0.990372 0.048736 0.573637 0.153581 0.713061 0.117132
14.000000 0.990372 0.048736 0.573637 0.153581 0.713061 0.117132
15.000000 0.990917 0.038908 0.626380 0.161712 0.754847 0.118093
16.000000 0.990917 0.038908 0.626380 0.161712 0.754847 0.118093
17.000000 0.996296 0.028449 0.687792 0.157161 0.802881 0.107863
18.000000 0.996296 0.028449 0.687792 0.157161 0.802881 0.107863
19.000000 0.995948 0.024014 0.754962 0.152693 0.849891 0.098578
20.000000 0.995948 0.024014 0.754962 0.152693 0.849891 0.098578
21.000000 0.997059 0.022592 0.807934 0.140616 0.885441 0.087200
22.000000 0.997059 0.022592 0.807934 0.140616 0.885441 0.087200
23.000000 0.993981 0.034802 0.843002 0.122962 0.906741 0.074008
24.000000 0.993981 0.034802 0.843002 0.122962 0.906741 0.074008
25.000000 0.995928 0.026731 0.883694 0.110676 0.932367 0.064087
26.000000 0.995928 0.026731 0.883694 0.110676 0.932367 0.064087
27.000000 0.996808 0.019977 0.905037 0.095974 0.945773 0.053933
28.000000 0.996808 0.019977 0.905037 0.095974 0.945773 0.053933
29.000000 0.997917 0.016002 0.921392 0.082118 0.956030 0.045324
30.000000 0.997917 0.016002 0.921392 0.082118 0.956030 0.045324


==> data/cA1.txt <==
1.333897758825334012e+00 1.299003914569457352e-01 -2.426974518520623458e-01
1.386545497245926795e+00 -1.509826058861353515e-02 -3.467452656148833356e-01
1.336115152427482133e+00 -5.587559320428264059e-02 -4.152319237213228376e-01
1.326560145883024067e+00 -7.526718892473059641e-02 -4.069365874471760902e-01
1.331600991942899270e+00 -1.037655152851551937e-01 -4.004331848689383078e-01
1.320758365294179892e+00 -8.046295932428459974e-02 -4.365471555140235105e-01
1.327962198199740040e+00 -9.784409010524550143e-02 -4.280387383540020796e-01
1.322320541205188826e+00 -8.451825091767382891e-02 -4.198926122930066729e-01
1.332811591063719714e+00 -6.980283927332830984e-02 -4.339448381040613700e-01
1.327498659938455949e+00 -1.033724339946157367e-01 -4.372772458936437512e-01
1.300334657272719907e+00 -1.299852836096637154e-01 -4.055714934692979945e-01
1.338426064864254750e+00 -1.339793506399699352e-01 -4.225579034710926218e-01
1.325479710602799344e+00 -1.458437860496429594e-01 -4.372379032040650815e-01
1.322734189369601410e+00 -1.032613592077983311e-01 -4.307077321621555210e-01
1.312100598189197775e+00 -1.043341958577548578e-01 -4.195670483362642367e-01
1.325024237331325683e+00 -1.082333990072762847e-01 -4.458519514741120515e-01
1.313543196742910091e+00 -1.701023859280209050e-01 -4.409805170266515306e-01
1.304753022413487118e+00 -9.618486747394330849e-02 -4.120866385662393383e-01
1.333490821606468035e+00 -1.065614053757198143e-01 -4.132179257622959900e-01
1.346346875032290891e+00 -1.521047986556918197e-01 -4.369473640318116692e-01
1.312683158078816081e+00 -1.151843166208561670e-01 -4.446075162436427530e-01
1.339204572186561748e+00 -9.269386290901357461e-02 -4.270233788198731784e-01
1.319511615459387333e+00 -1.184595024601696744e-01 -4.437825446630195847e-01
1.309496548372434788e+00 -8.991038450586735786e-02 -4.436471212893539073e-01
1.367987640443153019e+00 -1.304808851435533545e-01 -4.186497202702809117e-01
1.281165453152354194e+00 -2.093513051340591125e-01 -4.895873670427098867e-01
1.395404554745541148e+00 -1.906176571494446192e-01 -5.233728026288602120e-01
1.295392723111680411e+00 9.368610116566503110e-02 -4.793688912255957280e-01
1.350168060831878458e+00 4.144070731945906916e-01 1.802175689299450115e-02
1.351208288892254972e+00 4.306747319410957342e-01 3.716341534658789553e-02
1.350862175382750996e+00 4.317616547882400235e-01 3.841433626114418298e-02
1.351103829482380281e+00 4.317009828880672417e-01 3.796365574126389641e-02
1.350737759312481634e+00 4.325852580516326706e-01 3.732076338271388821e-02
1.350666123024352627e+00 4.334815047284511502e-01 3.748697547610342629e-02
1.350662309647916004e+00 4.317684572666126153e-01 3.891436310258005599e-02
1.346104422482030660e+00 4.513219766004238354e-01 3.456559918961146088e-02
1.342777860640087972e+00 4.607686158093121653e-01 3.437704416192448320e-02
1.342464939008590541e+00 4.653375394767350626e-01 3.656714269588801774e-02
1.342042905829845534e+00 4.679790770418272849e-01 3.728268407145284707e-02
1.342120360339381202e+00 4.660209865435911425e-01 3.789034298825262603e-02
1.341781629979414303e+00 4.672982463413158927e-01 3.794728700177379260e-02
1.342834314998560652e+00 4.638220065976585982e-01 3.649429289959920525e-02
1.344418601489828280e+00 4.570228430664858843e-01 3.418982631215396195e-02
1.343389734637125743e+00 4.659768825751674504e-01 3.479656717403846466e-02
1.329108304160775411e+00 5.028192369161372799e-01 4.422821990245816987e-02
1.331850440707199379e+00 4.822631327465447537e-01 1.034990662826741903e-01
1.334097116260819282e+00 4.812303936595725418e-01 8.231949604151794775e-02
1.359055985199375094e+00 4.100571989107383297e-01 2.264638180404279083e-02
1.356752517283312809e+00 4.120362751814409252e-01 3.393103570534889563e-02
1.347762545915818011e+00 4.419578008828070059e-01 4.336718207641493406e-02
1.347968878999489251e+00 4.415567375697390662e-01 4.267563584482878675e-02
1.345194898877740020e+00 4.503192919841402242e-01 4.842911376757640107e-02
1.345563021221595434e+00 4.485714709067515349e-01 4.734361500682564283e-02
1.350669295969858075e+00 4.343894974899398242e-01 4.285717707910489255e-02
1.346453263928554911e+00 4.479375262474225017e-01 4.582458792869868042e-02
1.347933870267919554e+00 4.500572889601068827e-01 4.604242962164620950e-02
1.371665994040387915e+00 4.590377384329853427e-01 4.782694464504085030e-02
1.128645367203035210e+00 4.159113492553951907e-01 1.303068806802112206e-03
1.339353881931935497e+00 -2.814340605914731480e-02 -4.251761453282100200e-01
1.323325571115189891e+00 -6.479287650787048103e-02 -4.423134077378122475e-01
1.331944594249923730e+00 -1.214544530400199912e-01 -4.386459216245096049e-01
1.342030933266425752e+00 -4.370007741638829574e-02 -4.271678791712247847e-01
1.319915219928897043e+00 -9.402858949162024027e-02 -4.249343295347065563e-01
1.316226661983705082e+00 -9.302609704601881579e-02 -4.362855864777933079e-01
1.330405707288949246e+00 -1.436373370217747247e-01 -4.385075664813785634e-01
1.335773975415946779e+00 -1.265410524112214330e-01 -4.117873193277047372e-01
1.334157071114623561e+00 -1.147660261230900314e-01 -4.155671836688719090e-01
1.308745978688234946e+00 -1.017902666611319590e-01 -4.228508998980926026e-01
1.307809343628709930e+00 -1.074339150174538488e-01 -4.236260814901963156e-01
1.397947356358475002e+00 -9.382531588680879941e-02 -4.176597876122546960e-01
1.278815929120620698e+00 -1.198798662742126958e-01 -3.905556149981432856e-01
1.350602064138460623e+00 -9.707196834375982075e-02 -4.377507330859849999e-01
1.347851486590808445e+00 -1.151796768039723695e-01 -4.535744622164915585e-01
1.349659211219990773e+00 -1.355229248442475776e-01 -4.370642340588404284e-01
1.304532342718034199e+00 -8.411727458519849265e-02 -4.214114913423914199e-01
1.336516141837334137e+00 -6.717883045876688053e-02 -4.302189264197986418e-01
1.331917338042078791e+00 -8.062814632950557336e-02 -4.350516813717356102e-01
1.334453727367015397e+00 -6.596898985440653729e-02 -4.291866400989983177e-01
1.301078286920656968e+00 -8.507954436216960681e-02 -4.280225793516070909e-01
1.343030244636688408e+00 -1.572282744915332042e-01 -4.340293349080945884e-01
1.333337360115211423e+00 -1.110994366287902657e-01 -4.110268240022759145e-01
1.310177862239045421e+00 -1.923476989295550554e-01 -4.423968923462935909e-01
1.355294543047847133e+00 -3.683165226702672101e-01 -4.968454188989370746e-01
1.379400253930302522e+00 3.563574599857864400e-01 -1.522334180641760071e-02
1.354178589071585836e+00 4.271478924650313203e-01 3.421834460968431468e-02
1.351869821502794444e+00 4.308253636454111857e-01 3.727790732258718515e-02
1.351695021268696006e+00 4.311818678384605752e-01 3.770084139471300416e-02
1.351021772124277653e+00 4.321758770118709903e-01 3.710724452313107075e-02
1.350900613888018853e+00 4.332755742888918515e-01 3.726141051484814504e-02
1.350472676323963395e+00 4.325375898676684927e-01 3.861245473105565790e-02
1.348098814865583250e+00 4.452350785802761113e-01 3.531952595170309572e-02
1.342270958972203276e+00 4.620631462985057558e-01 3.428924830957384012e-02
1.342812056752582528e+00 4.642578951919202335e-01 3.600647965299493686e-02
1.341972187908237801e+00 4.681320716201615717e-01 3.732860062261093154e-02
1.342271392420009590e+00 4.660679912952686577e-01 3.778781081233185957e-02
1.341815762094632491e+00 4.669650834390652872e-01 3.788093477560644518e-02
1.342393050347668648e+00 4.654211851396688471e-01 3.684504006475718130e-02
1.344672315174229249e+00 4.564873414916379435e-01 3.384879139899091283e-02
1.344417946682647358e+00 4.621642206533188024e-01 3.753714339128411820e-02
1.329508450313409584e+00 5.026528983604984235e-01 3.464869317817303312e-02
1.332670685899487895e+00 4.818077914581565535e-01 1.002636008028483794e-01
1.332008703707574737e+00 4.860206627745918828e-01 9.240279019095243296e-02
1.355426368330101550e+00 4.193746433440536103e-01 2.312089232300017921e-02
1.359372724389939613e+00 4.058853143314332113e-01 3.335820903660609293e-02
1.347801345804408690e+00 4.410158720134434995e-01 4.282890894457892783e-02
1.348097831323891826e+00 4.411548242635219275e-01 4.242984408086056952e-02
1.345425796496967363e+00 4.489022418381031776e-01 4.757886765980021138e-02
1.344535243168594851e+00 4.510096255513673102e-01 4.848883307336736281e-02
1.350490310753091672e+00 4.337046638680627231e-01 4.253204615312397574e-02
1.345935160815181941e+00 4.466987583557311958e-01 4.582803005737862145e-02
1.345271053941961004e+00 4.501676160087186851e-01 4.621114433931390597e-02
1.346078606429331304e+00 4.537978869433170193e-01 4.807243877917763419e-02
1.312471143743556334e+00 4.249218756744045922e-01 1.377287182914225735e-02
1.475516479531694181e+00 9.892392069704913915e-02 -2.723792523564572132e-01
1.365440608761040675e+00 3.274777319701807632e-02 -3.893294025860577490e-01
1.352334249931965493e+00 2.164393903778322886e-02 -3.838325603799939145e-01
1.329707112727655183e+00 2.109148109151227912e-03 -3.830839529229390084e-01
1.347468616038279832e+00 -1.988863670537065198e-02 -3.789750187710286822e-01
1.321031018002005064e+00 -5.772542426226744128e-02 -3.786642593592280948e-01
1.411336691001810584e+00 -4.104354798354875600e-02 -3.945191272637210700e-01
1.319488614368257373e+00 -2.435244842721738523e-02 -3.566248055423956176e-01
1.306009220072972044e+00 -6.629512880470687930e-02 -3.641460007469029536e-01
1.417451876929882948e+00 -8.950980820742282518e-02 -3.913875904636388015e-01
1.332683720618570433e+00 -4.893040643968212672e-02 -4.267283327826068007e-01
1.275716316181191079e+00 -7.517107116298643588e-02 -4.171493001040833537e-01
1.372603741154212464e+00 1.071117890114423737e-02 -3.956403763919326133e-01
1.311925260933707982e+00 4.223269744148214211e-02 -4.189400423671567064e-01
1.371263082799686339e+00 -1.099615714927727889e-01 -3.320432909612445749e-01
1.341040457353142479e+00 -6.756367495751684771e-02 -3.618605919210953203e-01
1.350311781190005833e+00 -5.068784073788366179e-02 -4.014183412585788924e-01
1.321467311514655352e+00 -1.008583834490241887e-02 -3.885879926421507702e-01
1.355847660461871662e+00 -4.985214335084264814e-02 -4.241064630238386424e-01
1.326917361854607735e+00 -2.566661943698986953e-02 -4.227132590546239799e-01
1.335603638856423414e+00 -7.022668292501774157e-02 -4.000660996614202602e-01
1.337549731107015916e+00 -4.917769540754682311e-02 -4.051892937697372243e-01
1.352313447216498599e+00 -6.516807183140690962e-02 -3.961785749474354135e-01
1.340293063728990264e+00 -2.279637568364255990e-02 -4.076436431827727969e-01
1.327052275904532230e+00 -7.037050246515544338e-02 -4.330525488660976752e-01
1.347135778935406591e+00 -8.227656140953669428e-02 -4.153980656809413974e-01
1.350078846048309300e+00 -1.815508815194734615e-01 -5.135110068969663821e-01
1.348650948171658870e+00 7.970996102245302140e-02 -4.459572212133471325e-01
1.377163698900839783e+00 1.398152679378374397e-01 -1.062935193379070664e-02
1.469039217684211973e+00 9.396238567742103143e-02 -3.881374066985957688e-02
1.401962112105168856e+00 1.386773439557235088e-01 -5.717837064518256629e-02
1.327265189743284335e+00 3.002116281590614388e-01 -7.783750506897244015e-02
1.433367512282026413e+00 4.972474552161520317e-02 9.580909293585447573e-02
1.339265255772041030e+00 3.156587796684880987e-01 -6.062548654192335268e-02
1.383706804494450271e+00 1.661935053150943309e-01 -1.768117589610440285e-02
1.406307000795605999e+00 2.026966122098257383e-01 -2.717480859406663785e-02
1.295932670060569336e+00 3.451313676872659886e-01 -6.391906887245411839e-02
1.349783158346005374e+00 1.882931824557750322e-01 4.544475466184693530e-02
1.443756364355930799e+00 1.676211602117855526e-01 1.570234621828973942e-01
1.349574252509222472e+00 3.631217506067348499e-01 -1.440766795296338082e-02
1.405478643647648074e+00 1.752647519310356339e-01 5.952336794618769134e-02
1.315213299954431259e+00 4.429158806612694677e-01 -1.634324396728828108e-02
1.378819236535459014e+00 1.730423729658630005e-01 5.862831533810011070e-02
1.375698070984268107e+00 2.783382170627349828e-01 4.291009189623636727e-02
1.340066689567658287e+00 2.908308647885511355e-01 -1.752000622279186598e-02
1.421327422643088756e+00 1.165568878582283474e-01 1.122892041517896539e-01
1.312735545888183530e+00 3.126069264365926581e-01 -5.199994818542418712e-02
1.348706644731958892e+00 2.177585855658122072e-01 6.232227722438620637e-02
1.482547810226871876e+00 9.476460650270915331e-02 1.812633739644435305e-01
1.347621748677544140e+00 4.117922066959293081e-01 -5.762956229452855655e-03
1.346898602263169487e+00 2.596581382844754260e-01 2.403557855575699786e-02
1.398303229210078102e+00 2.165412339870795844e-01 1.603364529041113873e-02
1.326123514274632154e+00 3.538791561447644507e-01 -1.364093737580457932e-01
1.365085842394732296e+00 2.107776325259427541e-01 2.045063934732536601e-02
1.390067609713072638e+00 2.785563551823460049e-01 -3.443328764312691970e-03
1.337354842152655099e+00 2.614625227839824095e-01 -4.211934885317486499e-03
1.359600464055284119e+00 1.395702359452880570e-01 8.823815019737786536e-02
1.380437060344942513e+00 2.090800399594762160e-01 4.311104124793996295e-02
1.430865972269965480e+00 2.367235942102003943e-01 1.306557344551341759e-01
1.409526930420341051e+00 2.272769407272429709e-01 8.357069873892541967e-02
1.298009207592711656e+00 3.317608755228894091e-01 -1.573744204368271102e-02
1.396473261935721633e+00 2.560714252031359162e-01 7.396250994156050584e-02
1.414817102463937770e+00 2.070684854677156961e-01 2.025824450726571371e-02
1.299430601747619818e+00 3.341415938406898656e-01 -5.251943419078317077e-02
1.406839767411313780e+00 2.602598805298207418e-01 8.720084896424551424e-02
1.313842003568527872e+00 1.847578817256815276e-01 6.273519145739810121e-02
1.372000652846868229e+00 2.160820638152938789e-01 4.443686194926572269e-02
1.456614417484852542e+00 2.322717509425601679e-01 1.354929337145629187e-01
1.391205213159819154e+00 2.536478954890857285e-01 9.174403182293075498e-02
1.322222286543347503e+00 3.226672607538936810e-01 1.658973672674757954e-02
1.371974931812281806e+00 2.882119678457845113e-01 3.242182715993750797e-02
1.396888296739998925e+00 2.731320119969045113e-01 2.638029828887783479e-02
1.394708572210688224e+00 2.720990701264454636e-01 1.042227162047831140e-01
1.250441118061995649e+00 2.551847966875973039e-01 3.668132768537410437e-02
1.361858522558978990e+00 2.081402010859103036e-01 1.038036963972409354e-02
1.517179401574634490e+00 8.280989276269989929e-02 2.495155164434745276e-01
1.309845215505124782e+00 3.413686014340757691e-01 -2.497381030828212285e-03
1.359250267109647581e+00 2.582200619378266504e-01 7.192656356278602503e-03
1.431004080885105445e+00 1.629495910747607579e-01 8.794607555590729098e-02
1.328237597728708641e+00 3.352465957620186510e-01 -3.952307303869971589e-02
1.356004013261314700e+00 2.549896662956963600e-01 2.602544148145083738e-02
1.445887914478004355e+00 2.118353770139803638e-01 9.269377695152659913e-02
1.253240608026753522e+00 2.124163588973516092e-01 1.984682266682776322e-02
1.374420065170347094e+00 1.761640469886627536e-01 2.242980908310251292e-02
1.500809249280129265e+00 1.331832449387126971e-01 2.061249494911839009e-01
1.373172981344342514e+00 2.805815658567410997e-01 2.852322268514198567e-02
1.330212591998884530e+00 2.833433421810838126e-01 2.757276290174724004e-02
1.397444134441244046e+00 2.371492660664685781e-01 8.877475913012700115e-02
1.359661990099995998e+00 2.647392297119774418e-01 6.713193356371621734e-02
1.398567514939752066e+00 2.724849440764081643e-01 9.000594766958276705e-02
1.270824467818268744e+00 1.879704966829652268e-01 3.086162144426364551e-02
1.372221056832108488e+00 1.839822495942943503e-01 -3.651442614697297806e-03
1.489676984529331838e+00 1.272700020743550431e-01 2.407813524884333534e-01
1.340346779428266633e+00 2.983996679244307337e-01 -3.845667077196664174e-02
1.360836489654525305e+00 2.849379448090758604e-01 1.111923654230253383e-02
1.405215582206916114e+00 2.469847186903570968e-01 7.571653374178202722e-02
1.383663790932529558e+00 2.543425077618143293e-01 6.841805425026101228e-02
1.358293335021353521e+00 2.346926708686467578e-01 7.589853221685527451e-02
1.298399384460641404e+00 3.436239476066280107e-01 1.807956138218137776e-02
1.397393345669391662e+00 1.653232397787369468e-01 8.451486478704746397e-02
1.308713917443888652e+00 3.083637394114572827e-01 8.371797082831974879e-02
1.393991867261981099e+00 2.360137902007364286e-01 9.642443922526527933e-02
1.347062860363985370e+00 3.049504028713478920e-01 7.934263161247520624e-02
1.365035590014454847e+00 3.750101564286861255e-01 1.052431430157612785e-01
1.305665065490422050e+00 2.746282659072689647e-01 8.129015564433786367e-02
1.484251702505610115e+00 2.207130249062177474e-01 2.397036778576980831e-01
1.395214303462884331e+00 2.082315384715974771e-01 8.584763567480666047e-02
1.445350854602968083e+00 9.545283098914905673e-02 8.644177933221307286e-02
1.272956046037326594e+00 1.259215144216930815e-01 2.285530267408189542e-02
1.378567491138491308e+00 3.171091524643508963e-01 7.180216229776090198e-02
1.348229266464846532e+00 3.475085152498114671e-01 1.172208775684671772e-01
1.361497672501636336e+00 2.628565677221593733e-01 1.062333606516416562e-01
1.365597633379601827e+00 2.918984273013408570e-01 1.453583980831493483e-01
1.328269582426100826e+00 3.170802181635010708e-01 1.197006384886137448e-01
1.373139849837240023e+00 3.595356649719756437e-01 1.719456690416398814e-01
1.509795626076757324e+00 3.401813422452425878e-02 1.336052994958939477e-01
1.398181195279986522e+00 8.666463399977002158e-02 6.567196697263227856e-02
1.300026265429366168e+00 2.615202256808172865e-01 2.664094374340295404e-02
1.353703388182269984e+00 2.422152373369693135e-01 1.189827759980236072e-01
1.367371877451181605e+00 3.289176154081855930e-01 8.962070035527774925e-02
1.331553353990130750e+00 3.416831510964941088e-01 1.226795876702257565e-01
1.351831572412008464e+00 2.918488942398871355e-01 1.162094856682047844e-01
1.328074876754518963e+00 3.277725250771341692e-01 1.658087992727666216e-01
1.516008521338275017e+00 2.212199230301160335e-01 1.293046966169467404e-01
1.426766113462197172e+00 1.462421188451700216e-01 8.193294559104505326e-02
1.267007598072656283e+00 1.463126885826340762e-01 9.079506270419309549e-03
1.395671538915629784e+00 3.168360411288266842e-01 8.754448901432961005e-02
1.340832814604502765e+00 3.561651063940808326e-01 1.186800247817074438e-01
1.338068366208402971e+00 2.512132903044693721e-01 1.442864973879970369e-01
1.381035212320907979e+00 3.127894245863767075e-01 1.296215006218297550e-01
1.319525786599911044e+00 3.166164844817246360e-01 1.325407496902578364e-01
1.413330550200287528e+00 3.758694669003774802e-01 1.101825976767353277e-01
1.482359633617870376e+00 2.538998840681417138e-02 1.274774898624434216e-01
1.401083925117200035e+00 1.324903742255403860e-01 3.425735357540864168e-03
1.280947746907171947e+00 2.684041327663529986e-01 -3.502498203249175025e-03
1.372396765722528889e+00 2.372441658954846655e-01 1.153285814404128029e-01
1.343576931398640761e+00 3.186824346194780944e-01 1.131873844834054565e-01
1.361610271701175101e+00 3.403920004044940772e-01 1.412657154005971527e-01
1.324492674001797710e+00 3.594485743932447908e-01 1.301686112302556375e-01
1.361916138392208042e+00 3.325618688902897691e-01 1.678669152125775166e-01
1.510385891021822413e+00 1.371399843757322989e-01 1.370157470443803538e-01
1.404392800539298936e+00 1.846260205043273595e-01 8.240484437194094125e-02
1.265077750482662466e+00 2.187411544254368179e-01 1.251570273027884615e-02
1.373650075909724322e+00 2.477944153739506383e-01 8.827503863163548015e-02
1.384843223626350817e+00 3.105754654601712850e-01 1.409938419070773108e-01
1.334254382213570844e+00 3.942426410001074188e-01 1.095933355275026666e-01
1.341834352351609194e+00 2.988518930650730931e-01 1.168096236004419197e-01
1.309321596452627690e+00 3.087476845507224898e-01 1.767278711850055473e-01
1.531996606320487064e+00 1.763779304149860339e-01 1.230524451788604923e-01
1.424649524966666192e+00 6.497677725529288351e-02 1.541894919853984969e-01
1.287869019426593598e+00 1.182471531939602305e-01 -3.150699334778519350e-02
1.357956722164878505e+00 3.035684931814040532e-01 9.048051442512589082e-02
1.351261361764208191e+00 3.090888777471331728e-01 1.019141959910842971e-01
1.353460150385199068e+00 3.064307019885726957e-01 1.238953870859669931e-01
1.363246162265250749e+00 2.657145432374020122e-01 1.144906121783335479e-01
1.334890507512164870e+00 3.009688637823840773e-01 1.666800919678970427e-01
1.497732900094564723e+00 3.057260054647492065e-01 9.708861203201588075e-02
1.422362310309457811e+00 1.416600117220255250e-01 1.373058007083481080e-01
1.305968194632969093e+00 1.247596136919896376e-01 -3.198525238408257004e-02
1.355708486365887477e+00 3.271135987682295410e-01 8.382935244024206090e-02
1.350607290560015716e+00 3.269699449315399131e-01 1.294359786343662888e-01
1.338502876018958565e+00 2.701717148668292268e-01 1.162211910608522969e-01
1.376071424110452579e+00 2.790499906181842515e-01 1.262491104476134995e-01
1.340474504832827485e+00 2.558444176812182391e-01 1.718227766912212295e-01
1.434359546807883579e+00 3.934945873605620870e-01 1.345051328833516413e-01
1.420009212830929179e+00 1.338081655462492192e-01 1.700536099258841138e-01
1.384422692071623162e+00 1.076245489764776075e-01 -1.096499618614354965e-02
1.527035111641028564e+00 8.368709864719799107e-02 1.985744529782833834e-01
1.310747015877731680e+00 2.724481780569749656e-01 -6.228142386603344877e-02
1.386015902573086045e+00 2.405050972860356406e-01 -1.886310456836513133e-02
1.408754403048326997e+00 1.250599421341849760e-01 5.352802680779981948e-02
1.388036466934898794e+00 2.519167068067277304e-01 -1.040904108051758301e-02
1.334723424892642285e+00 2.868899815548722754e-01 1.152774350447292526e-02
1.354137644969766630e+00 2.436817110652913232e-01 3.394850421002240659e-02
1.327469954933881757e+00 5.660892101261341680e-02 8.215297320307789197e-02
1.580373325864145473e+00 3.564245968191728231e-01 1.651623559316669765e-01
1.321321037084616012e+00 2.562324712905117430e-01 2.501693207382544859e-01
1.180004069386083154e+00 4.068652534954679822e-01 -4.225655775160602756e-02
1.447508784308341179e+00 2.167793295682298726e-01 1.415013236763573434e-01
1.216901630503243847e+00 4.030711984001187909e-01 -1.180267937157756658e-01
1.372894986835280218e+00 1.261516546893914348e-01 2.137891183188761479e-02
1.472589670857468613e+00 -1.088842264895419076e-02 5.434053632045482418e-02
1.362107973780641856e+00 3.689780151129473107e-01 -8.471417361012667513e-02
1.351068485695377852e+00 2.772994725662836779e-01 -4.713171502094334886e-02
1.411065843198339387e+00 2.421507158420696526e-01 -1.447801116321162374e-02
1.375615338714543334e+00 2.288723049784223695e-01 -5.601007161670370355e-02
1.384309643955920155e+00 2.132303215933550600e-01 -2.265292494246022234e-02
1.264572476001838641e+00 2.573008666749963536e-01 -1.032323264514797695e-01
1.363378281564424421e+00 8.946226639647966716e-02 -8.493760370954550609e-02
1.573112695238100711e+00 5.766695764615299702e-02 7.927791566948735880e-02
1.307328389095459009e+00 2.009612551222427212e-01 -2.104917162605444286e-02
1.382932980867612738e+00 2.394952413724865670e-01 -2.837574228815933561e-02
1.340876734438585682e+00 2.115997786045589746e-01 -3.251378349715146332e-02
1.386643882410818041e+00 2.105585384240779012e-01 -3.188298685287964396e-02
1.407285238429297980e+00 2.147289022831742611e-01 -8.640566426235788550e-03
1.253011848903579750e+00 1.990616561098687010e-01 -8.345026150434604884e-02
1.362724744776780295e+00 1.822896323642317629e-01 -1.703257142785026268e-01
1.480385554531907122e+00 -9.420672224905446424e-04 1.027898710101652624e-01
1.325787924906469462e+00 2.552814047370698392e-01 -7.085939469937366231e-02
1.439551375634522623e+00 1.109814781826843344e-01 1.759696816973962269e-02
1.321226669878817317e+00 3.794569248645051629e-01 -1.228455464531356955e-01
1.329644710655714768e+00 2.215561230654227443e-01 -1.165342212623639434e-01
1.432514617420158842e+00 1.209550893240692038e-01 2.605678652059217892e-02
1.281162866513915199e+00 4.272444689461636358e-01 -1.720503917483963141e-01
1.407386692833909603e+00 1.643912554128611203e-01 -2.525350289629421999e-03
1.285398283923834040e+00 2.962544269779331385e-01 -1.212187831331117266e-01
1.364298968176413496e+00 1.705058506676800645e-01 -5.137225851447203839e-02
1.506207122150247546e+00 1.130267352308624434e-01 9.438638251849768013e-02
1.280668346527825907e+00 4.648029213527956616e-01 -1.166752917510530535e-01
1.383990215020416858e+00 1.624181586470977989e-01 -1.597428402863525915e-02
1.407445534498320105e+00 2.455457768093024518e-01 -4.496356360901033328e-02
1.285451266219233890e+00 2.792734274938700745e-01 -1.554391522854949026e-01
1.436811575315108724e+00 6.653158142271950459e-02 2.833540742302448345e-02
1.374889566893513937e+00 3.021960099502875030e-01 -1.019229999515392227e-01
1.315373298572585892e+00 1.999453674816477344e-01 -1.386224346660695772e-01
1.366671873784313984e+00 4.333041263139594812e-02 -4.186959988599556204e-02
1.348495526981315695e+00 2.576060093510968985e-01 -1.678854194684885892e-01
1.523856601938902600e+00 2.802779063513834157e-02 8.199093940662237345e-02
1.327437418287965576e+00 3.078700328438596645e-01 -5.820904854819594632e-02
1.302323953172045634e+00 2.992269416507667423e-01 -1.180679019542055092e-01
1.437828793169857455e+00 1.467095561248503988e-01 1.923328756908491977e-02
1.313273024423068591e+00 3.444652795600930961e-01 -1.123634129183537639e-01
1.340848379402563850e+00 2.095926163406366116e-01 -5.960042797650003804e-02
1.416613582208978261e+00 2.312989514015154346e-01 2.864058725177642817e-03
1.285220086919023785e+00 2.405276853853191565e-01 -1.136792221353752075e-01
1.374072593240125650e+00 8.803272089273220247e-02 -2.123456763368693906e-04
1.366445902953317360e+00 1.897749559005804665e-01 -1.686980726427147748e-01
1.446199829863104469e+00 2.291963589712686378e-01 6.102353734388837880e-02
1.400804671489081610e+00 2.420213434866204660e-01 -7.504855280112582294e-02
1.274225066811695228e+00 3.585667638641816812e-01 -1.196112942720229388e-01
1.430859044150124770e+00 1.362483344722331402e-01 -1.601770085771982155e-03
1.333931255452327047e+00 3.343886561413701441e-01 -1.118001579916940436e-01
1.351962159113681006e+00 1.781272618468918711e-01 -6.004533465239980661e-02
1.373866161752989479e+00 2.560379989630958142e-01 -5.546451681243307064e-02
1.338433275240506592e+00 1.981162553219541489e-01 -6.402807465902882189e-02
1.304540571496924484e+00 3.991209480729643877e-01 -1.524498444586590284e-01
1.371166193759427943e+00 1.769705539211855472e-01 -1.126405803257988641e-01
1.409210460359026751e+00 8.077470266849788583e-02 -9.406594343076664366e-02
1.391844295507139062e+00 8.734857533365433802e-02 -3.264625870126353080e-01
1.231618648629656754e+00 -1.833803476694206500e-02 -3.733430959748733624e-01
1.461464313165981910e+00 -1.150049723708226890e-01 -4.097762402374410806e-01
1.347267927756636396e+00 -1.573012171832007811e-01 -3.483205931582976644e-01
1.370759300392945690e+00 -4.873331541896814417e-02 -2.974928573796723486e-01
1.408885841095484093e+00 6.588927462545550451e-02 -3.990883597237964153e-01
1.343065134753064438e+00 -5.462705520741151233e-02 -3.601803059799676410e-01
1.358185900806463842e+00 -1.525250924618298254e-01 -4.059147270328047341e-01
1.367984364733972669e+00 -1.175965779319422394e-01 -4.874855373944328996e-01
1.369369989701643586e+00 -1.227460193249714226e-01 -4.287727290725577012e-01
1.349538725559571439e+00 -1.081144788315715199e-01 -4.041999864723040403e-01
1.369054130526395019e+00 -2.010877618345070506e-01 -4.551972085134442514e-01
1.375376107930596614e+00 -1.564060630082139691e-01 -4.135570325235993772e-01
1.349242466030684540e+00 -1.022471654534887059e-01 -4.381950590223321340e-01
1.359731164717643992e+00 -5.891247637553785610e-02 -4.292039344062030803e-01
1.422253251765726256e+00 1.153667435175329825e-01 -3.616473543279058456e-01
1.284059257799413434e+00 -1.512022344224984716e-01 -4.300093020023233459e-01
1.428015029016971749e+00 -1.424262325478945490e-01 -4.817045153567823257e-01
1.319299152335584591e+00 -2.772629864623862295e-01 -5.233358014387948787e-01
1.330711264948848171e+00 -6.287653387807723426e-02 -4.753002515416469564e-01
1.368075914257021797e+00 -1.893418462486368414e-01 -4.758459485157454094e-01
1.403751645552913097e+00 -1.087336424731536605e-02 -3.798251220693079633e-01
1.243288560338255078e+00 -2.119448875723969339e-01 -3.882827806723249120e-01
1.474618340922107862e+00 1.016537569245010847e-01 -4.101029081758048034e-01
1.366721745329067428e+00 1.944382919411139221e-01 4.290847776801445107e-02
1.371309226990121255e+00 3.133106574914010789e-01 1.046776831529758339e-01
1.359244639757119844e+00 3.557731920996301533e-01 6.867187909280793312e-02
1.354489456117277779e+00 2.739403810530679495e-01 1.006435169442276845e-01
1.373779555209587500e+00 2.681978648914489227e-01 7.491618768495116043e-02
1.310652223350742940e+00 3.191205049733775168e-01 1.945474615172735622e-01
1.514270573830894806e+00 2.325652236748122770e-01 1.576266952339275274e-01
1.407030368748485971e+00 6.384574844106755132e-02 6.066026217774250773e-02
1.360580555233724009e+00 1.558220963492052691e-01 7.755355585996256962e-02
1.308824042544720179e+00 2.764620666091218704e-01 1.978610818349878231e-02
1.364245094520095902e+00 2.490257418407900158e-01 1.126247535467323757e-01
1.375531230917063308e+00 2.912724364897783524e-01 1.221175385118789813e-01
1.336040151152778410e+00 3.638013432399810343e-01 1.100241908610826713e-01
1.367385163580546514e+00 3.120484319543966878e-01 1.224608339121206757e-01
1.315846770722526760e+00 2.715516229458738162e-01 1.787277064338183563e-01
1.501308864658530862e+00 2.552644402375999211e-01 1.330287997947078582e-01
1.451951644082654980e+00 6.598423528109634978e-03 1.186563903533764397e-01
1.298536722578075286e+00 1.223107192958192979e-01 1.563524743950852475e-02
1.334996294174042752e+00 3.396138685613210306e-01 8.210476837404853678e-02
1.356541329141189411e+00 3.235463945506235062e-01 9.996536787169080229e-02
1.365585944260363060e+00 2.580796180658193051e-01 1.069552527105085554e-01
1.351259203731445258e+00 2.942228447044665240e-01 1.378550095583877533e-01
1.308456192730287126e+00 3.314510057391447106e-01 1.404236438065545323e-01
1.445634525585146601e+00 3.869847939553791027e-01 1.402358521495008503e-01
1.471790152853495348e+00 3.158861828348068224e-02 1.283501418303189534e-01
1.358062070966462143e+00 1.933831508761270634e-01 4.364512312612534028e-03
1.321076143356462396e+00 2.929447715177763700e-01 3.835119050998544998e-02
1.355796692663148839e+00 2.458992494609699153e-01 1.325679376212064442e-01
1.375367633104465970e+00 3.169755851322830775e-01 1.362161478761836353e-01
1.331132210091580337e+00 3.623249845733778063e-01 1.375490356749572707e-01
1.338835163826632257e+00 2.858083817908811386e-01 1.066336307616716772e-01
1.347314164911619816e+00 3.244406246693615770e-01 1.398427035320591316e-01
1.517716462364205432e+00 1.933063263418266509e-01 1.051631680610689429e-01
1.435486749973994058e+00 1.085483613247442275e-01 9.331071009595992560e-02
1.270620040468459555e+00 1.001752963984947065e-01 -4.241299488351280011e-02
1.383524687898133099e+00 3.181335735341491167e-01 1.037812267571608660e-01
1.333970765108571266e+00 3.373159637817487733e-01 9.050512253808297436e-02
1.337512062414719871e+00 3.298434994498238293e-01 1.202973213997217128e-01
1.367894267575438638e+00 2.984216712194122101e-01 1.204038155480619265e-01
1.328696598162339537e+00 3.092715686845568523e-01 1.959654674346481829e-01
1.471690764937736429e+00 3.234206177430044571e-01 1.199571837236201588e-01
1.441683687264265101e+00 1.046064042974156616e-01 1.484775911835990447e-01
1.300566143202770419e+00 1.332111210769749976e-01 3.042456333517616109e-03
1.359061886698442745e+00 3.297483276928818707e-01 6.144065619983141158e-02
1.351558499550478798e+00 3.210435609245188004e-01 1.127789086091465637e-01
1.360906826616608001e+00 2.938635112367676827e-01 1.267187613971287596e-01
1.356252707359923093e+00 2.843769250582620645e-01 1.182781621776263781e-01
1.320280388927471460e+00 3.665905168121912361e-01 1.560899697729274116e-01
1.417414895247050444e+00 3.209525334081384518e-01 1.434967559641353585e-01
1.475036285248850110e+00 -2.473417463438699199e-02 1.471157511821007957e-01
1.393977940132547610e+00 1.476602904413689688e-01 4.534966077308094645e-02
1.272446102691308090e+00 2.526040798723355740e-01 6.226735746351156828e-03
1.362240704501451072e+00 2.645804249396550012e-01 1.148895460878717745e-01
1.370931404547522048e+00 2.796282628995264141e-01 1.116794004784208982e-01
1.360929089206066811e+00 2.930981804321272088e-01 1.533160343783572521e-01
1.331451525078565457e+00 3.258626072619343894e-01 1.222151641443561809e-01
1.409897492832631327e+00 3.540101930733444702e-01 1.210906218727344913e-01
1.480387253042999118e+00 1.101832348875665113e-01 1.309903055735108512e-01
1.395584383413750906e+00 1.988782954540154746e-01 3.776161034508514203e-02
1.273029737625031688e+00 2.433754061699723303e-01 1.403906978487799717e-02
1.368299763372395894e+00 2.591624859004124093e-01 1.207255882952105175e-01
1.355352246383625392e+00 2.924942888946286956e-01 1.257018789533781988e-01
1.360444879462981094e+00 3.038543319919876362e-01 1.361921274459744480e-01
1.344960617989337415e+00 3.061523665291824292e-01 1.424341150712788717e-01
1.355500986176585876e+00 3.438656526258438983e-01 1.228241498998051406e-01
1.490526156552483439e+00 2.171900976495311497e-01 2.086600472224318104e-01
1.396632940082579655e+00 4.850381139986999907e-02 4.241803794272368949e-02
1.307072549449494137e+00 5.736834758288901215e-01 -1.219128615661928261e-01
1.446353524507666410e+00 1.782607470407778782e-01 -8.173724039775283334e-02
1.312085641858840024e+00 3.112964489920144184e-01 -1.662965842219918666e-01
1.394918622852421297e+00 2.126573277127559447e-01 -1.058986007479290614e-01
1.395170407803043799e+00 2.098508051756742543e-01 -1.070559081325486855e-01
1.377690709394507440e+00 2.453606171913941814e-01 -1.158451945219497875e-01
1.319383659293910327e+00 2.692734212626206602e-01 -9.837128913294915233e-02
1.366516280334193700e+00 6.780132823280621279e-02 -3.996233339221827441e-02
1.481008228715151809e+00 -9.914038233089572660e-02 8.263261246999023535e-02
1.367757558355644720e+00 2.601742655278941330e-01 -1.060336649028119083e-01
1.360777753353992647e+00 2.840620626412762584e-01 -1.033026462376840926e-01
1.384096893970545361e+00 2.320494515337477026e-01 -8.518966832042984549e-02
1.398584785971834554e+00 2.333590652793063602e-01 -7.184836555786254519e-02
1.365941594047376029e+00 2.305087384230571357e-01 -9.055922562102376727e-02
1.282580197539503253e+00 2.133083298007862616e-01 -1.227458116377211361e-01
1.365754755304967816e+00 1.704976967618165584e-01 -5.064400074579766819e-02
1.475291264137472691e+00 2.159899425931559036e-01 -1.335245357688522039e-02
1.406397650049672654e+00 3.000823538118149170e-01 -1.058095112116384379e-01
1.343768799791293933e+00 2.604770406328278387e-01 -7.299808150517275718e-02
1.356452510551352741e+00 3.126396904470510330e-01 -7.049994191465422388e-02
1.374925302112343761e+00 2.159049880726715276e-01 -6.894343554248763550e-02
1.344420961133830916e+00 2.867218595305962570e-01 -9.488137167342318434e-02
1.337177032088014084e+00 1.120448922504785894e-01 -6.871477819643169449e-02
1.482735772009428965e+00 5.160032581649324351e-02 3.533470114469691725e-02
1.354310988608254052e+00 3.539261080888436162e-01 -3.432187724308145144e-02
1.338304013799999082e+00 3.251597719880132686e-01 -2.852710261092375812e-02
1.399818448651521052e+00 2.381605604571810364e-01 -5.185120468536998095e-02
1.384840851494058001e+00 2.200018272032255862e-01 -6.623789828500999122e-02
1.379281237019175377e+00 2.514386663795845078e-01 -2.101102987917497292e-02
1.267793944450650745e+00 2.950063960132817686e-01 -1.181094641930930667e-01
1.376888275455731891e+00 1.041959685245741757e-01 -1.169123045823915602e-01
1.451136793677853198e+00 5.795491083404600424e-02 -2.573437663624417171e-03
1.378021459972153195e+00 3.460170109678077921e-01 -4.473604003321761391e-02
1.341534599415899809e+00 2.826760373815075944e-01 -3.153173128681140830e-02
1.401735055319590417e+00 2.030379447907284529e-01 -1.893242466312405198e-02
1.493477154116215289e+00 2.489863231659549814e-01 4.678738070805529836e-02
1.198600527502669433e+00 3.157847349754515087e-01 -1.062706217039905282e-01
1.338294913299798772e+00 1.284505061637882806e-01 -3.474636313725329440e-02
1.410023659169112875e+00 7.909788698971371990e-02 -2.989173162371772802e-02
1.434360793202332340e+00 3.218652947739782388e-01 2.126897034367589145e-02
1.345013391493608879e+00 3.978570731376522840e-01 -5.687161866401084509e-02
1.381439291626623156e+00 2.107028657291856177e-01 -2.937040730009944992e-02
1.386216127356818983e+00 2.286201880540917886e-01 -3.530440313644449962e-02
1.330958817666420657e+00 2.872137524773337169e-01 -4.723137258251278864e-02
1.306642059961089286e+00 2.855212440067821378e-01 -7.775910896014456841e-02
1.359836348805874895e+00 1.102836331604866577e-01 -6.217011564428630288e-02
1.384744986798040145e+00 1.530433271521027261e-01 -7.325062496680342927e-02
1.436973883507146610e+00 3.040354748329462953e-01 -1.083071617376815676e-02
1.398000121331774315e+00 2.978848078876978889e-01 -2.741638015626805466e-02
1.356382407555694725e+00 2.313340124310569734e-01 -3.633989845531362256e-02
1.375698744397808149e+00 2.590044593808282780e-01 -4.983419099602592883e-02
1.342746780162180187e+00 2.497126245271125700e-01 -5.053701952843715761e-02
1.313350629035170192e+00 2.997743645243604038e-01 -1.414860660097592149e-01
1.366810922510196091e+00 8.165236050170293636e-02 -2.165811507651464393e-02
1.436230540585953674e+00 7.145803616648337131e-02 -2.953750574272237528e-02
1.399196025353064865e+00 3.218328650584298956e-01 -1.821915371413176943e-02
1.364567890970598496e+00 2.830479815187627590e-01 -2.804953797127895249e-02
1.367416466137291176e+00 2.478571998862751369e-01 -3.230934330416351113e-02
1.391434901648556099e+00 2.265386143381472317e-01 -6.927291789245240694e-03
1.374391211478544594e+00 2.074791591565989524e-01 -5.013401081535392989e-02
1.270679497120312806e+00 3.039529291028670310e-01 -1.031032369253001707e-01
1.389174861513151393e+00 1.038934196451385961e-01 -6.634798878192500748e-02
1.284887285184015404e+00 2.482611126141539004e-01 -1.234379396168381327e-01
1.377367755659280046e+00 2.207926700818230725e-01 7.608957226262333395e-02
1.373256393731552505e+00 3.630927971646985553e-01 5.677935031583859760e-02
1.330675997736684657e+00 2.483100441492182009e-01 5.471129530719910650e-02
1.373561492721948829e+00 2.203781958749124747e-01 8.411085877274236677e-02
1.381465259719471206e+00 2.939830205977738697e-01 7.350337039238347137e-02
1.299555115680242734e+00 3.394516845548727346e-01 6.136466604151289556e-02
1.529657715204923552e+00 1.880145055589682590e-01 1.703647172960950362e-01
1.391902767195749124e+00 9.012187495115138447e-02 -2.825003536795893042e-02
1.427929232986242969e+00 1.312859917358565609e-01 4.190953758015922292e-02
1.269712685016518572e+00 1.762372640631682530e-01 -1.418680307088061865e-03
1.381217871415838960e+00 2.569492961899503269e-01 5.297726337447982575e-02
1.369964305219672607e+00 3.089996139337639613e-01 8.103025320380277674e-02
1.345129542960971980e+00 2.970763706136730353e-01 9.165394526133556485e-02
1.367254680288353841e+00 2.555460151901144394e-01 8.453120401289124231e-02
1.318800700847325924e+00 2.580376375170422287e-01 1.327762186890318885e-01
1.548002898933985572e+00 1.760656152077584857e-01 6.247641474273202961e-02
1.372730655280170575e+00 2.033572658441403225e-01 3.282533256311856440e-02
1.456980159799112995e+00 -1.550101096015209928e-02 1.308368476205519840e-02
1.290811595588010618e+00 1.417807431397639095e-01 3.316107224604125658e-03
1.340287961164301933e+00 2.962722840364488408e-01 4.155370548307871226e-02
1.378659716687009595e+00 2.281237778196442412e-01 9.406870449800064371e-02
1.372395496837023776e+00 2.777111403428622616e-01 1.178239485677971543e-01
1.356930330725421907e+00 3.009784790328321469e-01 5.346668005105222055e-02
1.283141406218562874e+00 3.086927150011126719e-01 1.077430545938085765e-01
1.557680013931490359e+00 2.321057392741219805e-01 9.909924557373907261e-02
1.434086176984677552e+00 1.285211191727863959e-02 4.092923023566596291e-02
1.361139074955442174e+00 7.684567660174862480e-02 -2.096360611645313454e-02
1.314643465855917404e+00 3.283597192995965641e-01 -1.795039749502333470e-02
1.365037252966981862e+00 2.395984311339726947e-01 3.311527260935566430e-02
1.372917338108615493e+00 2.776760762015751394e-01 7.235833183016208980e-02
1.339154664458608091e+00 3.442425985804113964e-01 8.460149727102499184e-02
1.355139466423077366e+00 3.264389353204644739e-01 6.158745519449317085e-02
1.341770468004469086e+00 3.651087001958040479e-01 1.226012289470826966e-01
1.522927519588369805e+00 1.351507076717163025e-01 6.924076742803313145e-02
1.391835733348024906e+00 1.531427145537536116e-01 1.136430289511046118e-02
1.353714296705636366e+00 9.729763853704341547e-02 -2.720973302113537454e-02
1.356165128995035829e+00 1.939306445595697925e-01 7.819658371484189407e-02
1.330947548175516859e+00 3.359005366549280835e-01 5.892010019360767459e-02
1.341284663466728144e+00 2.941867155555091817e-01 7.031776217412993857e-02
1.369813040729345843e+00 2.830694145951227481e-01 7.620472736724387408e-02
1.384121299718758857e+00 2.795725539081093114e-01 9.176901327748553105e-02
1.324969543288124774e+00 3.094607845375270117e-01 1.290209667878386424e-01
1.488378150216338902e+00 2.927702823978433067e-01 7.326556755652435804e-02
1.439904146121326889e+00 4.423378303472536022e-02 1.374880164415531736e-03
1.314843815390744242e+00 1.242911592171199592e-01 -2.127013557102479940e-02
1.345681875800738281e+00 3.200902918332644287e-01 3.947820032305472855e-03
1.349289678624177702e+00 2.242801020506117182e-01 5.831657717121553619e-02
1.382867531426132945e+00 2.642397847081588980e-01 1.185494362488732079e-01
1.339772826266652617e+00 3.097899366195616677e-01 8.756618138639318816e-02
1.345333570287498004e+00 3.631394371597830295e-01 3.438633012271292283e-02
1.357329821395711456e+00 3.019125688426953502e-01 1.177329112187179283e-01
1.512439834491459800e+00 1.817639987931123913e-01 6.251148722430668880e-02
1.417781938577516332e+00 1.490538726084222332e-01 2.104410644749033985e-02
1.316564515759101495e+00 1.077175110230663146e-01 1.837244072822707269e-02
1.310012199385932163e+00 3.578906126976847402e-01 -1.345823291439337752e-02
1.392097709183975240e+00 2.752295667963466919e-01 6.184576425827369162e-02
1.364141901366209719e+00 2.634393798562374434e-01 8.079620810039715717e-02
1.370993310318469049e+00 3.234515865033644189e-01 1.264111104588785672e-01
1.333914086610000549e+00 3.345875923571026145e-01 1.778032906268522256e-02
1.362901358004507513e+00 2.664118092148785033e-01 1.157064180281097976e-01
1.474202540199394340e+00 3.036911432508339614e-01 3.726727256741870636e-02
1.409846084969021085e+00 1.432203349417388860e-01 5.209326560477960805e-02
1.418468066375984549e+00 1.232438732785811480e-01 -2.649935472034209774e-02
1.256353762401207108e+00 1.751944638144442845e-01 -5.929319140302211424e-03
1.369312221521776785e+00 2.369946360036962185e-01 5.668072236936609609e-02
1.384242147811452384e+00 2.562592019835769341e-01 1.032834946411520793e-01
1.354137920894935121e+00 3.034708609727169160e-01 9.757016457522511843e-02
1.358081944725064494e+00 3.510899712770448322e-01 6.889460229002127012e-02
1.325176862958939994e+00 3.211067072392451704e-01 6.417221651567184271e-02
1.463756467468744660e+00 3.458014656732190106e-01 1.218874115601933650e-01
1.392025290329552023e+00 2.581499115152089407e-01 2.572270043090910813e-03
1.415993788280872634e+00 2.007672118160181707e-01 -1.137041623133887708e-01
1.362087029333018950e+00 6.211212290499920630e-02 -3.395918127495910488e-01
1.380195467343519944e+00 2.146675140755588407e-02 -3.198923818427378829e-01
1.310964588534882402e+00 6.022448940574564452e-02 -4.174987880335324641e-01
1.362681155985053127e+00 8.885839237220333198e-02 -3.515414262401318490e-01
1.388781203914299267e+00 5.997989559307677354e-02 -2.964934241130941506e-01
1.322666411447361856e+00 6.049884988065898361e-02 -4.104901816076862442e-01
1.362841921527156774e+00 1.116987023714371974e-01 -3.379499953639625853e-01
1.381024226528865029e+00 9.556856276534209105e-02 -2.862793664520257297e-01
1.315837994796180244e+00 6.368516283788402954e-02 -4.208169992461719411e-01
1.356283830193351969e+00 8.989160198627413334e-02 -3.759889977003164074e-01
1.382834759310559658e+00 7.655314500416357526e-02 -2.769071183222734378e-01
1.321305912734896504e+00 6.609929826878943593e-02 -4.018082284129980142e-01
1.348358876270814743e+00 8.829815633844481648e-02 -3.958086121876033259e-01
1.387370994440164207e+00 9.224515866652630014e-02 -2.436466774816782033e-01
1.343631025396152978e+00 4.680379466785217213e-02 -3.908257647228516318e-01
1.324778571182553044e+00 4.851513187295269924e-02 -3.946213514995306482e-01
1.393260884842358660e+00 3.389292671184804262e-02 -2.880548431471832149e-01
1.337231652608096066e+00 2.711643369960647573e-02 -3.863932330607304788e-01
1.329419666769225294e+00 3.733171270046939383e-02 -4.426629859410043388e-01
1.399976815674390807e+00 2.107773227768926227e-02 -3.057392132437614096e-01
1.309768206640153920e+00 3.547751729991013847e-02 -3.836645136017193813e-01
1.330466274498236512e+00 2.366866644693448041e-02 -4.242911072403583450e-01
1.381062470634754291e+00 3.904247434511269599e-02 -3.049537182251192968e-01
1.355539609177714544e+00 3.037582680282580050e-02 -3.317507543078502819e-01
1.335582724789747822e+00 1.478818587057000034e-03 -4.339012549083887116e-01
1.385647909166566549e+00 6.508196457802720158e-02 -3.181773941510774306e-01
1.377660119120036386e+00 6.140158129694269634e-02 -3.109397451920084543e-01
1.299356949348310586e+00 7.628262620424297591e-02 -4.339251312144475348e-01
1.362260511503555982e+00 5.334272811412599236e-02 -3.544420831339014089e-01
1.380170378375356055e+00 3.668296918541903706e-02 -3.017288564335266488e-01
1.311858377561767375e+00 5.201966337936951568e-02 -4.204965821149665439e-01
1.366885233981734782e+00 6.557664264347007332e-02 -3.536828694099128367e-01
1.387811346038250182e+00 6.287458274519451551e-02 -2.906054069021166142e-01
1.316287614457578137e+00 5.262708792702363442e-02 -3.930043253698097816e-01
1.348336491873023402e+00 5.875499329302433238e-02 -3.847672852145231359e-01
1.390938222743558050e+00 4.597978020909683494e-02 -2.756597594336281931e-01
1.496681040336206081e+00 -1.193817280137656339e-01 -5.058377741167964237e-01
1.255436562158258162e+00 3.907422605751016687e-02 -2.853504922513230291e-01
1.443836955778540876e+00 8.836426106930907187e-02 -2.373562091391477336e-01
1.423886508923497107e+00 5.661617800287474522e-02 -2.460057766213591401e-01
1.430332098733801960e+00 1.375045460570041567e-01 -2.634316971994725698e-01
1.398847085952244162e+00 1.028233934582780534e-01 -2.506360199347376638e-01
1.392082263156689592e+00 1.221909028542168263e-01 -2.876492043396262077e-01
1.419451556052274022e+00 1.830795427818005805e-01 -1.502618684874067467e-01
1.393869238817542211e+00 1.207943057593858227e-01 -3.006140348914884131e-01
1.407454529940546983e+00 1.367230050466149982e-01 -2.549462516341219898e-01
1.393153010092340605e+00 1.443823645509534348e-01 -2.268644309368818002e-01
1.402270136481738927e+00 8.570291423059744895e-02 -2.424857949585716432e-01
1.405253985541642603e+00 1.157224820745194477e-01 -2.840871265342254093e-01
1.388029338562751125e+00 1.827051941841467686e-01 -2.247099083319780699e-01
1.409466562100916365e+00 1.532077223109535313e-01 -2.444136223703646804e-01
1.411430062725391732e+00 1.336906794161996093e-01 -2.399669649103243485e-01
1.381715451979123710e+00 9.002816280287997963e-02 -3.106895263355394787e-01
1.425507422762073872e+00 5.515939518262941155e-02 -3.209167428935889577e-01
1.413610361391734571e+00 2.423642543056865328e-01 -1.813536627940198209e-01
1.368819130232749925e+00 1.890325823133766070e-01 -2.720829743316930949e-01
1.319727534946388614e+00 2.703391282686568031e-01 -2.071955925093370565e-01
1.368514333473349387e+00 2.604770782371594873e-01 -1.305043803905945321e-01
1.355441416520128728e+00 3.000740707563374632e-01 1.031804811443613606e-01
1.373315502800203980e+00 3.270227731328443355e-01 1.151005341232849283e-01
1.358921795584338010e+00 3.302409870555571558e-01 1.007566105199296513e-01
1.331684020215764264e+00 3.136604436311581923e-01 1.316491775648797324e-01
1.504059998853557900e+00 2.815917268015251662e-01 7.976798510453839142e-02
1.408600841477168908e+00 3.468658602358318244e-02 -1.330032033903923855e-02
1.303624385037992717e+00 1.549054290273786938e-01 2.369517571374505846e-02
1.348316019635812157e+00 2.819559383585817924e-01 6.295494142698718210e-02
1.385970501032451008e+00 2.909404852149654053e-01 1.063425869062432916e-01
1.368260988775432008e+00 2.981372835663146925e-01 9.266201257855880002e-02
1.306076393513062373e+00 3.337994270504425764e-01 7.559835153955216103e-02
1.539396517429646671e+00 2.798505737184861508e-01 2.112708925728948306e-01
1.424492299390897054e+00 8.877611410153631033e-02 -3.351559916329746591e-02
1.267629456936476995e+00 1.392247795417443090e-01 5.632524447754046204e-02
1.362588063903078961e+00 2.453702491666673036e-01 7.319209228862939842e-02
1.368637658541824287e+00 2.754039996609203289e-01 7.222276500192248427e-02
1.368675967170063457e+00 2.751112250814575777e-01 9.265511647163174325e-02
1.364070476507056817e+00 2.875398801349327571e-01 8.469382988693835435e-02
1.373661843660322956e+00 2.932644929573013370e-01 1.510873974433979139e-01
1.502736081229931298e+00 2.311860196543231993e-01 7.924094099092264532e-02
1.390501599091420237e+00 6.565021718664926231e-02 -6.288987266024279217e-03
1.313421096361317320e+00 1.754931567457415631e-01 3.246705271183899372e-02
1.365878830760880902e+00 3.022743364454685278e-01 6.999204038560152830e-02
1.358670884618075725e+00 2.797171583733636391e-01 9.622961455393726216e-02
1.376765749709615738e+00 3.080496393139655620e-01 1.173271950641459338e-01
1.301805855731146933e+00 3.441404993638311205e-01 9.847480964582500107e-02
1.534866230468498127e+00 2.461387144748903855e-01 1.750977666579518477e-01
1.449295640562357601e+00 -6.415439708388911977e-03 -9.785955811223850942e-04
1.267467467623841548e+00 1.334612091450287918e-01 2.700123105998553097e-02
1.355896305803542923e+00 2.876040796410039291e-01 6.412057562812079059e-02
1.364223829239271213e+00 2.849049892402741313e-01 8.597536393093943574e-02
1.364985311928085920e+00 2.763297225382799205e-01 7.363948648764541416e-02
1.375263081292939393e+00 2.757540463531730213e-01 9.784172769350993337e-02
1.380400574320731488e+00 3.111990239695889282e-01 1.624163167049191281e-01
1.464949958985342970e+00 2.363221284877525252e-01 8.577679561317205770e-02
1.369981450892276520e+00 4.330688571100858864e-02 -1.745320459449032843e-02
1.364700593746162038e+00 1.092369063457394318e-01 1.006697993432684735e-01
1.321946829286463343e+00 3.077649595432718765e-01 8.465366229677211141e-02
1.378385617355230464e+00 2.847976485409356995e-01 1.137221317601695425e-01
1.366373751858110053e+00 2.977546130269939084e-01 8.346709558419825037e-02
1.297497314122103784e+00 3.051322906918862987e-01 1.268733817993320523e-01
1.567484200427376795e+00 2.518013504743422670e-01 1.789659194494598315e-01
1.429224576515036871e+00 5.650506885333098084e-02 3.363115759401059252e-02
1.252443307668953398e+00 1.463487077412864712e-01 2.414743981155555164e-02
1.371814397824730136e+00 2.792125400049333961e-01 7.958549837826178752e-02
1.373477110246055233e+00 2.654757155041075345e-01 8.562511730091007522e-02
1.384829856588687402e+00 2.617309616629902580e-01 1.036659431573871137e-01
1.355127760799971881e+00 2.915306453682275922e-01 8.301888355086479987e-02
1.324333876866705451e+00 3.057173836842767001e-01 1.321695154445501896e-01
1.518897426704310050e+00 2.739629326648922447e-01 9.916385363946830789e-02
1.441935230742070972e+00 4.363973405083435009e-02 1.148678578395499403e-02
1.269650799674764130e+00 1.386878947752639424e-01 2.867002016597387098e-02
1.357442938626438167e+00 2.904530431056946416e-01 8.602493574984657054e-02
1.365277234074080859e+00 3.184175207775943317e-01 8.789452879713804956e-02
1.356824373860656907e+00 3.062051839347849080e-01 8.256916286010056172e-02
1.345229046458810584e+00 2.775381215421308667e-01 9.756396433510763910e-02
1.463856274996592211e+00 2.549567486381670856e-01 2.033891165182173943e-01
1.407854882693270193e+00 3.073725826584058352e-01 1.231718601264032709e-01
1.522840279840470323e+00 6.584939413219437210e-02 6.587925314096367002e-02
1.309221856660416572e+00 3.535931199944667425e-01 -1.242028422544484145e-01
1.413482490275012271e+00 1.773482008086387507e-01 -6.298562454285696471e-03
1.373708461818551996e+00 1.897772463755919847e-01 2.451253344938696122e-03
1.313741404571906912e+00 2.823005857555209164e-01 -1.418264515104122048e-01
1.542143031319235247e+00 5.519683756029190869e-02 1.612162279788884045e-01
1.204454778737185539e+00 4.169076512919668298e-01 -7.509563970531817068e-02
1.330623012938885630e+00 2.158962905363639440e-01 1.143697311708470610e-03
1.366074912555307996e+00 1.843856899068265776e-01 -6.283351699848967187e-02
1.435273205131851082e+00 2.142211709245368245e-01 6.758953065752015821e-02
1.230379993875912570e+00 6.243170344513553349e-01 -1.164265601726923310e-01
1.449661449516708167e+00 3.819691940208006647e-02 1.735207174111290107e-01
1.188727092221752102e+00 6.117159138962522391e-01 -1.022869355809893216e-01
1.398697574682287170e+00 2.697478275259349023e-01 8.995633340742111017e-02
1.290747799121656492e+00 3.622919249184352597e-01 -8.943892476066256370e-02
1.375192761403328356e+00 1.287085405642691138e-01 2.931143642075750150e-02
1.345074071402416305e+00 1.030463890291038187e-01 -1.127152812136087701e-01
1.486889079854536222e+00 1.040375683370885901e-01 1.759172661178097230e-01
1.368407008329014740e+00 2.917971759689219624e-01 -6.483048757056103506e-03
1.305621618174254595e+00 3.191647500379349855e-01 -1.176431151384048218e-01
1.413435018919972030e+00 1.502139728925143691e-01 -1.195967303574192037e-02
1.346374415932110935e+00 3.740033988091029382e-01 -8.554393522356820712e-02
1.315968620896814656e+00 2.821188731063183908e-01 -7.970318043568888622e-02
1.435798321892955975e+00 1.951623260900327561e-01 4.484887020933944757e-02
1.282974625113832312e+00 3.919873826624218349e-01 -1.336167231467763894e-01
1.350867606238497443e+00 1.867385780709285015e-01 8.070773159276957431e-02
1.381522853896705705e+00 1.706688592044608987e-01 -3.954807180922684240e-02
1.451127796394135583e+00 1.634156432938944359e-01 7.566247600942260787e-02
1.404505140741187708e+00 2.381299805709196915e-01 -1.862808781764094951e-02
1.279564972060655670e+00 3.558910824602217193e-01 -1.122420485899847525e-01
1.441366188637952295e+00 1.131480892769103214e-01 1.203711415933715612e-02
1.257192543322564138e+00 3.352643898591702865e-01 -4.345603994418371918e-02
1.511676895219983940e+00 7.748638082888092971e-02 2.288785758930521608e-01
1.157413542940653572e+00 5.032966296103279502e-01 -1.942427262921135878e-01
1.329401023843279184e+00 1.774557565884080368e-01 -5.402499986891062117e-02
1.508299445701483776e+00 4.638032116016956030e-02 1.169938213228178953e-01
1.286672542031149780e+00 3.687863983548242963e-01 -9.153443165873717535e-02
1.432063971556957860e+00 1.459540812740313387e-01 4.942130133033672060e-03
1.324944681250258771e+00 2.968251759886776364e-01 -6.307371706059430871e-02
1.363375214405567526e+00 1.752645805778061672e-01 -5.082936710730287522e-02
1.423301651395418865e+00 1.915070375269186387e-01 2.764005903862401525e-02
1.288441151761235970e+00 3.299752779198298902e-01 -1.490335132919008987e-01
1.455854209921181974e+00 1.321633771695117365e-01 4.114698939099663277e-02
1.270749318764032409e+00 3.325508184833382286e-01 -1.072653131497773998e-01
1.352264304622264879e+00 1.699281671730957510e-01 -4.872899697096486765e-02
1.516631359822188330e+00 6.647697501481938942e-02 9.903911460640735243e-02
1.271307255623197463e+00 3.935190629275404084e-01 -1.054273063936234378e-01
1.474579197246098872e+00 8.580231733243469383e-02 8.775973009227914720e-03
1.250912717977297639e+00 3.759281281014741349e-01 -1.331777445446070962e-01
1.470190115356016403e+00 9.635894988611776180e-02 3.134552648483612813e-03
1.334194052916226170e+00 2.794999217404881553e-01 -9.191294337488446764e-02
1.367201638877815206e+00 2.250704780206699840e-01 -8.090309263369167836e-02
1.429993223934472812e+00 1.408178386262964044e-01 -3.678222067200100087e-02
1.260398568172136580e+00 4.069062983405946632e-01 -1.656541040826519096e-01
1.365405077729343386e+00 1.006458748756651200e-01 -8.917702108126417115e-03
1.360208419137545199e+00 2.305123470692067023e-01 -5.963637682887353714e-02
1.488356520268650396e+00 1.261371446775198246e-01 4.874615764097555565e-02
1.317257300234803141e+00 3.857579199038103646e-01 -1.195715644370338310e-01
1.358748408190012746e+00 2.362420185965476982e-01 -8.452526593444491254e-02
1.430660414927566570e+00 1.791084405534733859e-01 -4.033015438868650659e-03
1.289781219327729822e+00 3.147537268728073934e-01 -1.389610527359573522e-01
1.429443653230345834e+00 7.884691295109028109e-02 -2.049135631150139636e-02
1.294841830909196911e+00 3.952310799155077659e-01 -1.268448114631531287e-01
1.410600275855657282e+00 5.646048269128034480e-02 -5.039166083302563937e-02
1.318533207288635101e+00 3.916379315446626430e-01 -1.857631551460397490e-01
1.368018732717214192e+00 1.334105105149015480e-01 1.069699939576169642e-02
1.387654514660971561e+00 1.191018595951662123e-01 -1.194260833227832053e-01
1.409025706807860878e+00 3.457403074210814165e-01 7.013677312710935030e-02
1.370426911865610720e+00 3.221348337671601225e-01 -4.871678663232715395e-02
1.311679183690082073e+00 2.939818399626351608e-01 -1.100939892340411924e-01
1.443984207142429810e+00 1.365793910049769855e-01 5.030983982783357455e-03
1.339044497647985832e+00 2.687812970297867032e-01 -7.785814405599687793e-02
1.336646817852173097e+00 2.399528767968904797e-01 -1.443926350125812608e-01
1.443127369958723705e+00 1.518586293953631261e-01 4.831167321029788964e-02
1.262760008040860527e+00 4.258310139597492605e-01 -9.848725511565900592e-02
1.366863468287445205e+00 2.267272691498096737e-01 -1.359737213980035386e-01
1.298110005715992887e+00 3.073229200098146485e-01 -3.295179676215454628e-02
1.353450749036598566e+00 2.134944827078683605e-01 1.913492311706000565e-02
1.382135127839104971e+00 2.584132209018993320e-01 3.101673595622986973e-02
1.347333505737558390e+00 3.228909940039065285e-01 -9.515178696793274993e-03
1.374642310763146913e+00 2.771441786517485628e-01 -5.063604983350698807e-03
1.370389340835915348e+00 2.320332855827205720e-01 3.644840369999850088e-02
1.385762656300180362e+00 2.608221373833741197e-01 9.372727135905069284e-02
1.484401785786018557e+00 2.023717345147061641e-01 4.110016835995929790e-03
1.443338860537373147e+00 -2.610303530502212921e-03 -4.643784446148162270e-02
1.274903548694218403e+00 1.145172161567099001e-01 -2.085103055300870784e-02
1.354172337030656870e+00 2.730437916011632660e-01 -4.652075530356183236e-02
1.403993358285859472e+00 2.350084891786903551e-01 5.085230916623009051e-02
1.370743591224610203e+00 2.854219296064499645e-01 6.520754108298752044e-03
1.346072654466644591e+00 3.910772106046562779e-01 -1.242722783240052253e-02
1.371097906575185599e+00 2.103627411527075330e-01 1.714375164246226269e-02
1.357694425177426112e+00 3.013104350301296086e-01 8.611918228816652088e-02
1.500852777536479277e+00 2.546042134042822980e-01 1.903837116392074341e-02
1.415461736516192337e+00 3.148711647789605161e-03 -7.270935524321377186e-03
1.298294462024939255e+00 1.104060220816271004e-01 -2.965707543738407836e-02
1.383647767637262715e+00 1.508356641472353155e-01 7.306364334684094762e-03
1.379720318259797018e+00 2.803916729205971903e-01 -1.642948348546966614e-02
1.359658719209863253e+00 3.040516576878625199e-01 1.487156495777028006e-02
1.361847055624575198e+00 2.396866451934144271e-01 2.542657357451016259e-02
1.385048762525103783e+00 2.397366741281365954e-01 3.999358788995546060e-02
1.345212627716250386e+00 3.236318248098082884e-01 2.763624429972035695e-02
1.508395619159777379e+00 2.421248729937262589e-01 8.877504118553281032e-02
1.443685313301393602e+00 -5.283210382898376190e-03 -8.056880683438696900e-02
1.263450171407354272e+00 1.304416699571996630e-01 -7.295691282919078424e-02
1.361405447304449901e+00 2.626174820058811976e-01 -2.966830693667650218e-02
1.408863758898289520e+00 2.181457772783224058e-01 5.297394206749765633e-02
1.345727746941993042e+00 3.155061924507263083e-01 2.318773658918392433e-02
1.352122917916670497e+00 3.380859901276812574e-01 1.756999768239772552e-03
1.371284857343820773e+00 2.564195299773310288e-01 3.393203814459307133e-02
1.408071698094829349e+00 2.653889881263382100e-01 1.177996600845729325e-01
1.455057430522486150e+00 2.398260407123288807e-01 -2.011631567558960082e-02
1.433478379623402077e+00 3.036170195203067093e-02 -2.862756654349899593e-02
1.316002340738113841e+00 1.368736623535495855e-01 -1.283425105607260280e-03
1.328216399692219385e+00 3.515457005354952758e-01 -1.464178811684530707e-02
1.394028459234195605e+00 2.507271054643871455e-01 3.174749781848151819e-02
1.355056592580767827e+00 2.822576800830857158e-01 6.766339711664915921e-03
1.359340153938020546e+00 3.604464505618522607e-01 9.121415207538202674e-03
1.362059998470910305e+00 2.409213562463043412e-01 1.849383527204370714e-02
1.403246786254948697e+00 2.568280064879089886e-01 1.219835522421357926e-01
1.456649329007737581e+00 2.588243781606545113e-01 -6.745511992958003189e-03
1.451874674340949412e+00 2.061677337748747674e-02 -3.582537040488816688e-02
1.269088208647840332e+00 1.528549537562357563e-01 -3.209466104215241700e-02
1.360834277187192409e+00 2.655481809638400859e-01 -8.232086897876005754e-03
1.374300836175075258e+00 2.504086642088588222e-01 7.452740813197517369e-03
1.380246849833421718e+00 2.571539070389054493e-01 1.685800561098445283e-02
1.358810959397880325e+00 3.084014312599569485e-01 -5.538298084659155213e-03
1.306537919271141490e+00 3.343422147612316042e-01 3.907993443979563414e-02
1.548676721065422202e+00 2.463019926129734749e-01 1.321810853375690042e-01
1.423084117047262787e+00 6.734349670362506368e-02 3.141160393811708723e-02
1.276970451869301693e+00 3.298091196189393420e-02 -1.661120691641274419e-02
1.408984687901563726e+00 1.641199414300734960e-01 2.945733655364481812e-02
1.373882814024623311e+00 2.496169267736731145e-01 1.215813225605646627e-02
1.351459916177787379e+00 3.258208411843820373e-01 7.779268641873303414e-03
1.362891647749410406e+00 3.384446422781328678e-01 1.286071587654857851e-02
1.326237049738422602e+00 2.966151621725264254e-01 3.800089970526537853e-02
1.536498227249428083e+00 2.193316505958027296e-01 1.308523204390285577e-01
1.411338261170631769e+00 1.741963824020333340e-01 -4.079050365723102534e-02
1.295210053126429450e+00 8.882412104863920965e-02 -4.001132958134877293e-02
1.366115237336630539e+00 1.954152893212872111e-01 -1.527077518916641896e-02
1.393079659941002690e+00 2.742450622635259627e-01 5.404371574777180887e-02
1.352328545625551603e+00 3.086037330808927281e-01 3.832348479741218977e-02
1.358471052043604521e+00 3.754322258858347472e-01 3.045819942111783335e-02
1.321444104474379433e+00 2.778854848033805447e-01 4.828943493196394265e-02
1.469213153841339325e+00 3.271121453992825723e-01 1.202647707239983682e-01
1.223911391069581134e+00 1.402287248342124204e-01 -2.975525348521438351e-01
1.336289532890591936e+00 -2.647356327900793338e-02 -4.282178294059810764e-01
1.335941239656381452e+00 -9.019399047000926928e-02 -4.493982159674064780e-01
1.305408669180422088e+00 -1.060680525094407911e-01 -4.138075272876392541e-01
1.347482186811225668e+00 -5.667577720308346334e-02 -4.515162601168368761e-01
1.305457478217292744e+00 -8.747899656228519394e-02 -4.124248773697827830e-01
1.347507317917405967e+00 -1.360220821669812785e-01 -4.599485541895029228e-01
1.315968753937543312e+00 -1.218604472062064237e-01 -3.956708484762485600e-01
1.322529223523812636e+00 -1.164315211483950563e-01 -4.291345886381663921e-01
1.335454577595865278e+00 -1.228422708528935786e-01 -4.196630917482079282e-01
1.323367700008744485e+00 -1.066371808337496507e-01 -4.295524672823970991e-01
1.319770193562028071e+00 -7.610384696592262244e-02 -3.982276421549065804e-01
1.347159263184668276e+00 -1.313461260037931400e-01 -4.132956971472716012e-01
1.343955142848899609e+00 -1.037051111057646219e-01 -4.220288793758689705e-01
1.313379288071871986e+00 -8.721748557205102892e-02 -4.471129036710812521e-01
1.367133992628706718e+00 -1.419524015528107475e-01 -4.412202704220210547e-01
1.305117839096734844e+00 -1.064306928053273399e-01 -4.354659997116723247e-01
1.328380050553817693e+00 -6.835377902838724040e-02 -4.185642868184629162e-01
1.337862208859980084e+00 -7.986795080985650830e-02 -4.383537070426611892e-01
1.331566755423735593e+00 -6.366455847595853257e-02 -4.306634064373242587e-01
1.293998768593225712e+00 -8.138020688992582408e-02 -4.300278047962263761e-01
1.348230775909580181e+00 -1.236321031410095306e-01 -4.178670044866990563e-01
1.335255493867670396e+00 -1.512792598811928402e-01 -4.394566590806716633e-01
1.322276741618633622e+00 -1.582858332354956099e-01 -4.124934154176780887e-01
1.338188380231690067e+00 -2.744379776788263836e-01 -4.635155961017548565e-01
1.384595137215403060e+00 -9.834564916356439146e-02 -2.420968341057584405e-01
1.518664997345705370e+00 1.135455624668003094e-01 1.457984644592234258e-01
1.366405243286850313e+00 2.115966674785887958e-01 -2.906452783488784261e-02
1.322501508201300080e+00 2.723048950457603312e-01 -4.687577453328144184e-02
1.399244464815657230e+00 1.818881695591417214e-01 2.513057327841607125e-02
1.398519761537575290e+00 2.357825700151068848e-01 1.088761427624362899e-02
1.375578328965279429e+00 2.821986951487734929e-01 6.877718910052742218e-02
1.300774500980558912e+00 1.610130123202960784e-01 3.137869897650819723e-02
1.399396765585789293e+00 7.585984124821541774e-02 8.325657436135439071e-02
1.505522677378111851e+00 5.117879743601971843e-01 1.187019373789393734e-01
1.324470567228779982e+00 1.707127908621576817e-01 3.115441883697964154e-01
1.206754748469768046e+00 3.607366096876797879e-01 -6.685109916957994447e-02
1.400676095910594832e+00 3.306146903049704266e-01 7.029258254820772156e-02
1.247595480564432924e+00 2.503940839381468275e-01 -4.337009289751461716e-02
1.377691032462797338e+00 1.291062365870094542e-01 -7.650442289465958501e-02
1.510901137383526383e+00 1.000480950066571784e-01 1.326515980942062634e-01
1.356459770562347567e+00 2.953888509880575053e-01 -1.040771555721549113e-01
1.333137079856272722e+00 2.786125529697550118e-01 -5.636792789381030871e-02
1.382965362712516022e+00 2.831649285471933841e-01 -2.550130553447631926e-02
1.372794329925661749e+00 2.351883689431348845e-01 -7.005544966500690252e-02
1.415692274076730373e+00 2.180531202907025623e-01 -6.351405287437147940e-04
1.257873720420998431e+00 1.479594040396090826e-01 -7.354179069441316163e-02
1.355060062752284855e+00 1.185992951014241681e-01 -1.350376346281180195e-01
1.567705653933135324e+00 1.350646257666361094e-01 1.008711472901898942e-01
1.336859385427807689e+00 1.808025751413134263e-01 -7.310317803254938462e-03
1.378786238628133987e+00 2.059006960479726200e-01 -3.579419638247702262e-02
1.362917362906847174e+00 1.989281702842428390e-01 -1.579036480412603777e-02
1.341787332304742897e+00 2.339248777470223639e-01 -4.650421136819379159e-02
1.367355023159059879e+00 2.869069622149931775e-01 -4.176274169250848711e-02
1.317579821989177447e+00 6.112536299075280177e-02 -4.635419413754725271e-02
1.332809739641459990e+00 2.308370109400804671e-01 -2.484222228204137906e-01
1.545458437517772676e+00 -2.049821185380553551e-02 2.155775475576149347e-01
1.283205596717208019e+00 3.048322419907398828e-01 -1.045398866108346730e-01
1.383574936408678013e+00 1.855377741593959018e-01 -4.604845536061492189e-02
1.407601602197614987e+00 2.441704977901864582e-01 -3.902658152097308181e-02
1.281154164806388440e+00 3.227050150971843001e-01 -1.641851579720053633e-01
1.413993019732309175e+00 9.085778851485687424e-02 4.957052852059988524e-03
1.342256296342337674e+00 3.851824727205607757e-01 -1.071899752663329070e-01
1.331735598545202848e+00 2.900901233558067505e-01 -8.709529970691157197e-02
1.334284853849509345e+00 1.389621258945844262e-01 -2.594687644842161994e-02
1.362813466747674784e+00 1.910160309039659332e-01 -1.161399989105679070e-01
1.487823902862325243e+00 2.294071388357578622e-01 1.241409471970991163e-01
1.330096430571667376e+00 3.341296599509286369e-01 -9.694699730939269899e-02
1.313011173417019783e+00 3.026074053345723103e-01 -8.655249998019638735e-02
1.451937123207639679e+00 1.311962201517392901e-01 -4.554835659957706673e-03
1.308974022208620358e+00 2.796258675694881513e-01 -1.092614915858756974e-01
1.354422742249432599e+00 1.561037924153511058e-01 -7.294803286483222959e-02
1.465503281515651235e+00 2.000476067481781195e-01 -3.982751282908894574e-02
1.257831415344655479e+00 2.055555238272617491e-01 -1.551310531806141535e-01
1.374262387612332326e+00 1.074243449472073175e-01 -4.635459262632900257e-02
1.413660811767892378e+00 1.458452281301487741e-01 -1.034668872573898390e-01
1.403252885210327428e+00 1.783940784359728249e-01 -1.551854636635061069e-02
1.418041865726415773e+00 1.703513782848425362e-01 2.283301662455888836e-02
1.273456616915674466e+00 4.203861491826697550e-01 -1.521214308125421466e-01
1.393390423890466634e+00 1.309262188645959335e-01 -2.054159692983820173e-02
1.401493204036764695e+00 2.429006247760777115e-01 -2.314855708988611260e-02
1.264143755451694329e+00 3.591483974767831211e-01 -1.424606564164734024e-01
1.479284006492191494e+00 1.277324539827150163e-01 3.974178882602961982e-02
1.259058700117218654e+00 1.962246058849352881e-01 -1.071142882490795367e-01
1.358454872229706067e+00 2.009961869810364121e-01 -5.927148088927983866e-02
1.449193442516678143e+00 8.656040514131174701e-02 -3.884124834152900829e-02
1.321891025177594159e+00 3.661595985921379803e-01 -7.134677324539699661e-02
1.445269138957179011e+00 1.290453503100045252e-01 -2.526240152298415975e-03
1.323735501519713198e+00 3.897832918784553957e-01 -1.277439931907279058e-01
1.339766045822872176e+00 1.987759509832872085e-01 -6.698956016704188388e-02
1.422891449582821322e+00 1.884269589298627756e-01 -1.734967055923603008e-02
1.283596049744471390e+00 3.391219221965570130e-01 -1.484583389643098494e-01
1.456617563014091621e+00 9.047378209230091950e-02 3.057649082224193904e-02
1.252714648203758330e+00 4.238749466335555161e-01 -1.557066036489712924e-01
1.330356896458239735e+00 2.263508870571210863e-01 -9.838469848100495074e-02
1.377267075406943597e+00 1.974941806153835688e-01 -1.225844568887437813e-01
1.446973430356220947e+00 5.095222621734386836e-02 -1.370899393602776628e-01
1.341708969411701924e+00 2.008365914736852109e-01 8.190052630366648212e-02
1.386252771157826302e+00 2.770853978279040342e-01 1.070316407096642136e-01
1.352880514704788650e+00 3.629695602043988556e-01 6.927152438344541530e-02
1.356517966074656467e+00 3.106889546534214452e-01 1.040775373715231156e-01
1.360705015850720345e+00 2.487058986936046545e-01 6.906268198630913235e-02
1.356041974792720595e+00 2.921073921033554566e-01 2.195188986709843970e-01
1.477366476247696125e+00 2.406920591185477687e-01 1.325977296654946569e-01
1.425464278987981004e+00 5.569096507101645166e-02 6.609147917560506680e-02
1.328936891623637262e+00 1.435792845494872350e-01 6.185286262542360330e-02
1.333973172648292627e+00 3.120735303126530025e-01 3.342568142093765848e-02
1.354833937972601765e+00 2.713348794211407067e-01 1.149695121382186269e-01
1.376651844638478561e+00 2.619360070005609109e-01 1.196448756351538856e-01
1.341766140171918087e+00 3.522230161488366651e-01 1.215039048385737480e-01
1.356324028329513931e+00 3.278319529977101743e-01 1.144398956465607214e-01
1.325038433214815514e+00 2.933675203514530261e-01 1.838562267802378303e-01
1.516317645945115533e+00 1.852880299422899890e-01 1.307764571008180887e-01
1.440175735031031135e+00 3.444296900058378685e-02 1.055929717067397577e-01
1.290265923120502034e+00 1.511648135837332929e-01 1.440239981573218295e-02
1.340947992545483025e+00 3.100906112470024345e-01 9.669581190819087624e-02
1.357007180606413677e+00 3.464500653386703988e-01 9.304295300324104401e-02
1.354351430903736109e+00 2.793340433657096056e-01 1.106025468418513208e-01
1.357232308178250912e+00 2.785679074687361645e-01 1.326659304690492869e-01
1.306125053622727128e+00 3.241351149152372213e-01 1.524586011553225595e-01
1.474993454882722599e+00 3.623832277437844529e-01 1.344010380314830666e-01
1.454343829496217211e+00 4.954644497239331369e-02 1.207312334989522895e-01
1.327479131385732147e+00 1.713713379260798642e-01 -1.057908856959451083e-05
1.351618943250400218e+00 3.229868974512090651e-01 4.931630405252201976e-02
1.343824764651484482e+00 2.695168815581485688e-01 1.297722238311937448e-01
1.371106558153246446e+00 2.798779479742723453e-01 1.419319323320578641e-01
1.348737065577470640e+00 3.636489534385722311e-01 1.373037755978396834e-01
1.326365294696273400e+00 3.004931499046543109e-01 1.104008033849377957e-01
1.359923291949453938e+00 3.435452749515545134e-01 1.311511280092775567e-01
1.518261640847299976e+00 1.248976216915127224e-01 1.110117831141628764e-01
1.432715025816271526e+00 1.329181309929782784e-01 6.749275682052077729e-02
1.256967220520956552e+00 1.359540356860619581e-01 -3.774569781535134366e-02
1.389903054979801711e+00 2.839907512745469820e-01 1.180763616796775134e-01
1.335576930739892809e+00 3.462987943164238525e-01 9.656017816919827690e-02
1.340209967079918574e+00 3.452554200400038131e-01 1.257292313565602504e-01
1.354629986206676406e+00 3.156593301985123889e-01 1.147626459520613013e-01
1.335799724316275583e+00 3.015686166550183289e-01 1.958790944744365770e-01
1.495676478341942950e+00 2.736389744826590031e-01 1.207207567158152389e-01
1.429454255480955727e+00 1.353271217809772220e-01 1.354277759644393897e-01
1.276749230662460599e+00 1.373992409482407973e-01 -2.163074564783592363e-04
1.373897709182468674e+00 3.077862729039059775e-01 7.160915008850575469e-02
1.359590890845216560e+00 3.375102304715855150e-01 1.219421200239449027e-01
1.347262615945329811e+00 3.298372828575251714e-01 1.184501668496504845e-01
1.355121759639768220e+00 2.654233986229239117e-01 1.175557492480316379e-01
1.314747672790686384e+00 3.487484123629100985e-01 1.672808352910739316e-01
1.460774040209765534e+00 3.002313032095345058e-01 1.347072642709248314e-01
1.451249709544847111e+00 -1.721990407641987159e-02 1.558055397304342060e-01
1.366499004522332639e+00 1.357396960475792669e-01 1.456416181474712301e-02
1.298298602408055835e+00 2.861517550688645328e-01 3.165586950154963136e-02
1.354187941767791337e+00 2.765319159345675515e-01 1.089494379064376572e-01
1.367756455454795406e+00 2.785220070917195923e-01 1.131105759998029814e-01
1.365583102931988257e+00 2.746286698058683640e-01 1.470864086270780857e-01
1.328234681266839745e+00 3.221994573175209209e-01 1.400056723262617098e-01
1.438603163491656289e+00 3.609691963832556971e-01 1.079983532862557605e-01
1.459072511230972369e+00 9.889054668566604755e-02 1.391371981864123752e-01
1.375508563108600590e+00 1.774998271829061891e-01 8.852323946042447989e-03
1.295812673994883202e+00 2.889811712930204779e-01 3.654911026747377500e-02
1.359938796911527970e+00 2.706619130246425420e-01 1.235880898141358541e-01
1.351202915426220619e+00 2.721705081405318416e-01 1.210658106695742531e-01
1.370081668345563886e+00 2.939648647074988852e-01 1.366263459627514165e-01
1.341521274687736298e+00 2.955545246637619750e-01 1.556271679376156902e-01
1.372289523023378477e+00 3.795478038797391873e-01 1.155259622082573517e-01
1.476971650163322103e+00 1.812527894921226457e-01 2.074364386040162267e-01
1.388195688359403324e+00 2.919552729437012439e-02 1.839829317446432452e-02


==> data/cA2.txt <==
1.905030087775531511e+00 1.324421302938249834e-01 -3.800124853022406324e-01
1.931903565060099748e+00 4.732324972877960390e-02 -4.476821563172193041e-01
1.882534743797245058e+00 -1.027938007558403810e-01 -5.742119934807738968e-01
1.874483513902547527e+00 -1.284171591909356036e-01 -6.001773464287410986e-01
1.874449760896086836e+00 -1.202244627140766214e-01 -5.986520869322013993e-01
1.872429802727493708e+00 -1.319821094535245654e-01 -6.115921553736991534e-01
1.873552388182989636e+00 -1.941809695545644587e-01 -5.916190784016454041e-01
1.869274806682258427e+00 -1.661963880369917712e-01 -6.078096245164713585e-01
1.867675491895933515e+00 -1.666087190192224732e-01 -6.211128940562582468e-01
1.850503508907289429e+00 -1.668146298685649342e-01 -5.937695413216130813e-01
1.891191779585782440e+00 -1.925257404439633113e-01 -6.094776839576664385e-01
1.880542855043819461e+00 -1.480863918400485146e-01 -6.139999336940159536e-01
1.873521417693222890e+00 -1.345774867710488043e-01 -6.159290608779974807e-01
1.877538305891573334e+00 -2.929928609641576642e-01 -6.670160081939628949e-01
1.885318453530083982e+00 2.346208495944271388e-02 -6.545393799706478166e-01
1.910330634989552134e+00 6.013201914703983908e-01 4.348912240308590305e-02
1.910607240860172862e+00 6.105144755420724989e-01 5.382396538888147008e-02
1.910754419833587514e+00 6.099098730876629793e-01 5.363230894805109950e-02
1.905605776488007663e+00 6.291256945978336290e-01 5.068214861072877636e-02
1.898633248910990279e+00 6.563836786137778878e-01 5.064516226330911808e-02
1.897839091408783041e+00 6.605697435081245850e-01 5.348498604318205341e-02
1.898829323979476236e+00 6.558194148461636841e-01 5.201563605308165417e-02
1.898629086258943666e+00 6.608167500355439650e-01 4.214003340422213528e-02
1.879179528071348360e+00 7.010635522047763413e-01 1.234599990956255638e-01
1.910886368618957221e+00 6.105978216621505972e-01 6.069463847932062006e-02
1.910744420326129234e+00 6.093997763330317730e-01 5.596308030352323271e-02
1.903106672800726651e+00 6.342853650385571473e-01 6.618814682108463410e-02
1.907077687718291559e+00 6.221780320546876908e-01 6.302890913667195949e-02
1.939248713065888197e+00 6.418850775532146669e-01 7.119830637913082683e-02
1.735551084581942405e+00 5.716914712782329433e-01 -1.387238008533353550e-02
1.878717298990087770e+00 -8.936058368244860495e-02 -6.183868889627734955e-01
1.891429236169726247e+00 -1.042512926396511330e-01 -6.079695223502346035e-01
1.863855570786369764e+00 -1.390499794914794029e-01 -6.151871095916516818e-01
1.889612258852799709e+00 -1.877766313645443386e-01 -5.946756009465627990e-01
1.851365479286179117e+00 -1.525157158690611525e-01 -5.953292442518773875e-01
1.912887146387526993e+00 -1.446813028606016571e-01 -5.848664410199199137e-01
1.874875204637239889e+00 -1.473786748784733369e-01 -5.999151633165559216e-01
1.899419224611027746e+00 -1.791554393261965972e-01 -6.234533770172746570e-01
1.873908367721706547e+00 -1.063570000353478429e-01 -6.053845960982933150e-01
1.877386794300248019e+00 -9.284776221814784736e-02 -6.089065567344752461e-01
1.881149157423431806e+00 -1.726249131958521865e-01 -6.046704183505869912e-01
1.865211071151764433e+00 -3.432308325134192928e-01 -6.779777340874584279e-01
1.937033801294095969e+00 1.602052807193870831e-01 -2.498467685819056316e-01
1.913018250507512619e+00 6.074081290262304256e-01 5.135815026196606514e-02
1.911002368917180227e+00 6.109085983479694004e-01 5.260402056859660169e-02
1.910592746281334797e+00 6.110821210066462728e-01 5.377512719183299983e-02
1.901232380387906540e+00 6.450351983384168264e-01 4.898149163831067021e-02
1.898328201817506944e+00 6.598560095685940263e-01 5.218352971903038318e-02
1.897593831961318589e+00 6.609649561652247707e-01 5.381636459629862007e-02
1.902458358060619803e+00 6.451834795239376197e-01 5.003970342543582334e-02
1.887794854640792774e+00 6.887840830680242998e-01 5.762891521688470048e-02
1.885772247907530286e+00 6.807343328824436712e-01 1.265855775649678272e-01
1.919402824507105310e+00 5.838334505762701188e-01 4.318023068386065560e-02
1.906217157564384035e+00 6.242812578093118736e-01 6.056762566660326558e-02
1.903043709416000429e+00 6.334852072558379010e-01 6.714324179550068550e-02
1.905472308271670023e+00 6.253106049654355569e-01 6.301420851186759209e-02
1.878969203291124046e+00 6.794655297437767194e-01 1.008672214552265439e-01
1.999218688578531244e+00 2.925122601644316589e-01 -2.587921089548447795e-01
1.914377247659639902e+00 3.696799942013736379e-02 -5.459367998640334285e-01
1.882839281719825397e+00 -2.324590247826190809e-02 -5.358548636793969422e-01
1.945360393139631938e+00 -5.909206713637114861e-02 -5.457137791547598260e-01
1.875013252940667563e+00 -8.094929964185833271e-02 -5.093550401757336310e-01
1.907704342585959889e+00 -1.023962636650684321e-01 -5.882927239639093031e-01
1.880934578186322703e+00 -3.648489101763581488e-03 -5.833605442875017255e-01
1.906537963736975261e+00 -8.017231492711236751e-02 -5.092536066099495606e-01
1.897969822323992251e+00 -7.084129120862123208e-02 -5.427744335632804784e-01
1.896988936591572639e+00 -4.323823041029709047e-02 -5.854217817904765475e-01
1.882907426703248177e+00 -7.373130032681451951e-02 -5.783680573231883004e-01
1.905904431160339030e+00 -7.426821230325433842e-02 -5.624309382065064700e-01
1.884651872627175262e+00 -6.482325045096766492e-02 -5.857879939296506411e-01
1.904053329658851101e+00 -1.918337282150369971e-01 -7.287652265192485768e-01
1.951217162785206849e+00 1.585696298297177287e-01 -2.255728612072923356e-01
1.994262572236672248e+00 2.222419466806235255e-01 -9.642164496760793901e-02
1.961178413668231979e+00 2.358326005059785124e-01 3.125252156258374187e-02
1.951817813675247537e+00 2.922449777496038958e-01 -4.188978402430935943e-02
1.878972729269928532e+00 4.071159502481939696e-01 -7.672793613259118461e-02
1.980237416614066825e+00 2.898670431764226452e-01 1.423685362329737136e-01
1.943864769730809350e+00 3.988697088020476955e-01 3.158359823911754266e-02
1.923540914426208115e+00 3.834162314664688043e-01 5.303565054037603227e-02
1.934100127925125756e+00 3.633829947729692034e-01 3.796643716386020884e-02
1.895021639126846180e+00 3.543392539184513357e-01 1.244666302692480631e-03
2.019310350804991216e+00 2.431399215403508562e-01 1.773269521081009270e-01
1.919362049497549627e+00 4.188296869681700230e-01 3.856937440651206361e-02
1.910740176736321239e+00 4.118037377737213678e-01 -1.013355241548680730e-01
1.945914694309095916e+00 3.753582156590278829e-01 -5.366436560609659859e-03
1.907469565213690377e+00 2.592592011501727578e-01 6.453342223579290604e-02
2.011604684816435284e+00 3.070107673242042368e-01 1.508851206497243413e-01
1.896475209844881826e+00 4.178899206017056001e-01 4.115355458679152700e-02
1.967163306452142990e+00 3.381048480117821997e-01 2.961097172286460480e-02
1.921360870286442868e+00 3.925389003871213589e-01 5.589114831197296296e-02
1.928693863675411624e+00 2.892252097532372335e-01 8.596828923046123672e-02
1.986077981889090127e+00 3.593857562252208426e-01 1.417062349545313016e-01
1.918879101740131210e+00 4.229389851688016844e-01 2.755918474962257281e-02
1.945382948522650146e+00 3.897907239285434144e-01 1.068032830296919700e-01
1.913693558227833824e+00 2.717424464204680756e-01 8.264962719836072003e-02
1.947930319321215631e+00 3.623457224375228880e-01 1.086487709166162746e-01
1.975762193971493996e+00 3.031660807184858308e-01 6.481531789524792864e-02
1.937714605753849906e+00 3.952075868570938955e-01 2.089090148387835050e-02
1.860515261709415391e+00 3.022492889506263603e-01 3.972282015284718526e-02
2.054891451489353482e+00 2.227139679435966579e-01 1.860847741716956383e-01
1.913211468662171288e+00 3.914275921927112267e-01 4.805153085219625309e-02
1.961316657307406341e+00 3.727436394016397370e-01 1.152123667718698702e-01
1.853318175927025635e+00 3.136090503477576008e-01 3.730793584838050514e-02
2.033196275209848913e+00 2.253308073394421629e-01 1.895952535993194743e-01
1.921610881006629690e+00 4.049169769890588744e-01 -1.154274079911855183e-03
1.972552208808938001e+00 3.401828257698523705e-01 1.084736187428916310e-01
1.885994666313083101e+00 3.979458766959690363e-01 5.988961015003324562e-02
1.907781657444636014e+00 3.512338468027256244e-01 1.221942475221065583e-01
1.937085282390671459e+00 4.175986057377518712e-01 1.260107179222606510e-01
1.903603580482709834e+00 4.333713466622672872e-01 1.614476834633414293e-01
2.043191935218844790e+00 2.858850060547724059e-01 2.039986344020709996e-01
1.897423089864734402e+00 1.775427381114227376e-01 6.179152346943989071e-02
1.922062750972836742e+00 4.649917504721249872e-01 1.377357521746843116e-01
1.919923676462685691e+00 3.956720149938638409e-01 1.774802003977166698e-01
1.947632289331144406e+00 4.503051586696881214e-01 2.230945553091495115e-01
2.014987465803091293e+00 1.161990732399968418e-01 1.100359756724308691e-01
1.894431764828141240e+00 3.584293782246595894e-01 1.166096433526406101e-01
1.905395217063857283e+00 4.676777903898768352e-01 1.504973558157717828e-01
1.919007693704548823e+00 4.457992197637277165e-01 2.132065871137689972e-01
2.029067803730397301e+00 2.209684263324064868e-01 1.216936428915877666e-01
1.906800342558328420e+00 3.830249489758161818e-01 8.554681023747744140e-02
1.905679898384177395e+00 4.112951938206134694e-01 1.899178873697058845e-01
1.895751546899056672e+00 4.968836729127826812e-01 1.816748281070659221e-01
2.070881775371936406e+00 1.977330062354709928e-01 1.610722211754399558e-01
1.881947918912852735e+00 3.004486534538731157e-01 9.927275232138901145e-03
1.920535376904090263e+00 4.109438969887407311e-01 1.652013062002409272e-01
1.875373813554887192e+00 5.218757887173111065e-01 1.970094642513465499e-01
2.072290335314816101e+00 2.884104838452299924e-01 2.125402901113006005e-01
1.865211142895144780e+00 2.874982387201503453e-01 5.180843592829879884e-02
1.947284772287491972e+00 4.291697428141131310e-01 1.700256138146171714e-01
1.862083153733061103e+00 4.867779718356797236e-01 1.743309816217116781e-01
2.066557851141582969e+00 2.959185341179445539e-01 2.269263182194647399e-01
1.894887901288864640e+00 1.583410173294937939e-01 5.520367764964000112e-02
1.913147652557144474e+00 4.394687800005563361e-01 1.419058351938586870e-01
1.899435320053745491e+00 3.981656809573532740e-01 1.804062703953619728e-01
2.047389667266026336e+00 4.167087281987292835e-01 1.966319591671510936e-01
1.908504231353365110e+00 2.037874656935899642e-01 4.159701151867754854e-02
1.906502404476317913e+00 4.559450335097449125e-01 1.584742048867474329e-01
1.912392786036232639e+00 3.703367958905209312e-01 1.828467409838616942e-01
1.986393496205907105e+00 4.687926413380811841e-01 2.350352141932395833e-01
2.016556350352363580e+00 1.381546326896769539e-01 1.255262440716126970e-01
1.962323305729546163e+00 3.060489032112251873e-01 3.264958418898929182e-02
1.986234245612515492e+00 2.401090125014357646e-01 3.184196468494874394e-02
1.918622438060875846e+00 4.089486013877307591e-01 1.593936593009515415e-03
1.947687987501117046e+00 2.117749804447245088e-01 8.976400693482677884e-02
1.945737551059709247e+00 4.496255435296582226e-01 2.612548410132206067e-01
1.875858254478986797e+00 4.518609836859631690e-01 6.873819717569690235e-02
1.889969598600286016e+00 2.500065141380667932e-01 -1.597583705597755560e-02
1.970860084139390178e+00 3.342157889051567410e-01 -5.331101605950796379e-02
1.962088448062123458e+00 3.601946724624347507e-01 -4.449677267202215014e-02
1.929380811658996553e+00 3.350026179409545946e-01 -5.814748661026411525e-02
1.934652589309034276e+00 1.860228154023121361e-01 -1.004154534984552649e-01
1.989810331385226894e+00 2.222567316440539897e-01 1.852766241806257444e-02
1.918262203385847853e+00 3.120814246567575334e-01 -4.693094557184193660e-02
1.951419978824203483e+00 3.023446280373609518e-01 -1.928936993900963459e-02
1.905349481283741708e+00 2.153806435108047979e-01 -1.505740186184918450e-01
1.975701835525708550e+00 1.888625518988990559e-01 1.021029263122843339e-02
1.913128252164443488e+00 4.050295482762701349e-01 -1.237560468557192123e-01
1.945526476247785741e+00 2.826747288549005810e-01 -7.272201616378372313e-02
1.907616929687729890e+00 3.881977311522163410e-01 -1.057288425804517040e-01
1.933934440967586488e+00 2.508951505455353503e-01 -6.526288576977051781e-02
1.926818196554838991e+00 4.480320156249406605e-01 -4.977748604334809868e-02
1.947956001272839410e+00 3.378325987560523158e-01 -8.383534516730845043e-02
1.960692831498028976e+00 2.323940087148465283e-01 -5.627466788866079817e-02
1.896174838061346346e+00 2.895826006760877647e-01 -1.528437977301052020e-01
1.957870393895570160e+00 2.028595525227073759e-01 -1.347497829946041059e-01
1.952228456949632651e+00 3.191589558324950393e-01 -3.804740198537934909e-02
1.952584944649422560e+00 3.173269507994196381e-01 -5.840616632028118593e-02
1.907109225855853740e+00 3.624092643206181519e-01 -8.877095588450520380e-02
1.890438213188895489e+00 3.080874538411688679e-01 -7.192774751238903419e-02
1.949559738601736703e+00 2.213194759195005468e-01 -1.178311941731911561e-01
1.970699778362161148e+00 3.758868503813391770e-01 -5.991008648168698325e-02
1.936376102832391366e+00 3.390482048837263340e-01 -7.639660768936090696e-02
1.909915377754720200e+00 3.422548956100883166e-01 -1.083704201597315842e-01
1.898110467195023077e+00 3.559431736963080128e-01 -9.994176706461446735e-02
1.912795568662130297e+00 3.476007862815094773e-01 -1.466902397886428178e-01
1.931829203488944158e+00 1.228520736046110340e-01 -3.491752567001151220e-01
1.941957393739404125e+00 -1.340116732779482178e-01 -5.626708915107001552e-01
1.939330650663604105e+00 -9.489892896533910771e-02 -4.599260010334056403e-01
1.931334330135391131e+00 -3.284379348212036753e-02 -5.219396014192864142e-01
1.932587367736977146e+00 -1.855571421586349468e-01 -6.476308096635082778e-01
1.919144388774503662e+00 -1.745534540982914273e-01 -5.937126498760335602e-01
1.938189173625463058e+00 -2.432483926841275679e-01 -6.084662293678654299e-01
1.941691209625956205e+00 -5.323707876916394799e-02 -5.960817893916642296e-01
1.910383016636701736e+00 -6.680877170148236122e-02 -5.746185287882742410e-01
1.914522268159234653e+00 -2.903123483688499484e-01 -7.153809861013441518e-01
1.940850940718703566e+00 -1.637640865500877563e-01 -6.624932708823495497e-01
1.871650985337844020e+00 -1.849238858684736642e-01 -6.057211416882861688e-01
1.986942346906798607e+00 2.359320195987749114e-01 -1.475947882866305849e-01
1.925142150600076540e+00 4.756222024627280165e-01 1.208643443677880486e-01
1.901170796251271611e+00 3.980876808691491409e-01 1.344839237155195655e-01
2.039013588447326164e+00 3.428137399346388170e-01 2.293769663917192003e-01
1.934509879932859722e+00 1.909238273597720914e-01 8.403169006098437643e-02
1.908747308881738602e+00 3.600425906003704712e-01 1.169021184237902661e-01
1.918157836611001033e+00 4.798019160690262241e-01 1.553350494470239207e-01
1.909736405945687610e+00 4.342272398096359565e-01 2.231150043775464997e-01
2.057955536075736891e+00 1.122688756832497803e-01 1.563853877186680563e-01
1.871231839490719029e+00 3.822870595384411097e-01 8.479881804801589484e-02
1.931043832123241044e+00 3.952040475006102782e-01 1.504765763150858748e-01
1.880719472756405386e+00 5.020152929637102801e-01 1.988688002476489691e-01
2.062805773023578038e+00 2.187595020735328966e-01 1.711109713282472633e-01
1.886903192661389284e+00 3.525471171600048637e-01 4.627591736665281896e-02
1.930424072165082272e+00 4.281420600115443675e-01 1.950037915307470393e-01
1.868430178153154486e+00 4.617785983329228960e-01 1.733676227470620224e-01
2.077622559106681255e+00 3.297634951319366459e-01 1.819132130241538636e-01
1.893661297522746700e+00 1.638788933756302468e-01 2.113615156452191071e-02
1.906855990552525082e+00 4.711308124813421983e-01 1.372140008294486235e-01
1.897602974378788776e+00 4.364043886948184570e-01 1.872197555260832202e-01
2.027643413182778520e+00 4.261214139757499852e-01 2.278768117471969556e-01
1.913945384378761272e+00 1.943192600852049756e-01 7.343111591981987818e-02
1.916504113117297070e+00 4.568810078591264423e-01 1.371118669104879340e-01
1.904300795619410014e+00 4.204458139876925404e-01 1.765588361026448894e-01
1.973563450637442429e+00 4.208789895914613055e-01 2.225294579830165154e-01
1.987397167452188196e+00 1.339549804111446196e-01 9.551506569611509234e-02
1.885249519681217567e+00 3.680715062690406159e-01 1.043059588624705020e-01
1.916530929761377067e+00 4.074593021529055448e-01 1.939118710379351407e-01
1.973661762975812195e+00 4.524750034838871393e-01 1.847936329336159200e-01
1.990672020717919821e+00 2.405923640695198928e-01 8.237539294682459656e-02
1.887170583819847369e+00 3.605740971893237612e-01 1.183200201091611503e-01
1.918669131099256964e+00 4.195656822313262313e-01 1.906673995932796073e-01
1.936819468990214066e+00 4.779144370344020620e-01 2.128153710824479961e-01
1.993975457401335971e+00 2.509879864362746238e-01 1.195100014740928529e-01
1.954746068380119883e+00 4.684411708637733485e-01 -1.508239972551073116e-01
1.934993469147479050e+00 3.435207324579521715e-01 -1.779054428631385298e-01
1.945167841831208388e+00 3.581801614569036230e-01 -1.654882419545353756e-01
1.935284583864163910e+00 1.308752561903108735e-01 -4.869546845255524198e-02
1.985318216625283183e+00 2.034002478194449348e-01 -6.092070260006689914e-02
1.951743159855199750e+00 3.537805685196233618e-01 -1.255390378409542984e-01
1.928837811631286758e+00 3.312758204139937823e-01 -1.314132696701915404e-01
1.910591030287438485e+00 2.552234225077442131e-01 -9.094631934050761979e-02
2.014645195255092780e+00 3.732646916645637747e-01 -1.021988296213321573e-01
1.917885335258284085e+00 3.986181888151066888e-01 -9.740441223320911446e-02
1.896507886243341989e+00 3.625582141533497671e-01 -1.326415797788412787e-01
2.016510782292506132e+00 1.345296374101797310e-01 -7.629995453664183136e-03
1.908144235499339203e+00 4.678465326052885231e-01 -4.348989503930172917e-02
1.979595168729642474e+00 3.172396317821398748e-01 -6.987629484428849180e-02
1.847502132885338932e+00 3.840681808428504374e-01 -1.348201894533105627e-01
2.014153267740638853e+00 1.397796365033320276e-01 -6.456383252871450429e-02
1.908668974937628660e+00 4.168650066622003880e-01 -5.828097501775067468e-02
2.021774887160859624e+00 3.604994093229574870e-01 1.067134985930691046e-02
1.828813328226279733e+00 2.360401303810046869e-01 -8.984312394569266003e-02
2.003560427965807467e+00 3.693571786566889337e-01 -5.591371531044327797e-03
1.943661175442217726e+00 3.824822121691495713e-01 -5.383678328174244798e-02
1.899759762516986639e+00 4.004001423585910602e-01 -6.594435307413655523e-02
1.893008925316798763e+00 2.251088666334677968e-01 -1.045781617362437632e-01
2.008656909345229113e+00 3.650771117034673496e-01 -4.587989047141176335e-02
1.944408427300120756e+00 3.631210574572799610e-01 -4.827006912445040016e-02
1.905142187788215757e+00 3.906042225026952197e-01 -9.525357461355851707e-02
1.918512245756171186e+00 1.874520743956141766e-01 -9.071280778522045063e-02
1.992999186438042969e+00 3.350984075355034064e-01 -3.161213418944230219e-02
1.936924142238114488e+00 3.679657287704896085e-01 -3.563907058146429524e-02
1.926754671624522297e+00 3.376538358401056095e-01 -5.980743922313087879e-02
1.885513594462498776e+00 2.607800635302106596e-01 -1.428107864628578028e-01
1.908348344533475238e+00 3.538489181945400075e-01 9.680801433052194094e-03
1.905464701801068639e+00 3.944279742949242662e-01 8.253010811934850810e-02
1.912332508481704885e+00 4.041112314178192944e-01 9.381688997566278720e-02
2.034419372267955328e+00 3.244303818222642466e-01 1.603941560271260336e-01
1.972579066478033827e+00 1.595992121243230144e-01 1.424054123926042290e-02
1.901631932192779040e+00 3.308741953616446962e-01 4.993271565154749903e-02
1.922661128680618114e+00 4.216311260156796470e-01 1.175692706241362739e-01
1.932862529858225598e+00 3.524196000413313268e-01 1.616507028709662230e-01
2.055469419797057995e+00 2.333225959556408102e-01 6.013620898978482010e-02
1.905457959341942065e+00 1.480017163498162092e-01 6.233534408025036277e-03
1.932595037401680926e+00 3.572155527235861827e-01 1.182493216782909418e-01
1.883940122971182740e+00 4.250524724137202393e-01 1.129559059643636676e-01
2.068031704182999864e+00 3.361835277558395396e-01 1.468209603677530783e-01
1.949245917953616125e+00 1.130832537766770785e-01 -6.078001179127840575e-03
1.911231592248279654e+00 3.767046800442769294e-01 2.430252618666422365e-02
1.913401193268355005e+00 4.479925358970353599e-01 1.036556064467341748e-01
1.938133044046281395e+00 4.735523563300298444e-01 1.463516280721499085e-01
2.027736871282328934e+00 1.900913539460921120e-01 2.672887002635559311e-02
1.912996764971930386e+00 2.464367800806581132e-01 5.637821638128201474e-02
1.892721510946653085e+00 4.355884084069910900e-01 9.248321589523145203e-02
1.923782422854759755e+00 4.020555033079838969e-01 1.330083293466264860e-01
2.037556113779475986e+00 3.881954681358594783e-01 1.266609127872083962e-01
1.922323997204742341e+00 1.680571530195339724e-01 -2.379063981462100838e-02
1.915199169246041500e+00 3.613436614283464521e-01 6.592964971545077491e-02
1.914512410067097603e+00 4.290874656049381008e-01 1.229772446802683689e-01
1.940704376334847936e+00 4.493899618602330559e-01 1.263810806650158824e-01
2.042021865017165538e+00 1.903010311959074663e-01 5.365416154180083219e-02
1.867195609836447279e+00 3.790043507295702829e-01 1.021726351928273560e-03
1.948137064675957486e+00 3.824978788044734457e-01 1.234898871949338117e-01
1.892689939559652368e+00 4.565171440723390095e-01 9.703755745218420325e-02
2.023870349683902781e+00 3.988626451623851765e-01 1.021622447127328859e-01
1.971876987260013259e+00 1.808650216047956727e-01 -5.672072697044377304e-03
1.887255318745459487e+00 3.010292150533771527e-01 5.507456070548362448e-02
1.934211303619899569e+00 4.147624121440673939e-01 1.386389376213479352e-01
1.912385971803818752e+00 4.822766524437437363e-01 1.139420828388561513e-01
2.012511230928371031e+00 4.199187322848035864e-01 7.947916878826136178e-02
1.962991541350085356e+00 1.459389392272631703e-01 -3.566625784466976312e-01
1.888941588233202129e+00 7.290150619065992321e-02 -5.441674822087430030e-01
1.939965423394024224e+00 9.219503907838057233e-02 -4.660779640821345327e-01
1.918104455298401900e+00 1.358361272253109653e-01 -4.906622524798212037e-01
1.892754137184935903e+00 1.096716939271834279e-01 -5.387238078669434049e-01
1.933470750960861295e+00 1.108413939958218380e-01 -4.520675077399978203e-01
1.903157987681205920e+00 1.204056869659134582e-01 -5.291941628873640946e-01
1.910657763386114816e+00 9.019142972244721668e-02 -4.957793496628166707e-01
1.932997074277508442e+00 5.302989841715004954e-02 -4.608729183542529251e-01
1.902214260615102237e+00 4.445813400124081632e-02 -5.757881346027741154e-01
1.891272562332005469e+00 4.011000310541959490e-02 -5.242406567611375134e-01
1.928845909481112564e+00 5.070793653267829937e-02 -4.782245694192310825e-01
1.904214226660148501e+00 2.254922762097282679e-02 -5.542677325626200746e-01
1.936605111667088597e+00 9.299082496093974415e-02 -4.651675241097479319e-01
1.906684106153707425e+00 8.295416393052060244e-02 -5.192807377852232120e-01
1.890744967433549917e+00 6.779384279402723978e-02 -5.391448335398169034e-01
1.941631907719962413e+00 8.845928334459290943e-02 -4.522088287401846984e-01
1.881709053802718579e+00 1.003216597225637108e-01 -5.079978409920268279e-01
2.018321823831163098e+00 -8.033516192267259326e-02 -5.895183949295591530e-01
1.948179288552092991e+00 8.768531857527908646e-02 -3.574161599163627745e-01
2.017574792304683839e+00 1.496028756106008162e-01 -3.581305569391017296e-01
1.977872182527579570e+00 1.772787914932546227e-01 -3.564491092084102197e-01
1.986721838685257424e+00 2.014282058255988939e-01 -3.518256723510344575e-01
1.977600551540822593e+00 1.910445342746849851e-01 -3.304935042208997920e-01
1.981482209976728637e+00 1.593207828265024995e-01 -3.734930568221880298e-01
1.986964708440774885e+00 2.347160348424845722e-01 -3.265634723614220247e-01
1.974079983219892753e+00 1.208770637331919445e-01 -4.242546277683152400e-01
2.007002436348318319e+00 2.367676290241760018e-01 -3.408688282882321730e-01
1.896399543797118614e+00 3.369907125940685422e-01 -3.473327705156149525e-01
1.926753340943525572e+00 4.073814418755490330e-01 3.604359304403324804e-02
1.903869814370704461e+00 4.680562551787739167e-01 1.590594556906426704e-01
2.048352536514280509e+00 3.747709800109363387e-01 1.242613237432032419e-01
1.893664005067551948e+00 1.718814769104977103e-01 1.374706003318244135e-02
1.948242141311176123e+00 4.031795401313789107e-01 1.303486849786685831e-01
1.914076931706719886e+00 4.744562294214217379e-01 1.596838818830328965e-01
2.042881958469811909e+00 2.088732489775132484e-01 7.715286505802029793e-02
1.881697181337990799e+00 2.986247244614681495e-01 9.262721818426677967e-02
1.933904101231782136e+00 3.896440260247543419e-01 1.118198871974150632e-01
1.964770908960686180e+00 4.275147932424274710e-01 1.858662759187011959e-01
2.006580611046443252e+00 1.667902879600883514e-01 3.122924956932766200e-02
1.903284738885470784e+00 3.604464259468335152e-01 8.061588700413947761e-02
1.901040138378048638e+00 4.380658484669367470e-01 1.440346528744479992e-01
2.073492945253636144e+00 3.533970129170808661e-01 1.903182548767855808e-01
1.887585533950062011e+00 1.361393301610534234e-01 2.536054767491408013e-02
1.924024053782665833e+00 4.034821860359700807e-01 1.067318417214448145e-01
1.929497121500411083e+00 4.033007825291541892e-01 1.427156286111364580e-01
2.022604496818293018e+00 3.435555775790544164e-01 1.332550860149358529e-01
1.921174579894919354e+00 1.444221735687157282e-01 8.004055044652091944e-02
1.929849123450195325e+00 4.141297843333250350e-01 1.383050105597629920e-01
1.911672206673971974e+00 4.481800059618535892e-01 1.822050854065608017e-01
2.055808036936838779e+00 1.655485290421739308e-01 1.096802926674054213e-01
1.881075079504669123e+00 3.298811151064634517e-01 8.401386959543957755e-02
1.954133422534136910e+00 3.729392074004761470e-01 1.295761874736107711e-01
1.916154725250673430e+00 4.522957798257697948e-01 1.713974666329770302e-01
2.048691854142040469e+00 1.623179366314239092e-01 5.279511057213127911e-02
1.879149924229833069e+00 3.416952838104347911e-01 9.482360146315313432e-02
1.906471880506384275e+00 4.391441190605698264e-01 1.070681244826272444e-01
1.992727385000657936e+00 4.076902376246397397e-01 2.363409028711867255e-01
2.064358374381453753e+00 2.598388333609327194e-01 8.757229818980943881e-02
1.952604430280757697e+00 3.251320467658097568e-01 -4.635108991777284887e-02
1.952210330613958877e+00 2.862246268701200691e-01 -7.160255472313478697e-02
1.873811837242852718e+00 3.999386384838670150e-01 2.343034033204502431e-02
1.947870303437043482e+00 2.257353297160915595e-01 -2.179241360005049200e-02
1.893516772176698337e+00 5.551119996944943180e-01 -1.261897086541738378e-02
1.840996738262096866e+00 5.437363271273848442e-01 2.997679097452369407e-02
1.889426264723763849e+00 4.488553446303896743e-01 -1.021513644952398714e-02
1.945535664750110971e+00 1.339194859264710158e-01 -3.986208896600648699e-02
1.972542182886826811e+00 3.464390852668239873e-01 5.471705203526562589e-02
1.944410956275564706e+00 3.271228746237293539e-01 -7.568152108295995995e-02
1.906874372605342760e+00 4.096443465898089720e-01 -8.064368245830802473e-02
1.890673008977603375e+00 4.419301336185984530e-01 -6.690418612600071424e-02
1.951590403275465180e+00 2.387674182221114494e-01 2.526616630243119777e-02
1.976012488760666930e+00 3.432516699083300038e-01 -5.756613461850766666e-03
1.909875357187896805e+00 3.316523969765562407e-01 -8.349897663150050720e-02
1.959109738606131579e+00 3.165852758802941702e-01 1.339260380943883277e-01
1.842621839643279635e+00 3.541896328421353379e-01 -1.009359514006815117e-01
1.954303152432057988e+00 3.251985178680421584e-01 -1.079627989519860859e-02
1.921375021924986104e+00 3.332911540817189988e-01 -6.534530488937867476e-02
1.949469487077708285e+00 3.017037871916282699e-01 -4.015709957799954571e-02
1.949949864129543409e+00 3.224715450426959285e-01 -5.529439822404037808e-02
1.920340285064116248e+00 2.667326866351721337e-01 -5.672546092957891223e-02
1.964583813513339994e+00 3.318744092033649173e-01 -2.115789247976938153e-02
1.915452631739700040e+00 3.413376616463324464e-01 -9.456988424274094529e-02
1.947517501973643039e+00 3.125690388361958005e-01 -8.874676548304245849e-02
1.962334523570884670e+00 3.046781286220168750e-01 -1.058184366546333632e-01
1.863184242669379653e+00 3.160571478957198144e-01 -1.071399370523921368e-01
2.021384879279641389e+00 2.727379981479640114e-01 -3.888061324065369972e-03
1.926565406678717451e+00 3.833409980980514442e-01 -1.113764863142567701e-01
1.922715106402258289e+00 3.163257451125648934e-01 -1.063690684588463053e-01
1.919071222525563947e+00 3.306709701123195511e-01 -1.032597785330722218e-01
1.911299445523170215e+00 3.693700671764811316e-01 -1.618786719835699772e-01
1.959976117597296286e+00 1.998712309676823895e-01 -7.271046808195917588e-02
1.934031153956723426e+00 4.846703394747075011e-01 -3.220687584590055386e-02
1.968572517945844425e+00 2.854267055227073802e-01 -4.772845724512035648e-02
1.924890667929286092e+00 3.094674841658456299e-01 -1.348154354261584253e-01
1.891682601876689684e+00 4.406056866037648678e-01 -8.526684776212037353e-02
1.870540785439992915e+00 3.809938431203392373e-01 -9.295986513552990937e-02
1.933949823362520526e+00 3.557857302094981633e-01 3.370997327260234766e-02
1.928456303526770332e+00 4.060359688958988800e-01 -1.279078179408763873e-02
1.966998048471173544e+00 3.759436233385570203e-01 1.029383521785308397e-01
2.034806516595577097e+00 8.588834605844122838e-02 -3.551443020653978488e-02
1.885827598203450473e+00 2.994525477801995295e-01 -3.843125913201531074e-02
1.949006890633622868e+00 4.126950989003989045e-01 2.501044486912413350e-02
1.907143162093944522e+00 3.994363282641670843e-01 2.517847770811274324e-02
2.060459274889833381e+00 3.449205147797378412e-01 5.972645139066262709e-02
1.901247223254489027e+00 9.140068513282981200e-02 -2.455641094974744809e-02
1.950932284731193622e+00 3.445338179153882852e-01 -1.017189844693124762e-02
1.932238864315742877e+00 3.592019263554430131e-01 3.384008198488561159e-02
1.945490481782477854e+00 4.414617237015131535e-01 7.275834058710910213e-02
2.043181224010536035e+00 1.077703398825001491e-01 -3.703555119053515698e-02
1.890675615311419033e+00 2.907488268516372210e-01 -5.118043525145343775e-02
1.931764888150059978e+00 4.118791666106358385e-01 4.098406095401775640e-02
1.927439713126285703e+00 4.062316530186939056e-01 5.824058312592768349e-02
2.048227826907278892e+00 3.178840659595785212e-01 3.381463490057104448e-02
1.910485312028659344e+00 1.755109642365862144e-01 -2.228995451800233618e-02
1.935422861476607803e+00 3.961419722698896750e-01 1.982209445394318009e-02
1.915256180454854684e+00 4.586043789353404510e-01 -7.424498092148995761e-04
1.970275886182966563e+00 3.865427852002323861e-01 1.140972457258938311e-01
2.026377865328484962e+00 1.421458800014476220e-01 -3.935484958833602998e-02
1.880706617272111636e+00 3.188080588137660598e-01 -2.289790620106329361e-02
1.953826024493815261e+00 3.619107570821808451e-01 1.140270274389129125e-02
1.912161324754359182e+00 4.751213589102092349e-01 5.557882881241708178e-02
2.042275546939204656e+00 1.614424467260462959e-01 8.257952082789832282e-02
1.928423658253066497e+00 1.670033480949205118e-01 1.833740475991429975e-02
1.927908802163657453e+00 4.305856285932065930e-01 1.034438433784705749e-02
1.929401080583696082e+00 4.381988033377377523e-01 7.260804581340639385e-02
2.036204196052922910e+00 2.462679496249844391e-01 2.208278607235517749e-02
1.905562161256749487e+00 2.279009190676856145e-01 -2.494409708891174790e-02
1.937536192823265280e+00 4.387920516881570476e-01 5.873723615681109012e-02
1.932430005105364890e+00 4.689488293368214711e-01 1.205678227088301663e-01
1.860034884515287867e+00 2.810247236126824366e-01 -2.286501146886902591e-01
1.881137235461758150e+00 -1.046746110669578567e-01 -6.170641810230637070e-01
1.875884802061346557e+00 -1.006424752411650830e-01 -6.104751863450396110e-01
1.881517838863740355e+00 -1.682807248561234148e-01 -6.170934769109744922e-01
1.869958933055090755e+00 -1.699854173795553036e-01 -5.885491544772850636e-01
1.873476849127535537e+00 -1.485927725171826419e-01 -5.977852367560156921e-01
1.895596262344444005e+00 -1.585866030401135163e-01 -5.747922891363501652e-01
1.885283703198437966e+00 -1.410891864408182206e-01 -6.203849015078444218e-01
1.876643499515387337e+00 -1.625741621768354017e-01 -6.144589099585070491e-01
1.891708609135866581e+00 -1.035618299178021062e-01 -6.097219188857674332e-01
1.854951311371038969e+00 -1.069578915096501270e-01 -6.045121734095179056e-01
1.891314357519154443e+00 -1.862211992554808626e-01 -6.019014635879942343e-01
1.871845822157499173e+00 -3.427554810573628097e-01 -6.600896052504923173e-01
2.074223198984475491e+00 5.967466206264048639e-02 4.590536227137578806e-03
1.898867422223089019e+00 3.402374352950292558e-01 -4.902553574420882854e-02
1.985662604884726345e+00 3.274976942297934679e-01 3.260008447564189532e-02
1.871309627666495334e+00 2.217547946515004420e-01 6.276591446497653548e-02
2.075957404036657294e+00 4.563379473708204515e-01 2.179878318675194659e-01
1.801642407765417175e+00 4.259118788090401342e-01 1.159104087720687071e-01
1.833384569786695506e+00 3.851245625818044971e-01 -3.664545660842312425e-02
2.060788616026295816e+00 1.761998689385128047e-01 5.798271598422115314e-02
1.902641211741094240e+00 4.087598708126901625e-01 -9.406821590737063365e-02
1.970823723694552942e+00 3.632249778488051417e-01 -6.154406545391528233e-02
1.836811103697958414e+00 2.381866799833803061e-01 -1.051472010087800835e-01
2.087075859206611206e+00 1.841431003466992844e-01 2.215573683576299580e-02
1.930880182737262807e+00 2.738766503973005806e-01 -3.099426689061767631e-02
1.916642387777288903e+00 3.481551349508942295e-01 -4.988987991878873762e-02
1.861302859742930860e+00 2.440911493149799938e-01 -1.425259999641674269e-01
2.045073748264240265e+00 1.386545499065505171e-01 4.288254690138416925e-02
1.926835423899328603e+00 3.153962585635977645e-01 -7.650961788387243556e-02
1.894762835182534300e+00 3.583922376130311838e-01 -1.412094564549448428e-01
1.931556666044169424e+00 4.131312605328268384e-01 -1.034361936931963571e-01
1.872257639234006898e+00 2.694744586815249754e-01 -1.058658741438692763e-01
2.030994123569052512e+00 3.198893051367810991e-01 3.722525681144608911e-02
1.896791600128819644e+00 4.077288403742110878e-01 -1.061058426276120792e-01
1.910145365927435446e+00 3.063761484179419181e-01 -1.047956306142869415e-01
1.984145900734139767e+00 2.749077039244528509e-01 -9.732050689292492951e-02
1.892347934006251453e+00 1.987423316194482370e-01 -1.348821384965168679e-01
2.009637636639877378e+00 2.034486373500990208e-01 -3.814834393302758697e-02
1.881082205495169912e+00 4.318459208162424012e-01 -1.178331860686010479e-01
1.937244447134558900e+00 3.303939560104655060e-01 -6.635962339787275510e-02
1.954393030769268513e+00 2.982773581457878742e-01 -5.189727618663177167e-02
1.898210843454573027e+00 2.349232398838839719e-01 -1.007868645843361666e-01
1.958334316965346655e+00 3.265869936933053497e-01 -6.247657355978983307e-02
1.921502363135743963e+00 4.085543646306214471e-01 -1.208500998626537148e-01
1.936539208671641532e+00 3.179275659935356657e-01 -8.409967083297847923e-02
1.947041083265370842e+00 3.051831151176855328e-01 -6.829090234769549794e-02
1.839333778354531379e+00 4.317354927151326738e-01 -1.672367299415152275e-01
1.996927313424698980e+00 1.471635341600939229e-01 -1.693751285202631796e-01
1.935312245877137682e+00 3.699343700169410165e-01 1.311467922420430643e-01
1.917649450452557414e+00 4.531416361302110229e-01 1.075902748881277377e-01
1.938195263596614426e+00 4.112110292236512699e-01 2.381539530545202510e-01
2.031181550823614401e+00 1.546288679464285776e-01 1.288647240688398088e-01
1.883243401710735121e+00 3.573191014080191463e-01 6.812029111797689163e-02
1.931153665856155444e+00 3.866824769334487599e-01 1.680356425888577254e-01
1.883383743792395038e+00 4.861259228047610792e-01 1.786992453054451202e-01
2.064202717047238345e+00 2.848401041313316506e-01 2.199965868281014147e-01
1.899835567829680105e+00 1.677574792652332669e-01 7.267846066154187712e-02
1.910717563140129194e+00 4.661350660856209971e-01 1.321550860867897192e-01
1.891330189144513785e+00 3.936916375625035824e-01 1.811740284290320191e-01
2.018859844561574413e+00 4.486131663645664958e-01 2.131230444052754636e-01
1.941905445756034077e+00 2.048014951280081319e-01 5.256004427957804148e-02
1.909698855029811515e+00 3.971192468543774945e-01 1.464192831448162258e-01
1.911743786040701387e+00 4.622646144006613000e-01 1.911781646075797758e-01
1.933085321605257478e+00 4.433024347919688468e-01 1.791779554792891083e-01
2.033628346756769290e+00 1.652312587581238890e-01 8.633269333092724596e-02
1.895670564021047166e+00 3.361650628713607758e-01 8.591584148859768288e-02
1.896908413419226447e+00 4.877885148952839089e-01 1.521842601052577904e-01
1.921916010774712191e+00 4.485406941711862494e-01 2.288153314339514133e-01
2.026498123759767012e+00 2.363275426815759916e-01 1.622758010004510254e-01
1.896305710543031875e+00 3.567937362904770038e-01 7.180175198780715251e-02
1.917240485244428916e+00 4.532808505173440139e-01 1.626806845920180378e-01
1.893899427985042294e+00 4.894468158334882579e-01 2.067392998972658602e-01
2.057773899017243391e+00 1.239903128248149994e-01 1.945603835770001455e-01
1.872548501524436748e+00 3.308673808076702527e-01 4.329736376232089928e-02
1.932373990717167977e+00 3.864035139669836916e-01 1.620878282216339783e-01
1.904252160199115806e+00 4.702722149939657093e-01 1.943557981725176353e-01
2.055951229081770748e+00 2.594468716670348396e-01 1.658041252783149233e-01
1.878251469165960641e+00 3.529090474847617620e-01 4.688371452576578502e-02
1.920593048493488109e+00 3.860375853671963453e-01 1.714463084986626584e-01
1.900359137572121604e+00 4.508277818651840185e-01 1.952203068919754481e-01
2.029785621187060407e+00 3.376942457169761491e-01 2.310616683955215578e-01
1.985162166435359588e+00 3.003249273555524956e-02 5.582161157973222071e-02


==> data/cAK.txt <==
2.703620595871954801e+00 1.572073880638361620e-01 -5.613436522132122519e-01
2.715510312875884402e+00 9.712911015988767716e-02 -6.090627930321866890e-01
2.655066657503294181e+00 -1.669364751454677498e-01 -8.344195781091418018e-01
2.649651093668401902e+00 -1.904862214937054488e-01 -8.546850004027355396e-01
2.647690404715504542e+00 -2.485651160732186282e-01 -8.565519477701548645e-01
2.630533239376891430e+00 -2.439986647762484306e-01 -8.538256419852032764e-01
2.663447250989730453e+00 -2.091081257839673690e-01 -8.597145717600064296e-01
2.650800360774537179e+00 -3.826469165333952205e-01 -1.007779554219174756e+00
2.689542694312700100e+00 5.722603914002526437e-01 -2.746151054916763368e-01
2.702558291014448777e+00 8.611277704851221237e-01 7.566540652561559721e-02
2.688236983297615623e+00 9.161134069312136807e-01 7.210011510322913986e-02
2.687369925645970881e+00 9.250280433374349354e-01 6.281172282610295032e-02
2.669976686261687604e+00 9.636006974947863846e-01 1.299905509314466800e-01
2.701031785057581125e+00 8.663243641985163279e-01 8.280641470221951350e-02
2.724505391414604905e+00 8.966906590816980938e-01 1.024450121773355094e-01
2.564735993957582671e+00 7.816974065199753241e-01 -3.714891427872848984e-02
2.662800150000170341e+00 -1.372328698375939182e-01 -8.681680836875858009e-01
2.648290985799055086e+00 -2.396965209321014756e-01 -8.523205068807299112e-01
2.668740995816790917e+00 -2.045373095138696140e-01 -8.305587608563431701e-01
2.671463680837208976e+00 -2.328687648570257340e-01 -8.681606276474704842e-01
2.655764880428797881e+00 -1.233106310351387569e-01 -8.495349618567376027e-01
2.655416218379476945e+00 -4.131849829712060385e-01 -9.218206697065618460e-01
2.716877011150318211e+00 6.433315827654497721e-01 -7.287293806033616483e-02
2.701673086729950768e+00 8.654153866958875785e-01 7.461541698076629148e-02
2.685345013340677767e+00 9.281667444657237809e-01 7.289561128403983237e-02
2.687005633295973972e+00 9.252212838621389768e-01 6.438612478307820242e-02
2.672753854103884663e+00 9.521772836500417281e-01 1.355640846345168571e-01
2.701551426822586421e+00 8.652620322238790962e-01 7.841536364158983863e-02
2.675499675124086263e+00 9.434765371937039458e-01 1.412390408783388840e-01
2.765290056557540677e+00 5.841423178218805301e-01 -2.207923552670892908e-01
2.692995002277644101e+00 -4.360918006122978946e-03 -7.683215619055072665e-01
2.692205463110558306e+00 -1.187340311927313902e-01 -7.460131092004772535e-01
2.676506312868150328e+00 -6.130821351785514794e-02 -8.160200669006446583e-01
2.690002116146078759e+00 -9.813020168366787255e-02 -7.563626367549107776e-01
2.674562956192156449e+00 -9.081791502447715547e-02 -8.168102200492107778e-01
2.671298971409047596e+00 -1.536132719819627013e-01 -8.958114723120257361e-01
2.745018676359341381e+00 5.929268974879788046e-02 -5.663186472388086479e-01
2.798043609723478209e+00 3.174326722519493216e-01 -1.988484736511626771e-02
2.706750401979335585e+00 4.950569973993642070e-01 -5.659156562027835985e-02
2.763314730362537830e+00 5.125712234113114496e-01 1.021533152068234973e-01
2.710344705491445794e+00 5.371099695373192651e-01 3.470498407962907539e-02
2.787356462015988079e+00 4.151100077697005286e-01 1.706968847598005212e-01
2.714666117598062200e+00 5.973433792387453645e-01 -7.569533389026227022e-02
2.740900923269060208e+00 4.128942917781206479e-01 7.988578272377053202e-02
2.750248091050019550e+00 5.228324030598849870e-01 1.067018077083217859e-01
2.732604113960898751e+00 5.099774104937224717e-01 6.198598663097587558e-02
2.771228124930908532e+00 4.846736428737969948e-01 1.524149316916466324e-01
2.730953938203094289e+00 5.443485560842588056e-01 1.071179732599974038e-01
2.745814744921771133e+00 4.511588208244604603e-01 1.426276474495731805e-01
2.726250290264126797e+00 5.159415797585098495e-01 3.360145921710076811e-02
2.792531639101632379e+00 3.717785805058774207e-01 1.707084750259300898e-01
2.716978490433743954e+00 5.419847350886222159e-01 1.034110443217666347e-01
2.771336034332501086e+00 3.866911950134815923e-01 1.623216274599011411e-01
2.753987897855956213e+00 5.238724864518151669e-01 8.779326867587679273e-02
2.694597296087159588e+00 5.235257268780190154e-01 1.384936029562144344e-01
2.740360109295321145e+00 6.053104863088849541e-01 2.336407542732286680e-01
2.756373452223757958e+00 3.396105734002103915e-01 1.581183878276542221e-01
2.710123751707559592e+00 6.414557353459608979e-01 2.507519148286567745e-01
2.804253009359890747e+00 3.345008981725918762e-01 2.064548295371908260e-01
2.676387559597331656e+00 6.356559361585440993e-01 2.142522577672522910e-01
2.804942323887695821e+00 4.327753600530757083e-01 1.993672005709561657e-01
2.671975415688335520e+00 6.148268749283776202e-01 2.200623652979153966e-01
2.821195577731527848e+00 4.195469394954727815e-01 2.033282590295703018e-01
2.667649641704164853e+00 5.685190215824524884e-01 1.596418176929565724e-01
2.805319099429093299e+00 5.022090388949376205e-01 2.625512923720819680e-01
2.679705523093945274e+00 5.686720951017976144e-01 1.769595451955039422e-01
2.805174418954999194e+00 4.612561087980846519e-01 2.680325631320040203e-01
2.676334844125754842e+00 4.794159567461736549e-01 1.603587850204650223e-01
2.811091606959116973e+00 5.275569839603502231e-01 2.404310214486133357e-01
2.688149990117732369e+00 5.021697322509824923e-01 1.632242509023358323e-01
2.783320754642629957e+00 5.623724966566006067e-01 3.088297540953054976e-01
2.812351580917230365e+00 3.236355807057117451e-01 9.486734055433082569e-02
2.749001779368331011e+00 4.473381569579398254e-01 3.023029457260850705e-03
2.744184310262676174e+00 5.473272042975722007e-01 2.793712910657241699e-01
2.674803623388880336e+00 4.556664212315208462e-01 1.364292054682446353e-02
2.775267713982065843e+00 5.137382059274913093e-01 -6.300820609439887476e-02
2.747950198867921578e+00 3.268361335901774356e-01 -1.018560703445170468e-01
2.756490657789072873e+00 4.082993465663966592e-01 -1.514820943767079646e-02
2.731583820974117671e+00 3.161083645861733071e-01 -1.169698863715209342e-01
2.743767721750208999e+00 4.431507529570364867e-01 -1.012106331642436269e-01
2.719500720817397799e+00 4.595121419895165649e-01 -1.317525323234296497e-01
2.728723516904163482e+00 5.416082461923886759e-01 -8.466793270716470310e-02
2.752590915017790962e+00 3.962181996276450402e-01 -1.043851346510153016e-01
2.738469580935202430e+00 3.400253731576399208e-01 -1.875080539603187213e-01
2.759049215404788757e+00 4.609534710376139710e-01 -7.782252442415125981e-02
2.684399957325089403e+00 4.337144777265422579e-01 -1.217000168922443282e-01
2.776953137601246624e+00 4.530291109939543204e-01 -1.101235277186881079e-01
2.710789056628162275e+00 4.848491369032975618e-01 -1.309685718653841868e-01
2.698501530537772197e+00 5.075600026287583333e-01 -1.764274653861819253e-01
2.742236900744394301e+00 -6.979066761230030835e-02 -6.748677118257236929e-01
2.737039484597231898e+00 -9.230964834351257364e-02 -7.270685916317144448e-01
2.721923481459270544e+00 -2.832672788443602596e-01 -8.686772882906962367e-01
2.740773069350326718e+00 -1.394192308173894113e-01 -8.287188657104980205e-01
2.716993614871495932e+00 -2.878929756186500155e-01 -9.460550174105055721e-01
2.699254805110557598e+00 -2.424511524558588815e-01 -8.753787544324347358e-01
2.732300261225949267e+00 5.566776924701863916e-01 3.028236883442846084e-02
2.810461545762202196e+00 4.752323340582661482e-01 2.605352603752700280e-01
2.713800011235395715e+00 4.447421425067507594e-01 1.443189104663328282e-01
2.743047631239158957e+00 5.706574909488302261e-01 2.857394579167422677e-01
2.748680767500845779e+00 3.976280657641174665e-01 1.544568216352988910e-01
2.724057080012073584e+00 6.142235222144682982e-01 2.713965299749847015e-01
2.765584030848334596e+00 4.367710072073979766e-01 1.426242953623255427e-01
2.715924092261332579e+00 6.457690387555166112e-01 2.772439541327508250e-01
2.769335375311351655e+00 3.454771034879414726e-01 1.120657284042620438e-01
2.715117629492622697e+00 6.629638351480034997e-01 2.644561558146905078e-01
2.763461076423086915e+00 4.163494529281924761e-01 1.793667640296340848e-01
2.703753099373631841e+00 6.493687554013478636e-01 2.514323460560283219e-01
2.790197852962085001e+00 3.450963253557370880e-01 1.856588834265644750e-01
2.698487235395505390e+00 5.888957907832141903e-01 2.433465507661443372e-01
2.793138693457091648e+00 4.463127591499592706e-01 1.600033603456275655e-01
2.692518207962594001e+00 5.997588050775884971e-01 2.488760981686637397e-01
2.791142716172290150e+00 5.013138534539254287e-01 1.919703805545937836e-01
2.748276630271040855e+00 5.769477883177362987e-01 -2.524547179094472904e-01
2.750763788129792164e+00 2.822753636137798616e-01 -1.180682916803161009e-01
2.776588538252390492e+00 4.354030922592531105e-01 -1.521240507203313885e-01
2.733175416352328302e+00 4.055724916033727201e-01 -1.498479969382500721e-01
2.741476179935068647e+00 5.775794011350775525e-01 -1.595820260490641296e-01
2.774307483689237852e+00 3.514495085064617275e-01 -7.114891470991754896e-02
2.730982193677066405e+00 5.593263600928493062e-01 -1.013206102951702547e-01
2.743326582831559612e+00 3.492043109356964825e-01 -1.335661474551449457e-01
2.763701478891967600e+00 5.080025830879922877e-01 -3.863499993320272663e-02
2.749072706312299275e+00 4.568873820775215533e-01 -5.160152791422478735e-02
2.692263289138934201e+00 5.228782878949193025e-01 -9.866795513771438320e-02
2.783811043497085969e+00 4.449556425108242563e-01 -8.737937042864560300e-02
2.704869341902968127e+00 5.007721122667015967e-01 -1.192356297812289384e-01
2.778555843122342939e+00 4.096293212549628748e-01 -7.050361453155895575e-02
2.722892084573256710e+00 4.728275715932728773e-01 -1.005051973120164865e-01
2.686621833565879136e+00 4.580602586093440731e-01 -5.451634650176560848e-02
2.720698216920902190e+00 5.806051399471657826e-01 1.524468443706819831e-01
2.810072134292457946e+00 3.097955245963877058e-01 8.535440261672212758e-02
2.693997046006007423e+00 5.612998029357031404e-01 1.509150772277392805e-01
2.829935115946232038e+00 3.523303352861765214e-01 1.144708338887521770e-01
2.691563415090624467e+00 4.220635293518414932e-01 1.082463947260473985e-01
2.829395399153290747e+00 4.631053274569946199e-01 1.728643154746377641e-01
2.718254146808949390e+00 4.088672197374372819e-01 2.168848448138724697e-02
2.752326492176321970e+00 6.232145922528780080e-01 1.711825708661095513e-01
2.754860845097565569e+00 3.435601184559269883e-01 6.358735145522474708e-02
2.731328334288436910e+00 6.119624680316400056e-01 1.873986016585729719e-01
2.773643414095003479e+00 3.535315245293484954e-01 4.013456552710475966e-02
2.697230925807201363e+00 6.095554868003436599e-01 1.560982306925446372e-01
2.811885780798646373e+00 4.116812336357440483e-01 9.016820213222517810e-02
2.693761396053509394e+00 5.537196511137463251e-01 1.123243660823105838e-01
2.804854916547519839e+00 5.557196939738862085e-01 1.239273918404416586e-01
2.717123945235322857e+00 3.697222040597879511e-01 5.966124439901435844e-02
2.730956623926721782e+00 6.789834659838136499e-01 2.262421774750701664e-01
2.786387390148654220e+00 3.292949858369705884e-01 -3.216254484329612584e-01
2.720092380288868572e+00 1.285856505428985552e-01 -6.929574726236669147e-01
2.696781856509833819e+00 1.666087480703163648e-01 -7.204683151649140527e-01
2.703931344762604994e+00 1.676068848380841692e-01 -7.124959423820075299e-01
2.721381390051060389e+00 9.269389202049577170e-02 -6.861883957137561163e-01
2.686694803035152290e+00 6.347208970540058059e-02 -7.520837534505750988e-01
2.711802366626181016e+00 5.346111374028432450e-02 -7.316833019030546392e-01
2.702814019549852009e+00 1.180517308401032306e-01 -7.213713457223609460e-01
2.697949926422604783e+00 1.396221643508816224e-01 -6.762423243624826608e-01
2.772733848931398182e+00 -1.845594190973250809e-02 -7.722530020684335028e-01
2.814859749198264094e+00 1.811632275363140865e-01 -5.065670893622787885e-01
2.804008490480704996e+00 2.763208942266352497e-01 -4.922041454054862930e-01
2.802551104926749304e+00 2.625093740082503624e-01 -4.903437479751628914e-01
2.815425484473478956e+00 2.239349794856373699e-01 -5.440694486713186784e-01
2.741167943058676837e+00 4.269893247857027285e-01 -4.676813855241507278e-01
2.737236052248098517e+00 6.500463336798983915e-01 1.765369599220712182e-01
2.762345869799768483e+00 3.537532095338287164e-01 8.006549428412655656e-02
2.756475190361366234e+00 5.997839114848715347e-01 2.018382487853071228e-01
2.739919273180896120e+00 3.826943173909201357e-01 1.157570266623172139e-01
2.781026427288217473e+00 5.365465289427961970e-01 2.060524099366466966e-01
2.719009489963883031e+00 4.345296703058133536e-01 9.017456289754129106e-02
2.826746226288304076e+00 4.854922803241962237e-01 2.206400132226941369e-01
2.691851964004657205e+00 4.492077084911157425e-01 1.162754856801966885e-01
2.804695836165718159e+00 4.609481696385838156e-01 1.804390209470748685e-01
2.704654793600758111e+00 4.952101141406324292e-01 1.809974919477957134e-01
2.811731689351596231e+00 3.806173092596962793e-01 1.818104529980467954e-01
2.707528065055419209e+00 5.516639105449876457e-01 1.805536776937575194e-01
2.813680122301382092e+00 3.739831596350612908e-01 1.343410844857535480e-01
2.681864524726532917e+00 5.901330124202192051e-01 1.770021893864773266e-01
2.874312562845281249e+00 4.500948475552455363e-01 1.862762859754808487e-01
2.744021760974229451e+00 4.568897795385061800e-01 -7.421064887850516156e-02
2.720584554592505366e+00 4.360471058790975074e-01 -1.362147099962360622e-02
2.626254632936459998e+00 8.062205274732439086e-01 2.185045315849495559e-02
2.730503057302856362e+00 3.641256997808559603e-01 -1.622041817860286894e-02
2.761939291392034868e+00 4.755901485695068764e-01 -4.630026756405031252e-02
2.684250588138906046e+00 5.766230068321382962e-01 -8.850613344424568263e-02
2.770071843808327827e+00 4.358201277373994209e-01 -2.865996798044918165e-02
2.721333152005648515e+00 4.623102019862988521e-01 5.047737221754771547e-02
2.703108974776067708e+00 4.787561444387062881e-01 -6.722962359439629831e-02
2.747274873019815100e+00 4.511096733989314878e-01 -7.020451280110623360e-02
2.740621028557055805e+00 4.090833078707331594e-01 -6.666108484394275835e-02
2.733707809369480213e+00 4.764497327520073600e-01 -9.552585732666796225e-02
2.738138419414694269e+00 4.413748530695169592e-01 -1.548918516405959345e-01
2.773780475578387250e+00 4.257816334145483328e-01 -6.619622888838265495e-02
2.721649873288853883e+00 4.760689944999839662e-01 -1.449665767863023147e-01
2.714707955703376641e+00 4.507648519168666601e-01 -1.974145209296229719e-01
2.756588644063631577e+00 5.258936393179733937e-01 -5.530967611008058560e-02
2.742893210174974783e+00 4.461799407134476869e-01 -1.429085337900235231e-01
2.662272788481553132e+00 5.587060362339428821e-01 -1.097320352030395629e-01
2.724778390731203981e+00 5.846377086473250051e-01 3.324987526932866866e-02
2.822612574879075797e+00 2.671276059312058804e-01 8.156285751829410458e-03
2.701992224890858552e+00 5.347458580451976973e-01 2.752018573066380980e-04
2.818370885209192878e+00 4.573455130492761755e-01 5.793459288109944344e-02
2.731553059870384992e+00 3.557348553229955357e-01 -2.219936990553630224e-02
2.773929331562558609e+00 5.293015320885209318e-01 7.552898670143699811e-02
2.751925934473548274e+00 3.350151565619347016e-01 -5.905062631826252240e-02
2.757168258076600154e+00 5.872807370630477308e-01 7.897685422978759084e-02
2.773330968222720294e+00 3.297890178471403755e-01 2.224385213545199483e-03
2.716273150308714079e+00 6.431980854661483171e-01 3.961935539723238087e-02
2.815373466439657690e+00 3.302173489109881954e-01 1.557572128190273103e-02
2.707028203007509681e+00 5.423200668411751746e-01 2.507845765749635442e-04
2.814654375919571461e+00 3.462261302024057241e-01 9.869318359429085641e-02
2.713043461274656565e+00 5.071984789450783015e-01 3.092645801046127116e-02
2.811531614220061037e+00 4.119396491677318473e-01 4.034737981189609468e-02
2.733532576688249005e+00 5.458691261824645258e-01 9.370162220236465112e-02
2.668129550810037109e+00 4.511285782466454286e-01 -1.923496118720420811e-01
2.657467933597398080e+00 -1.504643873633326467e-01 -8.708454146485142822e-01
2.647574611802440803e+00 -2.362524643509022748e-01 -8.499705260843871679e-01
2.670236257839312177e+00 -2.150107085658427564e-01 -8.290698578375469419e-01
2.664331514348559526e+00 -2.135081611900191412e-01 -8.720635930520705958e-01
2.647013956933319534e+00 -1.368730598860075642e-01 -8.496480045904302170e-01
2.698457124602609891e+00 -4.073127354584500370e-01 -8.354984892804917518e-01
2.793115247443059612e+00 3.581442282571208890e-01 -3.960899919089655441e-02
2.756545847696049378e+00 3.908390413838089827e-01 1.021100676990425449e-01
2.653969921220217465e+00 6.401979032421185600e-01 1.865236150374263158e-01
2.780762032181473664e+00 3.780111913337577123e-01 1.768466513164953027e-02
2.709153774132266879e+00 5.308176869501948225e-01 -1.233493374130261860e-01
2.817747801482750170e+00 2.854072204965157344e-01 -3.273951275131366245e-02
2.688393729033952795e+00 4.602780267939208247e-01 -9.419851822067464020e-02
2.796365775299248568e+00 2.581885331350608492e-01 -3.183813586807315854e-02
2.706248668106419064e+00 5.098539234343020254e-01 -1.645598568257915784e-01
2.708816257828796203e+00 4.438840868614478130e-01 -1.164394556765366295e-01
2.738971933954479354e+00 5.286631534414631961e-01 -8.167594647595442792e-02
2.746391703967356879e+00 3.961517774435532324e-01 -1.573188390281474724e-01
2.765963681220999337e+00 3.202127685494454701e-01 -1.148788011285475363e-01
2.721448160821783091e+00 5.214012313007639898e-01 -1.110096418910338223e-01
2.722071595380859410e+00 3.609056688604700414e-01 -1.077389022549785358e-01
2.735268632939892086e+00 5.312597060268779980e-01 -1.412798792673308212e-01
2.717862205338327009e+00 4.865643754782058572e-01 -1.133098082447287214e-01
2.744418527754573400e+00 3.558946047477606900e-01 -2.069816515422042980e-01
2.710409418966767792e+00 6.298849302391540395e-01 1.900444817100171990e-01
2.807400700517439507e+00 3.579997364527183201e-01 2.163403028686691765e-01
2.679999675241126145e+00 5.681391932766183261e-01 1.850488156718500810e-01
2.814915171741797728e+00 4.503336768460430850e-01 2.695241444406297759e-01
2.678566889496374337e+00 5.011389742018497184e-01 1.586797813171110239e-01
2.790384493742282146e+00 5.599246750606685641e-01 2.586142000086813497e-01
2.713708536984091424e+00 4.773544735236189829e-01 1.675307492625418004e-01
2.750866237328724928e+00 5.876189921796260984e-01 2.504498601323842388e-01
2.744392559689649680e+00 4.122974933488944838e-01 1.180657771471117501e-01
2.732677602167895792e+00 6.175942281952250257e-01 2.919884041676222841e-01
2.749663158667087881e+00 4.508622603413799945e-01 1.481463735666704862e-01
2.729145592846751178e+00 6.133223598339444527e-01 2.895159581007876182e-01
2.746947245841701246e+00 3.624109565383099030e-01 1.413639020644658073e-01
2.743968185412142269e+00 5.924925758199489634e-01 2.719609824654721786e-01
2.748700757512033910e+00 4.487039384939158770e-01 1.324615069776019505e-01
2.715321727485459302e+00 6.353722304250021269e-01 2.906743861440646004e-01
2.823220033010290564e+00 1.512472144609453006e-01 1.409003964245605645e-01


==> data/cD1.txt <==
-9.138796916744870713e-02 2.137755048276043512e-01 1.215217323662225457e-01
-1.059554088762784396e-01 1.663265493980383702e-01 1.385242456302333836e-02
-1.195645054305235488e-01 3.978063232003890143e-02 -2.006746471158162015e-02
-7.285414150800038902e-02 1.493627156669824832e-02 -1.309242645343888095e-02
-5.677892999634705229e-02 4.688397287193318136e-04 -3.059590933935308482e-02
-4.070365625008397215e-02 4.396854996233436411e-03 -1.067743801889366878e-02
-3.182344362068828536e-02 3.561078231666973959e-02 -1.653538202793917999e-02
-6.610735957455014800e-02 3.762239468502162620e-02 -5.888476419891118530e-03
-5.322026615178207520e-03 5.398351020990167781e-02 -3.813241506733917180e-02
-2.786970438973199182e-02 9.762096499119458926e-02 -2.313031136878309496e-02
-2.061856209167932386e-02 1.008583486546430624e-01 1.212995023742453882e-03
-9.226492368287453338e-02 1.310263639483402187e-01 1.878045488384875311e-02
-5.166286599165224869e-02 9.559433840019056217e-02 7.076333525268437008e-03
-1.973223699308984669e-02 8.340272776269506971e-02 -9.974817355362715354e-03
-9.756566316032283526e-02 1.144548613897295869e-01 8.781867360446574122e-03
-1.071801131257997530e-01 7.714705417634380724e-02 5.929734131393867014e-03
-9.226554686332047450e-02 9.789845101674680972e-02 -2.656062230381811551e-02
-9.401924806167323567e-02 1.251135494657957259e-01 2.341776129903327952e-03
-1.359852643069022204e-01 1.270811788556492905e-01 -1.655788715304693653e-02
-1.314009875713446074e-01 8.550666600564392483e-02 -1.220899487420061547e-02
-1.266933656870020686e-01 1.065208615270720610e-01 -2.316343316233259592e-02
-1.576649444397789646e-01 1.080745154173808065e-01 -2.653254859220696704e-02
-2.016827500448461763e-01 1.117619245068726952e-01 -3.413453678592990453e-02
-2.283965789589393891e-01 9.916844559067836129e-02 -3.264584097990439610e-02
-2.339993940891341717e-01 -5.144542761664255837e-02 -1.020660497487674012e-01
-2.561607095460374794e-02 -6.403180051949369789e-02 4.097333993225954485e-02
-1.244556767348526660e-01 1.269200007316077239e-01 1.301021852580029614e-01
-7.288122353748792415e-02 8.490330715071409129e-02 1.324214502516672942e-01
-6.964385913264464767e-02 2.434626172497197927e-02 4.100317326600486784e-02
-6.063500987604994452e-02 1.898380625541404298e-02 3.280068545106541722e-02
-5.418082778273713984e-02 1.696918255678265403e-02 3.009840970784366174e-02
-4.988620830309277443e-02 1.623095745653630601e-02 2.697809101865597178e-02
-4.568607378908599859e-02 1.575126103438567737e-02 2.475198352899583842e-02
-4.216621320978837517e-02 1.477216779389232959e-02 2.285400974355468809e-02
-3.676322075197778483e-02 6.069483415444533458e-03 2.289696577966713470e-02
-4.181301810866347446e-02 2.671140886504037165e-02 1.904464365397398953e-02
-3.624227687359025951e-02 1.755313049771960870e-02 1.616269838684350479e-02
-3.511353066358652297e-02 1.824600819105651195e-02 1.592118707416823042e-02
-3.269921199512512699e-02 1.639587785392410818e-02 1.389574774115208411e-02
-3.171440628192596922e-02 1.663597326209501764e-02 1.282030177880485317e-02
-3.047167370280899623e-02 1.850163479607332823e-02 1.265272798120176297e-02
-2.795392821422681973e-02 1.461146974062849796e-02 1.150539877016413734e-02
-2.913144124549582603e-02 2.004764449613300609e-02 1.121031206586909149e-02
-2.835362336800127669e-02 2.458130139351669130e-02 -5.852641170209629817e-03
-2.259674143262087320e-02 1.352449976763577671e-02 2.353098332676830870e-02
-2.854858471397665742e-02 2.884539931479696007e-02 1.705784605040018900e-02
-2.500935133841837577e-02 2.637336980226375610e-02 -8.244671228793782822e-03
-1.568599669024868526e-02 1.397570267646841558e-02 1.458218898413668821e-02
-2.257216758669150503e-02 3.357868886130946362e-02 8.682731018313277066e-03
-1.821111953067955369e-02 2.651785179403262638e-02 4.314720242391779578e-03
-1.645437912375144474e-02 2.725456591140275331e-02 2.597871818712008639e-03
-1.374040118115278652e-02 3.115414221638330983e-02 2.450011915920368398e-03
-6.951095028770892803e-03 2.576009766505210630e-02 -3.122107488557142492e-03
-2.780969174698499913e-03 3.496715583465467153e-02 -2.144633904750305447e-03
9.051657903947810113e-03 3.783567185255665155e-02 -5.692518799236492670e-03
3.506520528225777478e-02 4.201617718740194296e-02 -9.176299142266718112e-03
1.785591393819982442e-01 7.975832752935710368e-02 -7.181810120990879051e-03
-1.377498981348577733e-01 1.930502049872695469e-02 -1.504626916105011869e-01
-2.130464233029021326e-01 1.890474899747939530e-01 -1.932236693064854488e-02
-2.661627939871397119e-01 1.575204029342386625e-01 -3.095637329263871418e-02
-3.405084236132673858e-01 8.149333057947166781e-02 -1.583137888359455875e-02
-2.716000130577755356e-01 1.370370873489343833e-01 -6.792457976282001431e-02
-2.838931592909554880e-01 1.305276849794129723e-01 -7.131610743229419014e-03
-2.606378059429506067e-01 1.090740281107858423e-01 -2.599297587155005584e-02
-3.308187406923917551e-01 1.346692794442791163e-01 3.144327077497553052e-02
-3.099020549418579629e-01 9.164080419412089229e-02 -2.402303012780764718e-02
-2.399220356575974544e-01 4.665747724386219708e-02 1.261775814121249284e-04
-2.522195436629693366e-01 7.486545897259587468e-02 2.089537540119076886e-02
-3.374732773579645628e-01 9.494254239351854197e-02 5.342944104228043722e-02
-2.154241895374460758e-01 2.964494221984247807e-02 -1.052822506145954795e-02
-1.989019888822210202e-01 5.910954528902902239e-02 1.567626964429080783e-04
-2.871287443489338731e-01 6.329370730042184479e-02 3.454371326121501856e-02
-2.038151969200674984e-01 -4.010883424922157166e-03 4.938563131563685621e-02
-1.864804721340931337e-01 -2.202391915005597750e-02 4.774974854420190734e-02
-1.029231998294297540e-01 -4.732783632760485804e-02 8.256465273270455207e-02
-5.649797330271322249e-02 -7.939363509084404469e-02 8.730554466738042751e-02
-1.865915215944750905e-02 -9.261083541381007200e-02 1.108743060076921860e-01
4.274200831647995136e-02 -1.343986982965996446e-01 1.269621255549475691e-01
1.672191615378205154e-01 -1.313418065344218455e-01 1.455022065249497454e-01
1.838809546387310256e-01 -1.521836158463270583e-01 1.055320375564824664e-01
2.256950489997732179e-01 -7.046170777973835564e-02 1.491292302633024369e-01
2.360108766039471229e-01 4.267714001876355551e-02 1.187081144372332669e-01
2.120427928640332416e-01 -9.469305194127382308e-02 -8.658111645340342555e-02
9.472427465299698701e-02 -8.251647146656428122e-02 -4.229232285905815125e-02
7.507975695962029739e-02 -7.156685070483684297e-02 -2.817446922588030117e-02
6.119837784155138238e-02 -5.892917184276702525e-02 -1.601961376325901007e-02
5.163743201755238710e-02 -5.052415528809458406e-02 -9.996980745143352332e-03
4.519229487737472239e-02 -4.475960724646103200e-02 -5.778106082642110036e-03
4.015393734507766155e-02 -4.099588311552013198e-02 -2.969575570757316315e-03
3.683247575852169331e-02 -4.265667023456459067e-02 6.147144222001534562e-04
2.690208165137628060e-02 -2.020353535662724326e-02 -1.620048917782061521e-03
2.879015430987158508e-02 -3.242419197314928836e-02 -8.063701590422219304e-04
2.528254597249485203e-02 -2.888626643185273485e-02 1.795444911083637126e-03
2.367696380810682677e-02 -2.856819599549519778e-02 1.697726038683587679e-03
2.111789451577833487e-02 -2.703882007329667936e-02 2.944921196443217246e-03
1.926700529810314311e-02 -2.427703322396677910e-02 4.350754318147704441e-03
1.797607601894767038e-02 -2.512758691541382150e-02 4.500110204163091689e-03
1.426208258938661821e-02 -2.000660724510778393e-02 3.189321648980550025e-03
1.603057926517859055e-02 -2.367173782218802425e-02 -2.634604606873657256e-03
1.397805323775633268e-02 -2.110695180616856126e-02 1.709684767470212238e-02
7.787206299512669516e-03 -1.400340316336637358e-02 1.130358977593510714e-02
8.260879479729490993e-03 -1.090514301186342599e-02 -4.698418677438337410e-04
1.543938171822982486e-02 -2.998039965906164339e-02 1.361187279957430316e-02
4.022488264875417885e-03 -1.183392728990866061e-02 6.450659782742256508e-03
4.723004665831961879e-03 -1.779887846561474529e-02 6.029971409685550530e-03
2.634920676972546394e-03 -1.873204015480183643e-02 5.416047873705614156e-03
-1.784931981413384605e-06 -1.538702547678087729e-02 7.527393018727871095e-03
-2.123052639814868026e-03 -1.761830117608581547e-02 5.345115013481291713e-03
-6.972746434908666524e-03 -1.309426193020692131e-02 8.083119340310983975e-03
-1.209913601543291528e-02 -1.012802984013840002e-02 7.945797049072637550e-03
-1.831168182342045314e-02 -7.128772147833292716e-03 9.186661513272482288e-03
-2.378869996918862861e-02 1.242346556770309446e-02 1.827060115629137657e-02
-1.300051791048507099e-01 -8.082559566160682496e-02 -7.131404993681465798e-02
-1.032022097005757116e-01 -3.853323204134370683e-02 -8.591071896550984965e-02
1.795640594325409456e-03 -1.504522878348280857e-01 -1.989914778667538353e-02
7.674538541912769019e-02 -1.458880984767324807e-01 1.054511503139104328e-02
1.197372722816301416e-01 -1.569784450301169310e-01 2.702029130611154073e-02
9.353521151354918239e-02 -1.188176484002404776e-01 6.173173039167764720e-02
1.087023898520421417e-01 -1.528329295294157952e-01 2.770206956788395791e-02
1.613013988072218852e-01 -1.321109550441090519e-01 2.573994878038350642e-02
2.332935076462843427e-01 -1.302299929187772931e-01 4.719221330991531932e-02
5.228833453465006609e-02 -8.058696064100556722e-02 1.260736881800787468e-01
1.989606799323898612e-01 -8.593943255030894735e-02 8.146320443541520129e-02
3.310829911510901336e-01 -1.194292132393110772e-01 7.542126468838554476e-02
3.114954051573537441e-01 -9.339418639111427001e-02 5.674842092752428735e-02
2.999001896557467739e-01 -1.012910534632060766e-01 -8.711989740767939888e-03
2.822915253992321905e-01 -1.416024424824572914e-01 2.875423153650379093e-02
2.389124899953011527e-01 -1.076783103780277612e-01 -3.104048273462614235e-02
2.172353441516666206e-01 -9.889592753429049532e-02 -8.944586297662603103e-02
1.408873610684750199e-01 -6.972196222523614761e-02 -9.879382107306464156e-02
8.863508015926441219e-02 -2.989741511819946421e-02 -7.833530661603982370e-02
2.394549153505384775e-02 -4.194576762512612633e-02 -1.244754344665408990e-01
6.098715144323561821e-02 3.439997020542490819e-02 -8.360996973360021456e-02
1.836510424487286519e-02 8.390346870741600960e-02 -7.429873581363075075e-02
-6.597985600965797226e-02 1.130191112563087852e-01 -5.884868288155426647e-02
-1.072018327809246552e-01 7.987762007455523339e-02 -7.700029191978952081e-02
-1.315297467854746605e-01 1.239450488094017838e-01 -8.223034344716914634e-02
-1.506419053725508439e-01 7.273715619769637042e-02 -9.302404098679829814e-02
-1.526260452635863629e-01 -1.174977353089914772e-01 1.690823919213087917e-02
6.676721682212642672e-02 1.865974411696685320e-01 5.541406457044521783e-02
4.449895981766177622e-02 -7.227134025879194262e-03 -6.322987360645274113e-02
1.222339229961631468e-01 1.289158226983280232e-02 1.439775655528592879e-01
-1.720531812131235183e-01 2.011445758703370723e-01 -1.028694046918551680e-01
-2.173661728406779681e-02 -1.195646452584209485e-01 1.351305216048248603e-01
-7.940578764106180631e-02 7.191517977941691564e-02 -6.448360955965123931e-02
5.084616340412097257e-02 -9.606092860797432742e-02 1.979541946017670390e-02
1.063149186611018482e-01 -7.560109731635857033e-02 2.669332353800355981e-02
-1.131413065408742591e-01 2.398800095809865141e-01 -8.414534970220308163e-02
6.858805924359705208e-02 -1.514387128031735030e-01 1.374173499536744114e-01
4.489282781302589287e-02 -4.021824472224596464e-02 -9.222630885324635541e-02
1.976706566404562437e-02 7.786471698070029923e-02 -1.427068441543563049e-01
1.771265233350328427e-01 -8.473013817013538840e-02 9.958223318369234522e-02
-3.839559744946330344e-02 1.011837317774134382e-01 -3.191659454627727988e-02
-4.401146270967663809e-02 7.183694650494946987e-02 -4.086816405014265241e-02
1.133334000841703937e-01 -1.640209572471918731e-01 6.599484308664682608e-02
-8.512627864687496992e-02 2.309280039491486414e-01 -1.126502165373146763e-01
1.365985659095748650e-01 -1.713114497098574274e-01 8.247660609509116503e-02
-5.608046631692811812e-02 1.018203519643592486e-01 -4.533327434574696557e-02
-1.349754579879036687e-01 8.134928442023700579e-02 1.241429076501965323e-02
-5.385962068550323445e-02 -1.458273230392765629e-01 1.534316890563549030e-01
-7.059776108789031501e-02 3.148183040089413964e-02 -1.696524541977294798e-01
2.698296355491572318e-02 -6.605081067913962101e-02 9.670022973894160101e-03
1.271235590553417838e-01 -6.983891901176475514e-02 6.817848552585768773e-02
-1.011584783313346503e-01 2.075472082886584968e-01 -1.654865020411157850e-01
5.741869071661356849e-02 -1.063847850490452912e-01 7.131841852373364821e-02
1.045292737611441536e-01 -7.016049695004915321e-02 9.096636914737099566e-02
-7.657438528436866232e-02 1.962847575823717938e-01 -1.689688717657525097e-01
9.353738129447403127e-02 -1.372261849756842289e-01 1.387139074563538688e-01
7.699174548199405610e-03 7.139845782446217759e-02 -1.382599134989559997e-01
2.250016697580582703e-02 1.148039907448735741e-01 6.840430942083608468e-02
1.014670186453287271e-01 -7.877264236472984738e-02 1.510918361719294500e-01
-2.004582943089306679e-01 1.970363815372778993e-01 -1.529699285285225363e-01
5.153441190406185535e-03 -3.433901018550949286e-02 4.516928727481704653e-02
4.903366016086666002e-02 -1.056562528546977214e-01 1.014425997961584808e-01
-1.653735623697546453e-01 2.149437047791450117e-01 -8.351482290452820478e-02
-2.977358673670375822e-02 -1.030851618269747888e-02 6.318344951281955335e-02
5.762427320069567205e-02 -1.089328100227706930e-01 1.079221004212287532e-01
-1.626337628066892860e-01 1.703220474549337615e-01 -7.172333384607765261e-02
2.144701965562906265e-02 5.597748396578534208e-02 8.767348066390358297e-02
5.529334789703660435e-02 -1.152753885671162770e-01 1.840755837480225199e-01
-1.974669485337357533e-01 1.350113767549044053e-01 -1.596491613285839217e-01
2.911024053979152648e-03 -3.315771124551185334e-02 3.138473253327468682e-02
9.768943351256069441e-02 -1.739289285233814319e-01 1.308016785749939737e-01
-1.081862389417059256e-01 2.259112452780223657e-03 -2.032004216271844632e-02
-1.919023600339647417e-01 1.271447945826890413e-01 -8.216833710484791609e-02
-3.362765735615766416e-03 1.387790550218117036e-01 -2.355512301419369209e-03
1.126922428463260212e-01 -1.220877634592600763e-01 1.063534030562215821e-01
-5.354693611814953513e-02 -3.056153020491281236e-02 -1.188651466518781535e-01
1.366275147402337686e-02 9.199887003855454493e-03 -2.735220174019565784e-02
1.574581623962497401e-01 -1.216933412627930616e-01 1.253323440368874497e-01
-9.728472841493976397e-02 1.419251264909009991e-01 -9.974991693640741786e-02
6.144759338466240783e-03 -6.209926154125933184e-02 -3.349547999107323898e-02
1.466536257733500603e-01 -1.432780417767885450e-01 9.621839549557706373e-02
-9.881934255636817821e-02 1.295695269631984003e-01 -9.264271388341431546e-02
5.846864794652008313e-02 1.142219078176011093e-01 -1.669331982803549594e-02
1.677117501946704947e-01 -1.197991652932655082e-01 1.224615111102833886e-01
-1.012747981898684535e-02 -2.528884209489552781e-02 -3.078109902726557448e-03
-7.564823428638658975e-02 9.024105093154168034e-02 -1.408634967856198517e-01
1.927778114905782658e-01 -1.304135890608714154e-01 8.657011541851825087e-02
1.812168462883232689e-01 -1.386853685761025579e-01 9.962677123727180228e-02
-1.374189108385631686e-02 -9.496164738394582971e-02 2.331158491165788091e-02
-1.612781492591848775e-01 2.110002730951366506e-02 -4.126296822977512657e-02
-1.364334830973412127e-01 2.328452694515688315e-01 -7.219406110825909995e-02
4.610644378918930808e-02 -2.185001827263963539e-02 1.116708515291861270e-01
-7.429376637439583098e-02 -4.007185692134030558e-02 4.943769236494081898e-03
-8.045394356920421153e-02 -1.302224896381660481e-02 -1.230302059431720163e-01
1.009912271069325906e-01 -1.783408689975702621e-01 1.205118844802772343e-01
-9.613046836053748545e-02 1.006935045720834254e-01 -8.484705321152091750e-02
-1.427705688958471608e-01 1.868894279682045134e-01 -7.835573311016331977e-02
-3.822646353337097458e-02 6.222964639764765049e-02 -6.288658828316872479e-04
1.010896094342269985e-01 -1.338667685271797414e-01 9.047486480453503788e-02
-9.618608788896554351e-02 -1.036390681446104217e-01 -2.258694259867027876e-02
-1.072860896447253021e-02 -1.239068820587372194e-01 2.849350665860849591e-02
3.374991245164302156e-02 1.261200778354175656e-01 2.706741408907394411e-02
1.235451868327092084e-02 1.378345820242902753e-01 -2.447014257068904144e-02
3.946032987492262278e-02 -1.854689136067626809e-01 -3.045859449695119403e-03
6.441247563162827428e-02 -1.133635300914896671e-01 -6.696300138032705573e-03
-1.030947294884469734e-01 1.531002519768345782e-01 1.360864463553956329e-02
1.359917814320254215e-01 5.649600499894816968e-02 -2.263883136139702851e-02
4.349218112051872476e-02 -5.578656239115871440e-02 -3.572923994255410712e-02
5.863192240096440355e-02 1.399762324650539180e-01 3.183282471227303484e-02
1.388416305777850912e-03 3.992420508094795401e-02 -2.755476145445325334e-02
2.168618711126386878e-02 -1.823680515643859579e-01 1.719005261814127161e-02
3.829899812551931793e-02 4.140034217959291662e-02 4.612719774087661526e-03
-2.602019717525419495e-02 2.338786093543837874e-01 -4.577861951968555110e-02
3.719266362107201407e-02 3.079613847943591526e-02 -6.722579847982820475e-03
-7.128482604843222603e-03 -1.451264153011508351e-01 4.527614287008025623e-02
4.836536750928650819e-02 5.505996881001813670e-02 -1.557884054097403992e-02
-6.565949616551691737e-02 -1.012345828005325882e-01 2.530447026008489364e-02
-1.184415205675421190e-01 -9.965226408638583333e-02 -2.827690142313878802e-02
-2.902335493720996362e-02 1.491651400126545179e-01 -2.870866373325511693e-03
9.152765786705360784e-03 3.846437069747410398e-03 9.071789063459123614e-03
8.061760285999944320e-02 -2.279413825459047915e-01 3.995734187550704919e-02
6.302992018092887228e-02 -7.026177534492925036e-02 6.177708972813251292e-02
2.145643149695014573e-02 1.294180614257935957e-01 -1.678370405187708247e-03
5.675620033059190772e-02 2.118826546107740461e-01 -2.901316241291462816e-02
6.909949447374988396e-02 -1.282547005704431919e-01 -1.805434435720206995e-02
1.282880263624039119e-01 1.328373742902721477e-01 -9.320060439076011116e-02
3.636333295742788518e-02 8.142841059659658431e-02 -4.082891960070173659e-02
1.955539978659417977e-02 -1.371159679373579465e-01 3.416038892169227098e-02
5.267893210729682196e-02 1.137346175585947777e-01 -1.754542805372415887e-03
-8.023194603472341702e-02 2.081236049727556436e-01 -3.222588739441301781e-02
-4.865619215440865342e-02 -3.317541138326506045e-02 -5.208022690968607676e-02
-6.001107342676906264e-03 -1.113032854622521828e-01 2.874665051927270676e-02
8.453918021605962008e-02 1.665639908062673327e-02 2.005865215385763817e-02
-5.399131380976029959e-02 2.412175100756621185e-02 9.433186992277664551e-02
-1.050427187969711629e-01 -1.344973584486406915e-01 2.335245232603121862e-02
4.065682170357315384e-02 1.868623892205103776e-01 5.865793454891306963e-02
-4.841107901127206237e-02 1.742724438812997267e-01 -6.570930455354240252e-02
-1.283598530413368466e-02 -6.580145096079906275e-02 -5.548565603501050270e-02
7.996484621495900114e-02 -2.395768931030450022e-01 -4.449889439652095387e-03
4.387267782902642965e-02 -1.512246431908826350e-01 8.153242015825462596e-02
2.788086077175450095e-02 9.137342068708698140e-02 -6.551066166945705010e-03
-4.183415854605448958e-02 -1.160274704237098942e-01 5.267163178905140408e-02
7.630554821177110147e-03 -7.773221035309760274e-02 -4.811485909991654319e-02
8.333143906055960615e-02 2.122524275457468856e-01 -1.183465058233770274e-02
-1.957056366208242970e-03 5.396455652805411118e-02 -3.178802170850682923e-02
7.877540426382272087e-02 -2.255659761959787069e-01 -1.023323980261864330e-03
1.226169465807555314e-01 -1.456301316274359603e-01 1.683300100978857294e-02
8.434859559181270838e-02 1.427679433734123371e-01 -1.075978004516796316e-02
1.006783680106593248e-02 1.330993949626199380e-01 -3.771368063331372728e-02
5.019651703041408397e-02 -1.548989528631959101e-01 -4.589069561638707551e-02
1.362138377230751873e-01 8.859737264323505612e-02 -3.790529094414289007e-02
-9.475425498568029736e-03 -4.370705798163763284e-03 -3.909777690837019926e-02
6.119644581041810971e-02 -1.717131104152048449e-01 4.327680465941044496e-02
9.527361467395786820e-02 -9.159065269687473310e-02 6.343714288900688392e-02
4.541192037482247312e-02 1.016589085055774888e-01 8.655533105302028185e-02
5.127308962848547980e-03 2.061709176843564695e-01 -3.739364091892577457e-02
-4.475537920560837546e-03 1.146551516558260986e-01 -3.555868320753260980e-02
7.033501637038366838e-02 -8.229186071623989518e-02 -1.306409846892417174e-02
8.374116637324566237e-02 1.371173203799701257e-01 -5.651892430100290826e-03
-7.896451574759416614e-02 -4.369688429016868603e-02 -7.899156917750175394e-03
9.178981458644736025e-04 -1.870452254233807010e-01 2.098199636370895113e-02
1.306679433325382000e-02 2.783014993565159981e-02 2.955377043773091406e-02
-3.582401691614120476e-02 2.110316567452881487e-01 2.300710025352019350e-02
-7.063459856361746503e-02 2.348126865301711219e-01 -5.214377432087032027e-02
-6.556172975825708127e-02 5.784996296061618859e-02 -5.558301897706129091e-02
6.955206422691323498e-02 -5.088855428462003144e-02 4.099891036236725378e-02
-5.375561432963368858e-02 1.870575113656152560e-02 -3.617407249945976677e-02
-1.466587268380685205e-01 1.277674407788306488e-01 4.651017487020087798e-02
8.216086920267325067e-02 -3.887104546728370469e-02 4.129093874955067078e-02
1.597987527553548226e-01 -1.653918636347221638e-01 9.909394507451957379e-02
-1.323985632169998317e-01 1.487155142685779863e-01 -1.110869889722929243e-01
-7.858563020423396661e-02 1.943443669632028969e-01 -8.455198530076495078e-02
8.683267764233131014e-02 -1.250147346290312461e-02 1.027440325578422714e-01
1.561615747639917007e-01 -8.800981588040970860e-02 2.361761172097164019e-01
-2.868958389703615830e-02 -1.617347683314936113e-01 6.795673754672049149e-02
-4.132071968013685537e-02 -8.319180048984647913e-02 -1.133059799559226893e-01
-6.810717638037477872e-02 3.221017715505127832e-01 -2.183650626783908977e-01
1.313736365886850055e-01 -1.484163047214321907e-01 1.983074586630225178e-01
-9.003235468161702171e-03 -1.079363960569774267e-01 -3.622061675271914805e-02
-1.571010329669710048e-02 4.945362760574398275e-02 -7.750243973164400169e-02
3.546523765848322296e-02 -2.146399214063813843e-01 9.543079008700015853e-03
1.960659254594585010e-02 6.463406363447615766e-02 -2.617330273855392742e-01
2.244443432257035853e-01 4.583496271946849165e-02 1.339486523668471374e-01
1.454434800354721391e-01 -1.882208852372097840e-01 1.706780055354444048e-02
-5.039485140670502128e-02 8.813192607119159708e-03 -9.368619015127702121e-02
-1.140610213858479077e-01 2.119063335840243589e-01 -1.060716980663185954e-01
-1.821409698270279320e-02 1.804489345733787387e-01 -9.038609776581674193e-02
1.710712547476943013e-01 1.959724120142997822e-02 7.837621803413669097e-02
1.830164563014585744e-02 -1.525670050791601284e-01 6.014112355445829644e-02
-1.343819326889785226e-01 1.021521718923005390e-01 -2.309455578602017389e-01
1.508534468124295425e-01 1.484319910668623899e-01 -3.485671856253540202e-02
2.915223862591513893e-01 -1.129415271932773246e-01 7.403222301910303282e-02
2.546332447077993555e-01 -2.308801642487485206e-01 5.701527696202397105e-02
1.679904249347012046e-01 -1.733593868306565478e-01 5.341416016304414288e-02
-5.603640763610998055e-02 2.242728857331790452e-03 -6.775312925121282359e-02
1.282487545623764436e-02 1.067244404221254078e-01 -9.299039013470584980e-02
1.512000698715709468e-01 -2.617962836180047770e-01 8.994659531415590686e-03
3.201204855513783976e-03 8.267290221726460164e-02 -3.072578962828588778e-01
2.424901673933507473e-01 -3.790634006923791766e-02 1.587649195292689663e-01
-2.980041946209299741e-02 2.169111905172618204e-01 -1.653160336668810237e-02
-5.078244425048666910e-02 1.219664821156720980e-01 -3.373406133611938501e-02
1.905028309000011411e-01 -1.580704695218480560e-01 1.936654414232739096e-01
-8.412573100890397004e-02 2.344086640364587415e-01 -1.124198159558777860e-01
4.505376120084614300e-03 -1.233823402313975470e-01 -4.217617836126496059e-03
7.626037757161466257e-02 -1.851864467032442174e-04 5.370116431330840268e-02
-8.181669098879951196e-02 2.109812680366586202e-01 -1.060204183400861727e-01
2.966843509158591241e-02 -2.249458065933395423e-01 9.253993779211838744e-02
-7.379159426581888281e-02 2.288718266225115913e-02 -2.024767852521086320e-01
8.612944255791547821e-02 7.776871964084376698e-02 8.058277548187603445e-02
1.406853337426285377e-01 -3.820522377378982037e-02 4.833698675350653340e-02
-8.214584970694549515e-02 3.197522767448238712e-01 -1.062663809248368257e-01
1.664920295154670993e-01 -1.018557955317586916e-01 1.607492962525866043e-01
4.999438842014403139e-02 1.310648965331331628e-01 7.460580448611024706e-02
-1.103339945420784562e-01 1.495685000469502979e-01 -1.255910574252259160e-01
2.025104779841599423e-01 -1.477460789920543305e-01 1.493185608704155620e-01
-5.133995844897654148e-02 7.724627217213829444e-02 2.492177244705017294e-02
-2.547166135483798499e-02 6.225675736063770310e-02 8.130563181215269553e-02
-4.450191160474924190e-02 -9.650927232543062007e-02 5.838107248370723659e-03
-1.901473702557440193e-01 9.474701230599258395e-02 -1.702247697924669234e-01
1.722910325298541157e-01 -2.625975267219542997e-01 1.418969673179423518e-01
-4.813958210073004951e-02 2.604343300000138139e-01 -1.082167527160195486e-01
3.322679755567548021e-03 -2.253591330733199088e-02 -6.926594002881050760e-02
2.544392738387089015e-01 -1.312800930843781022e-01 1.264673367471329524e-01
2.954808924623963939e-04 2.891182774874613837e-01 -1.732578027707223356e-01
2.607816128559026780e-01 -1.041546288590544933e-01 5.728679340455070795e-02
6.926328719268376455e-02 6.764556757547231236e-03 9.869573857457946200e-03
8.685747734439974721e-03 2.442406512233935567e-01 2.389094963587656828e-02
6.493829482057891789e-02 -8.088408969191727971e-02 1.800324258832036728e-01
-2.516566462108823510e-01 2.030499914602136857e-01 -1.423479170244743575e-01
9.317841231927666279e-02 -2.256494650565418203e-01 1.474028626921073670e-01
8.846770736094217158e-02 9.497879088686574101e-02 -3.525795033669450185e-02
-7.913982599280319774e-02 7.472640698872234921e-02 -9.133801647624976983e-02
1.925868574537956124e-01 -1.708971785848760749e-01 1.503561782016397674e-01
5.523665744276151646e-04 2.648531971989911971e-01 -8.387702159781444677e-02
1.898609663948384041e-01 -7.259498721189852621e-02 1.605454587514107412e-01
-9.578878293508130692e-02 3.808719532495395410e-01 -1.769774626668034131e-02
-5.456100773535432769e-02 -7.153492797856060570e-02 1.425803300816086971e-01
-3.798783469372304933e-02 1.171835205710332617e-01 6.118118157329126283e-02
7.916419254937528960e-02 4.729954248041760845e-02 1.055006285798821136e-01
3.892069558607588742e-01 6.246490186953258111e-02 -1.986636291815808628e-02
3.272886428583504648e-03 3.158404300835838951e-02 2.968945706676972413e-02
-2.352671761979363285e-01 7.495096162758824176e-02 9.360194166591870313e-02
-1.418265129499875488e-01 1.313029099776400963e-02 1.324724857921490834e-02
-1.470662636410207391e-01 3.153228496684816473e-02 1.370540932854353786e-02
-7.246591032001592492e-03 4.508500608679554683e-02 1.939081502371237803e-02
8.251280731019008940e-02 -1.487638894775474355e-02 2.225906558582109451e-02
6.956322174505080724e-02 -7.303959604154101892e-02 -1.252165356860991674e-02
6.821791037436983340e-02 -3.463095465649592558e-02 -2.523186659419842520e-02
1.511588567401926653e-01 -4.914955069161133783e-03 4.373780484191738122e-02
1.045778883053025410e-01 -2.169328766968358496e-02 -1.166365912000165428e-03
1.743408680429850421e-02 -3.457313859779684306e-02 -2.379748951369672211e-02
1.708913875046530473e-02 4.373480766264488395e-04 -1.888805954897566225e-02
9.493704262433809438e-02 6.319848525809058926e-03 1.043809941163353905e-02
-5.793092947070591081e-02 2.969914275738584977e-02 4.692595026245226925e-02
1.005540140383932302e-01 -1.527710956970909362e-01 -4.307085280395157867e-02
-3.593162715082540148e-02 -6.437652067666033151e-02 3.967950037766317800e-02
-1.326783885016108722e-01 -2.763779035918010468e-02 2.744516922848246748e-02
9.001139845226743819e-02 -1.588568185092681939e-01 -9.097040633754843730e-02
1.776948520527397990e-01 5.190034134182669456e-02 -5.372802746785485667e-02
1.169334175479102289e-01 -8.111668196629022443e-02 -4.159077524105650459e-02
4.294716888571215585e-01 -9.798813283782985273e-02 -9.378004531499765928e-02
2.728280370917713915e-01 3.091374200134375250e-02 1.315592275644424797e-02
8.287707994748985674e-02 1.459683149703370764e-01 -7.016882365412917266e-03
-5.713163232249762746e-02 1.041511688905757543e-01 -4.274032854212271582e-02
1.962199761269557696e-02 -1.890494940155116599e-01 -1.344902450559945159e-02
-1.752799171703856018e-02 -1.780392130843175963e-02 -4.072045203438052693e-03
-2.366014078336961535e-02 2.400997903320419569e-01 9.064755631027821003e-03
-2.051517623082528552e-02 1.926608714116277710e-02 -5.723792159692552006e-02
1.071153513678794744e-01 -1.254365245581042232e-01 6.382873765690005863e-02
-1.167534118937789966e-01 4.077515800825182168e-02 -1.021004128225220728e-02
2.594043727502537422e-02 -4.189677033126466832e-02 2.079454178211725610e-02
-8.508809701690875360e-02 -1.636671944947604984e-01 -3.878285210094170599e-02
4.696786018329873746e-02 1.000533724378764450e-01 9.556135419173671791e-03
-2.629545029409971479e-02 1.659328795579037286e-01 -9.749981171235318905e-03
1.070912493227310636e-02 -1.439346866900410304e-01 3.782245339765556019e-04
3.157161424223900448e-02 -1.806111115657360044e-01 5.260620003163964109e-02
-1.775381148816981836e-02 3.815634624580540452e-02 -3.678125872502120697e-02
-2.684321386456890723e-02 1.498591482526371310e-01 -1.284235482779954793e-03
5.956419584374028631e-02 -9.172360009043165063e-02 2.235014729177847020e-03
1.131246311500978818e-01 1.089475078627621940e-01 -1.364770828000498593e-02
9.043854134169182490e-02 5.841630635531359916e-02 -1.049447266995864360e-02
7.266776758170262474e-02 -1.441581627404327215e-01 3.069529041465569180e-02
1.970973277452323091e-02 1.192917751545029548e-01 -3.374074944174224044e-02
-5.237846238199903026e-02 2.329762540482667454e-01 -4.796270661546113423e-02
3.353138902408112076e-03 1.888147826730622592e-02 -6.661046094813080631e-02
-4.902619554293560777e-02 -1.281646511485303730e-01 2.084853471857472593e-02
4.169573941441488685e-02 -6.095440242078230264e-02 8.938613287549775424e-03
-5.323993616921632310e-02 3.885376460545979932e-02 4.788058542693056363e-02
-1.467486721821755491e-01 -1.703723285372479024e-01 4.632579448336972966e-02
3.398744691911405325e-02 5.802193654064849437e-02 2.464589834865457685e-02
-4.441116168572259437e-02 1.104541431815079799e-01 -2.390736732047703608e-02
-3.453419151193792835e-03 -2.036639633008605066e-01 2.144067382809274752e-02
1.187185563917405873e-01 -1.214895578054767250e-01 4.587718643330995077e-02
2.779866816544201980e-02 5.410750499552221399e-02 3.783130258861948370e-02
-8.295114902949846103e-03 1.690454751422911239e-01 -2.166925897845965385e-02
1.344461915263037155e-02 -1.374080994706076697e-01 -1.127423299200255337e-02
1.221425521294782213e-01 6.620276888933804282e-02 -9.565860407391459097e-02
2.896225015684328330e-02 7.687073002804152566e-02 -8.186989296902667801e-02
5.595815251978852878e-02 -2.377637924793155610e-01 2.195050371015424152e-03
7.417868455042714304e-02 -1.078197086021434881e-01 5.389814757883196888e-02
3.228171057588408166e-02 1.202974053510694197e-01 5.436195593538430820e-02
-4.926063831070617849e-02 2.429304680330499622e-01 -4.476687413060215226e-02
-3.710783920891919108e-02 1.027692527908062314e-01 -3.340958955457067753e-02
9.444204582862043840e-02 -5.777122969248608964e-02 -2.241166019901507517e-02
7.991798216772849628e-02 1.624180774024350238e-01 -2.034075864358372496e-02
-5.805150656996665992e-02 -1.371287571867602778e-02 -6.758348742459958924e-03
1.847987864618112763e-02 -1.854519094188111228e-01 1.977997615964856640e-02
3.645499946524713430e-02 5.148352735882527620e-02 3.854801204847614626e-02
-7.270257138716873513e-02 2.876025198343700184e-01 -2.151964101721435055e-02
-7.172872085604704850e-02 4.662199797013436009e-02 -2.864483144154328018e-02
-8.774625104023199562e-02 -1.092478253703039193e-01 4.036686546315897128e-02
9.179943355046375764e-02 3.001314850540164059e-03 1.595323813477046715e-02
-5.970687354270665104e-02 4.687777245697344330e-02 9.751581355196099754e-02
-1.041768019985395144e-01 -9.385120281104723794e-02 -2.156347815243434690e-02
3.388534462909317813e-02 1.313126064728725728e-01 4.984581069532072195e-02
-6.039049726626716241e-02 1.968032418297346042e-01 -4.638053117308173212e-02
-6.651605978583116641e-02 8.749879841792229662e-02 -7.514870027868422730e-02
-6.752765180689762614e-03 -1.249198861635508750e-01 -6.659820935003324394e-02
-2.571689064281716675e-02 -1.597513145260381628e-01 6.258505649071502419e-02
5.225652542039592452e-02 3.219560565003866393e-02 -3.541972925410368997e-03
-6.946908797864700946e-02 -2.541928562774352363e-02 6.116668300191988733e-02
-5.111110567283075334e-02 -1.303012150600601493e-01 -5.763642808334847045e-02
7.769289159130336742e-02 1.857191154277357814e-01 1.838881142912457758e-02
-1.144808180093853656e-03 1.834621660228022422e-01 -1.182960296850637215e-02
-3.678263094545650147e-03 -5.990350559284234044e-02 -4.195137805694279520e-02
7.489370079285988246e-02 -1.907864737215867468e-01 -8.438157576048621947e-03
5.875220142934056700e-02 -2.012952514296164064e-01 8.580529780251379413e-02
3.688089310892675443e-02 1.062039810962227826e-01 7.133093920566088708e-03
-5.134250842308288321e-02 2.684342118121678389e-02 6.450309148780451751e-02
2.676272756520679807e-02 -1.330555126078689643e-01 4.233946139740548537e-02
7.001191340453101486e-02 6.260057538119519205e-02 -1.602988613595232592e-01
2.025431641617183587e-01 -1.728823618931421557e-01 1.024550936338464169e-03
1.810828103226382602e-01 -1.953881232554535996e-01 2.361775968712950813e-02
-7.470871265469825051e-02 1.145320038743389002e-01 -9.289808197005196277e-02
-7.034914679545534177e-02 1.514563045826105292e-01 -1.324441320325503990e-01
1.132168612628745297e-01 -5.175018319965082880e-02 1.212615012412914667e-03
1.452201742658563444e-01 -1.605235333774274464e-01 1.299377160327905845e-01
-3.744348586934065359e-02 2.938504846268130341e-02 -2.894694869012752192e-01
2.389354974934889131e-01 -1.461869232382008443e-02 9.512730627182208742e-02
1.724158465448406841e-01 -1.937391884210380444e-01 5.116650914085150298e-02
5.921354275759033170e-02 -5.687436359924420703e-02 5.554266329259365843e-03
-9.849608463301462447e-02 2.969342566942387296e-02 -7.384432092567040640e-02
-9.783039215011522793e-02 1.575617246109963232e-01 -1.008580465233988033e-01
5.993724146300991040e-03 2.623841216082780647e-01 -3.521835130771461264e-02
1.204073233902190204e-01 -7.275396071716186408e-02 1.354696926457153450e-01
4.604122023485113235e-02 -9.718873880687204855e-03 2.982102018040456645e-02
-1.785496997236905303e-01 2.068491791401324553e-01 -1.778816905533428527e-01
1.076664621376444558e-01 2.347629539341753585e-02 2.080217509734704276e-02
2.448405680169869203e-01 -1.439078965898150098e-01 6.982997775052506018e-02
2.041176940308792598e-01 -2.006635368137419384e-01 2.917160449768697351e-03
4.856293962504470985e-02 -1.509425628393662178e-01 -5.498679390729501078e-03
-1.235065440451266761e-01 2.173676514196773435e-02 -1.294186510456156458e-01
2.314914375555476855e-03 1.553938129493505071e-01 -2.105350752018550764e-01
2.951331000506405289e-01 1.150216147029717029e-01 1.364997040212976576e-01
1.826705215890008505e-01 -1.701367150953136398e-01 7.974128381574788205e-02
5.294902809236512464e-02 -8.567247300718065783e-02 4.605394663538487504e-02
-9.727450134899004452e-02 8.261827474846754338e-02 -4.777314748218514789e-02
-3.388901123651195946e-02 2.171276619754256565e-01 -6.317657716525942879e-02
1.836361559194124582e-01 1.429584726514653015e-02 6.868434861360686421e-03
9.772165750340330859e-02 -1.102510764562616985e-01 7.806230454780035619e-04
5.620274720553272707e-02 1.839899387990087121e-01 -2.064958077776166689e-01
3.470100216781535907e-01 -3.294064816180629351e-03 2.508377662698771937e-01
5.702741091061450107e-02 -7.952355019854379092e-02 1.033735909175564210e-01
-1.226874114492391976e-01 3.924371456865077823e-02 -4.722638095938021252e-02
-2.639501762515866212e-01 1.945231513896834019e-01 -1.390970126758797332e-01
1.635351241277227807e-01 -2.887336600790373076e-02 1.469699455561926937e-01
9.550703575648375465e-02 1.353716685138398046e-02 1.809260668318814214e-02
2.690066331398430211e-02 2.530020054011289377e-01 -5.139077471287170455e-03
1.146320203520572456e-01 -7.029553306961019987e-02 2.994428708005313355e-01
-1.544403023184535984e-01 2.857944148128216955e-01 -4.696896312164940135e-02
-2.121487684018054654e-01 1.479846045751963546e-01 -2.157074946253302941e-02
-1.558560806497207296e-01 2.121997329582187009e-01 -3.215163185206273283e-02
-8.463950189431829196e-03 1.027128897044347622e-01 3.514416126175312193e-03
2.005538917922689013e-01 -1.097721194320658844e-01 7.032103506516763913e-02
-5.749526117475481368e-02 7.213176309834211375e-02 -1.500151660688163989e-02
-1.543885932108553238e-02 2.075144725970500259e-01 2.793702799174443106e-03
1.058667921038503185e-01 -8.700484566714147827e-02 3.047660932291453295e-01
-3.058883584811918910e-01 1.594072128372739094e-01 -2.641824710185419062e-02
-1.748205052860537789e-01 2.103356529168748101e-01 -4.556428864644585658e-02
1.966182099648698667e-02 1.620259634219005096e-01 1.699232978517053322e-02
1.349509032670567765e-01 -9.072569911981565038e-02 8.524696269390116821e-02
1.619848577676060442e-01 -1.751037793672134968e-01 1.200293830187519756e-01
-4.177338841424460547e-02 -2.946349963998283472e-02 -2.032266316173898454e-02
4.922144829571728497e-02 6.427625714907389542e-02 -7.011837041216405220e-02
3.111125722390860604e-01 -8.273180364844866241e-02 2.250143967836538139e-01
7.818302945354765887e-03 -2.050805635353198098e-01 8.467031266802289846e-02
-6.859527014051192140e-02 -1.137618280596865428e-01 -1.098233963653148446e-02
-1.893691324598046344e-01 7.935751901602736136e-02 -7.722311782423041393e-02
-1.581859804577150919e-01 1.940536692542959019e-01 -9.611437050916575575e-02
1.087081708806466041e-01 2.737261936234694493e-02 1.005837089511519011e-01
-7.330966940707478452e-03 -2.890301773809450525e-02 6.905769840875490562e-02
2.093534031250472716e-02 7.348322297588072427e-02 -1.021642483307982907e-02
-1.585865314990720920e-01 8.704936599122786722e-02 -5.393216130019461152e-02
-2.014706167062113584e-01 -8.113075459374445575e-03 2.779631588250573368e-02
-6.442749772665276597e-03 -1.209185493590919230e-01 1.852324596253775504e-02
-4.368073582770939933e-02 1.781498349436586581e-01 -4.273802406749548782e-02
-7.989680793694133032e-02 6.913824706954473098e-02 -5.682608304558017798e-02
-2.322057815799598302e-02 -2.120061203341170319e-01 1.586667008078192567e-02
-1.460489131287957543e-01 -6.787026167859526449e-02 1.127222405277169583e-02
-4.419991334307887820e-02 2.088867153911545815e-02 -6.541075938893148312e-02
5.754386298477506823e-02 -1.180676047818714491e-01 9.680621838888463226e-02
2.525362842234676886e-02 3.064668353172991452e-02 -6.870393463907878417e-02
2.932939097266210049e-02 1.716384919037635959e-01 -8.671719000336336469e-03
-8.854898326597054892e-03 -1.374908756579079627e-01 2.863306222248463220e-02
7.384991995292951306e-02 -2.215879206812480240e-01 7.377597464466362220e-02
7.228760265491235293e-02 -1.481511855709924386e-02 9.999906406604050502e-02
-2.058363777199270772e-02 1.707237183941852643e-01 1.457683798115796958e-03
-6.740204855111474325e-02 2.141942408638803363e-01 -1.408134770518052956e-02
-1.014943305779230087e-01 -6.907271723868468882e-02 6.128408416930848646e-02
-1.490220793877231054e-01 5.792319940370546649e-02 -5.828976392144714219e-02
-8.278163901332830088e-02 2.127938406891284606e-02 -1.136337788425292351e-02
1.693071639910346815e-01 -1.218407472758735177e-01 8.949684135528918061e-02
1.245576142671744602e-01 9.307848601546912792e-02 2.466572144247032583e-02
-2.397497017529448549e-04 2.311204344326137361e-01 -9.662357393317182186e-02
6.895410510469088261e-02 4.970077948662163930e-02 -8.264477808622784638e-02
1.869655715217576342e-01 -9.506813495364231648e-02 2.436372650725087546e-04
7.185612741965036188e-02 -1.179823716561786973e-01 8.228478600246831587e-02
-1.539487281384984141e-01 -7.377538046135759253e-02 -1.417319974786372949e-01
2.613391300920692162e-02 -6.437941557110352098e-02 1.228109121753273303e-01
-8.353314528948022066e-02 -1.594531971707790763e-01 8.531657756598998513e-03
6.522620137659736195e-02 1.134116725014679486e-02 6.494151013866726607e-02
-4.452626457553940376e-02 2.380410377347746687e-01 -7.782381459330747764e-02
1.810992906580988215e-02 9.276191546523607223e-03 -4.354305408242317710e-02
8.390863300010914516e-02 -2.102810801273533592e-01 5.786200271272998880e-02
5.343006879347683702e-02 -1.480185080790651919e-01 6.790249711533767607e-02
6.030234232852399456e-02 1.555076453963224192e-01 -9.402644724844918395e-03
-2.512000589875412748e-02 -6.639328197981206325e-02 4.594327177716236998e-02
2.992862128622839069e-02 -1.180314249725271381e-01 -3.707133847686483463e-02
-2.027997342196303232e-01 1.730802076472973960e-01 2.237410746846609302e-02
4.922787220685398424e-02 -9.624572756710686461e-02 6.094077789819419416e-02
1.163848812364141061e-01 -1.457286790030104529e-01 8.650757047957866042e-02
2.943711267910417706e-02 1.161545659170307859e-01 9.315107938004733856e-02
-3.036783929280525984e-02 2.684752382732004117e-01 -5.203516250560424883e-02
7.601448312757108638e-03 1.287346585512344488e-01 -9.230784441537454033e-02
1.812548381543926113e-01 -5.897990028202155371e-02 5.976658965001320489e-02
-1.027620661324040174e-01 4.676963469732975387e-02 -9.308091743798746487e-02
8.713285354866734389e-03 7.516112844300620877e-02 -6.187758640903487199e-03
-6.524120016610121531e-02 -1.731705639068950031e-01 2.321141902359442899e-02
8.585973132184880618e-02 -4.148018533672956365e-02 1.551478177934475719e-02
5.857535806811836609e-03 2.050731619604408140e-01 -4.959477467723497762e-02
6.951893283520138578e-03 -3.103735920913619495e-02 7.276431178264497653e-03
1.177839360191732382e-01 -2.154166302243652742e-01 1.050398860025764242e-01
3.386235705474707758e-02 -1.109175248430230437e-01 7.444177345123026424e-02
2.929572739213351373e-02 1.474730530969836084e-01 -3.065525101207092554e-03
5.765511235235595833e-02 -1.763487437374054168e-01 6.215763186548021318e-02
1.859523778001331007e-01 4.142959726715051555e-02 -8.150919840394008076e-02
2.009610355348236121e-01 4.728038176312857749e-02 4.887640550038896414e-02
3.492835423704385156e-02 -7.795658471696434444e-02 7.504477192649502970e-02
-1.219599228786024947e-01 1.774285456637317848e-01 -7.329120454570851873e-02
-2.853424504789772720e-02 8.375001353748573463e-02 -4.941365271180692131e-02
9.094264554268523260e-02 -1.603185183676324732e-01 1.060567354337234175e-01
2.675530140745624452e-02 -4.633386827775742151e-02 4.902001176302099583e-02
-7.249944644964703699e-02 1.587872181173166641e-01 -2.682218131781873016e-02
2.995545658591998450e-02 -1.174742093442963931e-01 3.007419057287616382e-02
5.771688334637731232e-03 1.332965245576961111e-01 -5.911687088318606786e-02
1.861101038437610322e-01 -9.444064949685587740e-02 2.768423543218365146e-02
1.085439518608126153e-01 -5.063847083407779781e-02 1.511651318650776739e-02
-4.564443705825793618e-02 1.973613163941944082e-01 -9.994839479946521915e-03
-7.141079900553116977e-02 1.466739183587310036e-01 -7.186352904623515003e-02
-2.284389337463335612e-02 -1.272309123033273925e-01 -6.651514541694220593e-03
-3.629689031691446521e-03 -2.479765710272819890e-01 6.640110287245910847e-02
-7.812652099526956606e-02 -4.874341858692723961e-02 3.356318557063320274e-02
9.969001724947598730e-02 2.393828533735470609e-01 3.420736010154654116e-02
2.845893019196071849e-02 1.208417887154875775e-02 8.109401730335722910e-03
1.654795323331983703e-01 -5.361145693830562248e-02 2.445289840233020456e-02
-2.332115385517155581e-02 3.910032910382699178e-02 -1.438162797935019221e-01
7.575709020700868712e-02 4.423700734191061273e-02 -6.735729368336100531e-03
9.864735134397262240e-02 1.444646891450892395e-02 1.167797459534894305e-01
-6.149230071936021003e-02 5.458745764697906649e-03 -1.614545348083118170e-01
6.701314022236083690e-02 5.775517584134704646e-02 1.490319229311708876e-02
9.309337342037024565e-02 2.931312959812144153e-02 1.510146895011091062e-01
-7.311379460051872781e-02 -1.275041425949814677e-03 -1.639712495342285914e-01
4.568758571387518397e-02 5.708115761601728622e-02 2.382336971528918601e-03
1.078088681416984052e-01 2.286355300285968645e-02 1.807433218593647861e-01
-5.835640951588502712e-02 1.090404597099575192e-02 -1.435627839760338365e-01
4.352294284226063126e-02 3.244465503556723945e-02 -5.993180596308114727e-02
1.433379494491677508e-01 1.944775531885403058e-04 1.594908613231647565e-01
-6.124123831839778376e-02 -2.692414627772515487e-02 -1.352329453489318212e-01
-2.417326115543716458e-02 6.364203104720800308e-02 -4.371506923525199373e-02
1.465194025526605215e-01 9.475028549216184606e-03 1.660103731815529005e-01
-2.077844313111781860e-03 -2.870550175632361617e-02 -1.033492201410382560e-01
-1.342642162850204990e-02 2.387149238537149970e-02 -1.289622099467226668e-01
1.705567087193272380e-01 5.269898875943515582e-02 1.926278091757925304e-01
4.272473961133602116e-02 4.386249994794537421e-02 2.316985447067642853e-02
-6.433224586431132708e-02 1.124828677704929267e-02 -1.252092161755471444e-01
1.528768140131921971e-01 5.618349570711898833e-02 1.725822699818710393e-01
3.440094648360664253e-02 -1.412591781470881429e-02 3.019929469453411230e-03
-5.646418801974609214e-02 1.772308897908813491e-02 -1.762243990573688079e-01
1.101085432874703979e-01 4.451686207540453410e-02 9.381207449155698486e-02
9.478756377590619175e-02 -7.356361218581073010e-03 1.072594778715655339e-01
-7.281701776952728689e-02 3.515331796570449890e-02 -1.749545811985192267e-01
1.264219588243115089e-01 2.532167655831820546e-02 3.494126266380369328e-02
1.206728647955193634e-01 5.909164490662689034e-04 1.212597232936092062e-01
-4.336669522834826762e-02 8.885294940362623017e-03 -1.646421193985526943e-01
1.184557257611645320e-01 4.601905331957237971e-02 2.866649748035040093e-02
1.411829468003199251e-01 2.725710261557982156e-02 1.466255326988145924e-01
-3.603689059692585794e-02 -4.994781817761416096e-03 -1.499670581965213689e-01
1.071747114834004644e-01 1.890005481093821188e-02 -7.646339320372264048e-02
2.204918535582222061e-01 1.157647064532305904e-02 1.689366915342975228e-01
5.992108948592150819e-02 -5.050577138581838384e-03 -1.191369138574121522e-01
1.910035682139265556e-01 6.301121838987228108e-02 -3.803989938071845878e-02
9.480827801893485507e-01 3.367835676965847402e-01 1.693407667565974967e-02
7.292171712028832076e-01 2.061810441705611008e-01 3.467077220296224671e-03
2.276103157022626444e-01 1.154335133800370311e-01 3.195571058086906641e-02
3.170352880508595095e-02 4.735582121215887313e-02 -4.283903865906188435e-02
-1.446899745927796022e-02 6.085568576877826291e-02 -1.701545630300192041e-02
5.774707318686606028e-02 4.022060903391644349e-02 1.452213952041523509e-02
1.129829589348956553e-01 1.173438073372035928e-01 -1.488673855434412621e-02
7.830365148474957571e-02 7.567043096909695232e-02 -1.578929016705224800e-02
1.044305739150899193e-01 4.815553117263803029e-02 9.737530357705394268e-03
1.739542804754561356e-01 8.143157440470835673e-02 -3.686847342172829001e-02
2.023714422991350348e-01 6.162593434545710069e-02 1.455222606105498195e-03
1.808523240386977760e-01 4.006292832406919968e-02 -2.772237462437197528e-02
1.717152948441454663e-01 7.415468731683801107e-02 -4.036793221846862734e-02
1.606193531481406034e-01 9.494533337720711952e-02 1.085906431897991353e-02
6.056323027482890531e-02 7.772429861340526824e-02 1.265115808468086564e-02
1.276671459339660808e-01 6.292285430201452479e-02 -1.002978407418608775e-02
1.416159334261045122e-01 1.271740220938625543e-01 2.978174600030032357e-02
1.355769554785405950e-01 1.603235466768688777e-01 1.590374838045615496e-02
2.641412862753664825e-01 7.822923283236998815e-02 -6.313273015401585364e-02
4.133803491806131714e-01 2.394055217509815647e-01 2.725409670449132488e-02
3.130233334397317657e-01 1.609317691983296605e-01 6.810293504949719440e-03
-4.389489866315696154e-02 2.520861520233469433e-01 9.184226599453763906e-02
-1.184651582524212932e-01 2.257698592305498186e-01 -3.118283911962252755e-02
-1.118772192133694332e-01 1.034678578786342035e-01 -7.086090390409648110e-02
-2.661792455287709247e-02 -6.346284955640676961e-02 -3.315262646407873826e-02
5.313490310058521793e-02 -1.341526116591864604e-01 9.595334163455360166e-02
-2.584623340050223872e-01 5.573301141551588456e-02 -1.619543725897498038e-02
-2.920493372209272409e-01 1.389631725679865148e-01 -1.873079468668841646e-02
-1.105247499452586685e-01 5.074051078030725193e-02 -1.014847895913889922e-02
-6.844035901704705049e-02 -1.011132606471096818e-01 -6.506689770887551238e-02
-1.909068712589852279e-02 -2.136783861062298007e-01 -3.745162500694300921e-04
2.153316325920691388e-02 -2.360776517034577082e-01 9.221718419187735494e-02
-2.112347194041084286e-01 -5.166953175927191388e-02 1.127952184628151222e-01
-7.652729297569939304e-02 1.280644662939662559e-01 4.713840216209252976e-02
1.668014317679640535e-01 -8.780143286153749282e-02 4.587276204170272903e-02
1.378416678790190253e-01 -7.671996548113788061e-02 9.524802542056841348e-02
-2.235437103554907545e-02 1.513549214599793080e-01 7.230362979207280438e-02
-6.701766773478821937e-02 2.396197636057658398e-01 -2.090506742718640718e-03
-7.278093785491182577e-02 1.944495601367330906e-01 -3.253775232628170616e-02
-2.913262776317708524e-02 7.077022061630247607e-02 -9.134768247854817280e-02
7.612863286479183700e-02 -6.832231155343060358e-02 3.272043219167038858e-02
-1.241435470736648727e-01 -1.193142201992125270e-02 -4.953711140970104565e-02
-2.816719005871118897e-01 1.748134110051318413e-01 -9.425386081036152622e-03
-1.034362989658133281e-01 1.968545550703426072e-01 -1.425368273700848044e-02
-7.802891990103516529e-02 1.720372530856676546e-02 -5.463813428488106805e-02
-2.461003845405315693e-02 -9.554398343152242790e-02 -6.813045187561866944e-02
6.959524631938163175e-02 -2.149301693426693693e-01 -5.439411143157425917e-03
-7.308178102129850306e-02 -1.422786787899166794e-01 9.272253428169040246e-02
-1.617898322042843062e-01 2.310527499175518695e-02 2.469381015365969961e-02
4.726725257852329443e-02 -8.846543021773373150e-02 2.674812907712191892e-02
1.410358710278926675e-01 -1.728722408958969503e-01 6.422260478582064724e-02
3.741420090571004331e-02 -2.999658034628342827e-03 7.686962442339383139e-02
-3.955062277533902271e-02 1.726828483496873901e-01 3.463121845726421094e-02
-5.009376617355829064e-02 2.265768215518806639e-01 -2.939519977910154055e-02
-4.151013015529159134e-02 1.540086790288687779e-01 -1.221477993183382044e-01
2.163703912095105986e-01 -2.797039256603432028e-02 -1.431121978104239918e-02
-2.119752775681596479e-02 -8.104154181044204153e-02 -7.458361521645930081e-02
-2.748891075240391668e-01 1.610915052642411804e-01 -5.821118559092297584e-02
-6.826427357473445479e-02 1.419753099959863429e-01 -4.019318303810525544e-02
2.017602742322432974e-04 -6.329077702410812467e-02 -5.297685485763313495e-02
6.041687442136198238e-02 -1.517467227415843500e-01 -1.585083649503516573e-02
1.125629257291062280e-01 -1.990112027990955101e-01 2.443473700493423856e-02
-6.613660717790234567e-02 -1.385466111519555454e-01 8.349611203161469430e-02
-1.831154254961788463e-01 5.753414923867956193e-02 3.627401143548460161e-02
1.224013664846684279e-01 -1.128312248656556105e-01 1.676515084992088317e-02
1.303891744444822254e-01 -1.490906705637930763e-01 6.242664253844253802e-02
-2.822645840805537709e-02 4.174783581635756191e-02 3.684620048437414058e-02
-7.723615359739377517e-02 2.282200369271291940e-01 -1.843031849588565307e-02
-5.198144886465722037e-02 1.726198704381284310e-01 -5.882044360424871360e-02
6.724351586484558774e-02 -3.192233327973621054e-02 -4.884225374416704957e-02
1.414646314495773827e-01 -1.224632996879123498e-01 6.969568407876444716e-02
-1.989170467615340998e-01 -3.650076848192217172e-02 -5.012492799356088602e-02
-1.125520009025753609e-01 -6.893584474994257812e-03 1.233814850738648890e-02
1.309658611761562730e-01 -1.380124763134303600e-01 4.511697242556031440e-02
3.191091665258349863e-02 -2.481760576800087492e-01 3.834601857274348713e-02
1.470455424852876170e-02 -1.347649174556997675e-01 7.592614386964020856e-02
-1.236529336122876854e-02 5.765942381073378697e-02 9.268363531412265877e-02
-1.192010410621726912e-01 1.876247384215449510e-01 5.824581696392112928e-02
9.122600558599791576e-02 2.070029173853569215e-01 1.696112759575827203e-02
-9.142602924070331039e-02 3.813681940813707510e-02 8.702349000182742211e-02
-9.446270233382123016e-02 1.407023118182743060e-01 -8.421423505526014208e-04
8.696183031095545968e-02 -9.928554449916952851e-02 6.232704443520807602e-02
-1.164738487207784834e-01 1.740003729621946715e-01 -1.410546279188735486e-01
1.030063421652053640e-01 -1.778600212304204120e-01 5.957851991254471680e-02
-1.501466743772262580e-01 5.323927615845480688e-02 -1.092802840913593559e-01
1.606662799197463576e-01 -1.648991604215426232e-01 2.056703946376207265e-02
1.975674548576159262e-01 6.148712288068138715e-02 -1.353670845664994016e-01
1.576483709458219029e-01 3.503608777064796120e-01 -6.943058666722644323e-02
2.062708316469748226e-01 1.275300575572939910e-01 3.102359728487201762e-01
-1.433472817603553551e-01 4.047097311378293205e-01 1.304102108132407511e-01
-8.617159111151975748e-02 -6.491711456918002054e-02 2.775489732380667651e-01
-3.765302248162921694e-01 1.338462875447498368e-01 1.772253166507792299e-02
-1.529008643961378144e-01 -2.137416865998099103e-01 -2.690041822852204043e-02
-1.388342760336739312e-01 1.383748878884012434e-01 -9.213034389175547845e-02
4.240269243341918126e-02 -1.421683727672188452e-02 1.727344708069444568e-01
-2.008507399456010978e-01 2.698801758358378433e-01 2.935859966037648872e-02
-9.305377454033411655e-02 -9.955412890364598311e-02 3.093938170119920339e-01
-2.628835095420655188e-01 8.825209956352406127e-02 -1.612778947326352075e-01
6.895309607792610151e-02 -1.921143573581064468e-01 1.991496185608515046e-01
-1.865963799363415387e-02 5.218374933494191598e-02 7.281260104503130270e-02
-1.477918484619308026e-01 7.352340836644058464e-02 -7.552363830549281565e-02
1.051365259714595046e-01 -2.721642345433022969e-01 1.285105508604692248e-01
-1.133297070039437915e-01 1.885621691362446561e-01 -1.112330910214983093e-01
3.418811659294677952e-02 -1.720765018954771297e-01 6.210847932946394340e-02
3.211542539449879774e-02 -5.565780378360257394e-03 -1.236157770760600190e-02
2.553397857053724129e-02 1.814271646511882441e-01 3.330332878500071037e-02
9.523691108081144829e-02 -8.754462406337887304e-02 2.080247195309569419e-01
-2.344026706314165931e-01 2.407316892643491801e-01 -1.105429882843978889e-01
3.912808147284196902e-02 -1.505891271979608870e-01 1.248535887247875231e-01
2.450581104308779956e-02 4.238357759051043089e-02 1.038722831525579066e-01
-3.839893160615742707e-02 1.970255635673774930e-01 -1.702617900118677530e-02
-5.608250491147666328e-02 6.770291249608852147e-03 2.157838850707148592e-01
-4.694069596661266663e-01 1.970973271637619928e-01 -8.675048977040533682e-02
-3.932448227045355627e-02 -2.860517862070544592e-01 1.502923575225383612e-01
-1.489106659725215887e-01 4.673863631394757634e-02 -1.544821501345545744e-01
1.033427324113343621e-01 -8.109435218104990573e-02 1.194315831308564446e-01
3.570162991414146947e-02 -4.085069547928893430e-02 4.778810540871172852e-02
-1.182726586031146165e-01 1.339141976085115315e-01 -1.032321507866319626e-01
1.425297153200427436e-01 -1.935659316637114713e-01 1.077243240714189088e-01
-1.730132555807173678e-01 2.181830635004551877e-01 -1.291732192391160661e-01
8.250581515956627310e-02 -1.633411439579022795e-01 8.078650015994841282e-02
-6.115425056329462650e-02 7.418248357878656774e-02 -2.020980292665440839e-02
-8.284753311828506328e-02 4.398445434879674765e-02 -4.852425218371396454e-02
1.690034583497702914e-02 -2.220339892945069615e-01 5.998591641425179283e-02
-1.061217503084613545e-01 6.273566522636976617e-02 -1.666573175244807636e-01
9.198889279445919553e-02 -7.341703424038711900e-02 6.637745442278142338e-02
-3.807295510145775053e-03 6.027094487770316700e-02 -9.697625950519570687e-03
-1.562035691978547192e-03 5.082728903916546026e-02 -4.008865229916830364e-02
5.231811243310162396e-02 -5.934034269577578152e-02 9.810379980042691073e-02
-1.490268303656287208e-01 1.277421067015092893e-01 -7.774755345677175633e-02
9.684819605039483859e-02 -1.936732698422805043e-01 1.434975122573490247e-01
-1.507005318548711170e-01 1.880924382417182850e-01 -1.126850606455917225e-01
1.228040905142406269e-01 -2.313060159507660807e-01 5.312439173732644987e-02
5.650522250833037163e-02 1.356578825916413267e-01 -9.910694588163532215e-02
9.484473010354768641e-02 7.689006348810259461e-02 4.595260414283678513e-02
6.701716331280266337e-02 -1.040453525704543303e-02 1.361133655731588121e-01
-1.184070073079622476e-01 1.321122285651644968e-01 -7.439010092869162427e-02
1.417690222920713339e-01 -2.036667976511660760e-01 1.407826575347371212e-01
-1.468728246692564965e-01 1.880707899937933414e-01 -1.549502075262696732e-01
1.106158267877249690e-01 -8.588016949483218143e-02 8.695218634454619788e-02
8.053430129759506229e-02 3.114355565254659300e-02 9.304388774010573238e-02
-6.941139132959059377e-02 1.822825772902893771e-01 -4.015476735334228865e-03
2.987480582924487149e-02 -3.421896151192344721e-02 1.412842106888744786e-01
-2.821750443473656222e-01 2.587484564278014765e-01 9.391933308045727347e-02
-1.337142393819902852e-01 -1.335834071648434873e-01 1.236253242845298111e-01
-7.570370521245249618e-02 1.030009307822244147e-01 -2.046415165451129226e-02
3.690965047764732665e-02 -1.703910520476456525e-01 1.965670706484620167e-01
-2.594458680220630420e-01 1.343277111588862538e-01 -1.704231990143027509e-01
6.719473391092178893e-02 -2.211876989757978751e-01 1.274485656666515532e-01
-6.797510146301480316e-02 7.352583229306543580e-04 4.790436786730052979e-03
-1.580735022166011861e-01 6.442822347896962065e-02 -9.882396955898231639e-02
9.817364425160284014e-02 -2.866761149915365015e-01 1.176386179725347064e-01
-1.825099057945298864e-01 9.669678523344663046e-02 -1.425440645968828468e-01
-2.007761751549852480e-02 -2.835891253777392262e-01 -5.567587263634810740e-03
4.230165483208425670e-03 1.350066514282423913e-01 -3.502206440868926851e-02
1.086252198199851027e-02 9.570396270532863237e-02 2.611427093854463630e-02
2.220701504477556321e-01 -6.952967071867499627e-02 1.940555255716635077e-02
5.288805516255104533e-02 1.684509503407762010e-01 -8.354004762616686758e-03
5.285452990583852650e-02 -1.613408946296071289e-01 1.697464069647990417e-02
6.667607213884660378e-02 -1.545101377429771716e-01 7.208731051976995097e-02
6.443704863479060574e-03 9.380758145470356746e-02 -2.251760687221766692e-03
-4.152973213110286443e-02 1.492461554636121401e-01 -8.709100786943725636e-02
5.569653103653945947e-02 -7.708060408439025568e-02 5.256853214870214897e-02
-1.194765386835364707e-01 6.260687870327583116e-02 -2.189295237388125259e-02
7.989150614576863429e-02 -4.114692221350484819e-02 -9.237901810729903102e-03
2.270482215045756536e-01 -1.587523685402379148e-01 4.037116304852449156e-02
4.129647328343505341e-02 1.763896027851425130e-01 -1.312181227676447945e-03
1.864980759513643060e-02 1.202503681243655698e-01 -5.210197873302905430e-02
1.087421999832597630e-01 -1.557888022832032981e-01 9.697437675345817187e-02
-1.827684570682619469e-02 5.043223888059123611e-02 -2.554036693386606272e-02
-4.495071788840515614e-02 1.361168226698944994e-01 -7.353623065829220651e-02
7.375427049439158000e-02 -9.636667615217286986e-02 4.519464839575880466e-02
-2.948522589703639341e-02 -9.797398489096564161e-04 -1.135074661893879094e-01
2.250966004376861451e-01 -1.302497056615890270e-01 3.060723257573455189e-03
4.670278331823271567e-02 4.638579715701723893e-02 -2.060295563994947107e-02
-1.058504556539403840e-01 6.133152330063146307e-02 -3.594328220361419496e-02
-6.069415204529651775e-03 -1.636330218500004485e-01 7.389283783156695706e-02
-4.792167778268929812e-02 1.814222300470910709e-02 4.441938483106861249e-03
-9.847108809877962166e-02 1.938853519117320068e-01 -6.257110364716371442e-02
-7.726752667391148521e-02 -4.844336672981641723e-02 -4.903529492385833716e-02
-1.012772821669660900e-01 -1.048087346429452671e-01 4.633208887750851074e-02
-9.725718424167949239e-02 3.737523898246122162e-02 -1.665171711597292215e-02
9.240982472026300354e-02 -1.513716493896535287e-01 1.490109451457467815e-02
1.728665621687218434e-01 -1.321668287812215459e-01 9.264879572249293260e-02
5.298441178001295215e-03 1.513012209036608269e-01 5.993978329365826779e-03
-3.907506895773540934e-02 6.203012612863572500e-02 -1.682391933394463551e-02
4.894273993907101439e-02 -1.934250455095188892e-01 7.134752944660814611e-02
3.185772549287910205e-02 -5.722581740582859122e-02 5.602376466434094704e-02
-1.180223247654836327e-01 1.245698037366353428e-01 -7.430110858510821648e-02
6.890195563529422085e-02 -2.318075564449360859e-02 3.746885733216161890e-02
-1.622254666168494175e-01 9.089059321682163572e-03 -5.027985261547169432e-02
-2.007614791591990633e-01 6.313141081611856054e-02 -3.034755675240154854e-02
8.137182498980795320e-02 -1.711747584557019863e-01 1.833615457160951701e-02
-6.250087784327576501e-02 6.994205368769626507e-02 1.186709373908858764e-02
-5.551007873926874781e-02 1.484662499010782621e-01 -1.515312795345204189e-02
5.053111341793856126e-02 -1.203945500045920797e-01 4.195581579541318024e-02
7.888988781820799323e-02 -8.204325688520956728e-02 6.514052480340372375e-02
-3.766350722190450750e-02 1.253915061055475011e-01 -6.676431077941259729e-02
6.517070803568406068e-02 -8.914351313886122868e-03 5.291984731923354141e-02
-1.262321764245706024e-01 4.616314533719653723e-02 4.739221196279340062e-03
5.542668413006195116e-02 -3.379921926664694598e-02 2.101990670352413271e-02
2.318298860321684751e-01 -7.728555468572258225e-02 6.124165407467538347e-02
1.773520817089713209e-02 1.693002593079934170e-01 -4.415218021625643557e-02
8.151193470859574575e-03 9.397307716866756810e-02 -5.805031099862992261e-02
7.248116537441487428e-02 -1.096978037324635169e-01 -4.457844582009965265e-04
1.174558726633279371e-01 -2.267719816662047694e-01 4.358916807935268867e-02
-1.612122714228320097e-02 -5.256761807050375213e-02 8.176148826577657458e-02
1.280504201491805549e-02 7.814892759584272930e-02 3.091096204157626343e-02
2.341086945392006624e-01 -1.434026517427821612e-01 2.460757667209392124e-02
5.722204403172881371e-02 -4.634839123712605757e-02 5.779804729110447903e-02
-1.160350927858500858e-01 1.975188667273797272e-01 -3.575009237248336080e-02
9.308773350489824017e-03 9.252750906585602286e-04 -1.471166657713623462e-02
9.105597634353838898e-02 -1.903034921523073242e-01 5.763879289869733649e-03
6.563717362321475068e-02 -2.148949049849843973e-01 3.617042196819605926e-02
-9.713984332585579029e-02 4.667302673438207018e-03 4.684519031677031320e-02
4.510122847290523596e-02 1.300325848642607321e-02 -6.380930248303086361e-02
1.681459491066300271e-01 -1.885842372337225292e-01 2.916246484963703339e-02
-1.121110201685741325e-01 2.196685054933078529e-02 1.197718456146856791e-02
-1.588657160463878282e-01 2.346510786980484098e-01 1.786903594277882215e-02
-1.381624946784011931e-01 9.651018061594190955e-02 -2.004310786097941721e-02
-2.453197179051784527e-02 -1.770875890123475294e-01 3.135432982950767805e-02
-2.792473306904738606e-02 -2.413790262043155055e-01 2.070062658595358748e-02
-2.254922377685643076e-01 -2.645179317306725272e-02 3.636828805760865951e-02
-2.086602207303493994e-01 2.021866346457270314e-01 1.477714919034980312e-01
1.153819161836191626e-01 -1.540620382923882370e-01 3.645026217712790499e-03
1.159531850690628807e-01 -1.625679150337825396e-01 2.640889099580191052e-02
2.090877275341746777e-01 -1.549538400162674967e-01 2.904387983348272195e-02
2.559176548895923942e-01 -7.052714242846477855e-02 5.254784162900354161e-02
2.178312562234272498e-01 -1.580445637304678241e-01 6.836727778178799952e-02
2.224560257408195740e-01 -1.216680471025528010e-01 3.762413746888003396e-02
2.532346683133415710e-01 -1.576929788411437494e-01 1.948185521195271164e-02
3.133353939438511260e-01 -1.522125124726173839e-01 1.831753843298641188e-02
2.861097629886387717e-01 -1.079543030964572048e-01 4.459712350870256165e-02
2.339753349172671026e-01 -8.389018764598039912e-02 2.110588043778044431e-02
2.825405238890789095e-01 -1.300633087183226122e-01 -1.294728385357311884e-02
3.792581228141511107e-01 -1.036920981078797016e-01 -1.396511435561779979e-02
1.938909984764340122e-01 -9.544520867640120254e-02 5.407840228330055427e-02
3.023914249527908660e-01 -1.082282478896010314e-01 1.185763210975820936e-02
3.249789274121582805e-01 -9.962553497279791337e-02 -1.576834423049560535e-02
2.973401069194208102e-01 -6.983039791388447048e-02 -1.430902114499419536e-02
2.413716530448435926e-01 -2.699676842179116187e-02 -2.208251249798092591e-02
2.051922940010278973e-01 2.965830071308604016e-03 -5.461785997007548993e-02
1.602147646770118450e-01 1.644062019396766092e-02 -7.109911498938499552e-02
1.367154276522265510e-01 6.386455427944701113e-02 -9.527919083719685323e-02
1.734926180265655704e-02 1.051429486216671622e-01 -1.262102909020076658e-01
-4.974844712993854723e-02 9.050794527170653858e-02 -1.391565642022670468e-01
-9.967525379426743493e-02 1.542043430775546231e-01 -1.259890849117055178e-01
-1.721345845790109019e-01 4.227745340639732508e-02 -1.868264497194883633e-01
-1.812763317222843007e-01 -1.620515352159169198e-01 -2.387130110868570521e-01
-2.119770174972867294e-01 2.345152304766374152e-01 2.299594601631343993e-01
-2.967245372181471219e-01 2.605055982103062773e-01 -6.160598160680974544e-02
6.844661663675766228e-02 -7.690952170867326743e-02 1.562192158858149160e-01
-2.222519119688093348e-02 -1.029881394856447807e-01 9.280084690569292971e-02
-1.878311410235158629e-01 2.027222859008625533e-01 -1.310188010470481057e-01
-1.881305520206487669e-01 2.139657245135814512e-01 -1.305931962005498770e-01
2.636249233286959426e-02 1.731465582762382049e-01 8.205517274050111443e-02
-2.407071886684036821e-02 -5.013100111125352171e-02 2.182824974094582371e-01
6.989661986922340864e-02 -1.318859804205506359e-01 1.955983346806285661e-01
-2.200050989198886753e-01 1.417237733307286085e-01 -1.013917951755138047e-01
-9.978623470704034437e-02 2.240893665615396046e-01 -3.930465234106546302e-02
7.131589572980336078e-02 -1.016850927790751702e-01 2.118338125032529773e-01
-1.770802203919528972e-01 2.289983875493357413e-01 -6.317030022130687428e-02
-5.463257160986513539e-02 -1.289636635378095808e-01 2.079063449674798114e-01
-1.602094007102588258e-01 -1.312022420738304662e-01 -1.121333813829546444e-01
-9.256404429211614882e-02 2.299969929975591298e-01 -6.695743213142146821e-02
1.070964092365059572e-01 -1.026197310548178643e-01 1.167336167836223737e-01
1.077139473816754178e-01 -2.130580451243028750e-01 7.799793007737497452e-02
-7.324791072783412571e-02 -7.015987259500988671e-02 -1.022448607945791732e-02
-1.737231808865429272e-01 1.084584586205568496e-01 -9.170531408485831093e-02
-7.657343698265106635e-02 2.269455341243827862e-01 -6.837265707179929208e-02
5.515418239987310289e-02 -8.110387433611346286e-02 1.546800996802901174e-01
-1.304753226325632010e-01 -6.281772555557600668e-02 1.378650027842211190e-02
-3.455966273500156172e-01 2.342669374519173175e-01 -1.686315365015959578e-01
-7.491918284131594830e-02 2.327933699267196177e-01 -5.718114839900938912e-02
1.734182784179308379e-02 5.211639572235997331e-02 -7.061679976252210542e-03
1.883377532114581809e-01 -1.108241188440218794e-01 8.348241709627547691e-02
8.064402724550756574e-02 -1.307870338958504464e-01 8.894520550654609614e-02
-1.280276454964132116e-01 1.446774757897472674e-01 -3.810058689220221367e-02
6.592642568734975728e-02 -1.184904482639001916e-01 9.289275957705428466e-02
-3.781481018091201185e-02 -1.613364871868383232e-01 -1.253033704179030705e-01
7.254677176661802895e-02 -1.079645392800679116e-01 -1.397287004165455315e-01
1.758964885252309596e-01 -1.388800258140008848e-01 3.745819598768104774e-02
-1.119265227827807851e-01 2.489771523078564974e-01 -1.973346707972931102e-01
1.262025857702649967e-01 -1.800729732783446779e-01 7.646975490312096779e-02
1.078347496834531627e-01 4.171358461691278968e-02 6.595562681646471859e-02
-7.363068610591150254e-02 1.264520586882554309e-01 -1.382491993593568391e-01
1.511726106603163422e-01 -2.359991334216193226e-01 1.205773423511859455e-01
-3.848260330400696261e-02 2.411029405457994212e-01 -1.252205948006340219e-01
4.666283362575411597e-02 -6.114073856240827276e-02 9.778804748157639282e-02
-1.171701466193503238e-02 -1.748864497072600277e-01 -5.872681276038684700e-02
-1.539379806794175798e-01 1.190086621983492132e-01 -1.672720414184856175e-01
1.358316253887449643e-01 -3.077533158877145958e-01 7.458739868888294988e-02
-5.252691032469639087e-02 1.464428270390803477e-01 -1.536063120688013206e-01
-2.581430316058815067e-02 8.923613090614838927e-03 -1.110582650445869901e-01
1.943399983883387638e-01 -1.286861637879185005e-01 1.659237193938566390e-01
-1.087784131653908026e-01 2.651818614595533030e-01 -1.553163701500270277e-01
8.057870887535849291e-02 -2.437188050570419234e-02 -4.111947323488560763e-02
1.122808885764300935e-01 -7.932659141532256986e-02 2.660743307257543849e-02
2.670920319389066822e-02 1.985776476825358017e-01 -2.299923067606853000e-02
1.735953413994640870e-01 -1.360255705271520288e-01 2.175010198774465775e-01
-2.263932710678230320e-01 2.365674351571853129e-01 -1.518631139154208165e-01
-2.307534042380833539e-02 -2.051187636907967626e-01 3.038567482633903333e-02
2.861986171441532889e-02 -5.655845451323935485e-02 8.146460258156021372e-02
-2.344979476605993929e-01 1.789747245566319089e-01 -1.762089533819298226e-01
3.931886219273457439e-02 -2.601486067915910749e-01 9.782310121583007168e-02
-5.603992922198465509e-02 1.008658291561987941e-01 -5.871095858806017059e-02
2.566447504890484455e-02 4.444141894242965851e-02 -1.208073413194807044e-01
1.694791935721524090e-01 -2.167162163596071944e-01 -1.758376833752323121e-03
5.650420167220154832e-02 1.376280858784576233e-01 -2.064219732169040866e-01
2.642255566062664540e-01 -5.209256935333236860e-02 1.877483347754600462e-01
-6.145071335028309822e-02 1.872561793013640952e-01 -1.305485041062046658e-01
-1.154631506143605629e-01 3.705123293693379782e-03 -6.118759096672379827e-03
1.523033614457266760e-01 -1.475698630524202581e-01 9.848670526701673589e-02
-1.218873756290938248e-01 1.971934187849529452e-01 -1.842250433671814847e-01
6.821676178008757863e-02 -2.572852929887454732e-01 4.132514304772114816e-02
9.893392991863758645e-04 7.032364048157947745e-02 -1.188549380727152854e-01
1.883867425162251141e-01 -2.332211664076731250e-01 1.026108108457257292e-02
1.290450951893604425e-01 2.289833989450797969e-01 -9.965348419555890291e-02
8.541790020678868833e-02 5.647718424192739450e-03 8.519876729143099209e-03
4.088891643704495316e-02 4.717543032848012935e-02 5.921781658275283161e-02
2.045480888203567993e-01 8.773438574414146873e-02 3.935469746106164818e-02
6.438688317591478860e-02 2.156620293941055033e-01 -3.761524394428872320e-02
8.875980171412234387e-02 -9.571405713556473127e-02 -2.881768425072648784e-02
5.783815277578752134e-02 -1.101400951146809526e-01 -5.959758837039685724e-03
3.750886501655714689e-02 2.201579569302830885e-01 7.901910080690834060e-03
-2.458233824671046674e-02 1.615020991860607602e-01 -5.074563463388179901e-02
1.940908715050975175e-01 -5.846057320747649610e-02 3.656746490616308298e-02
-5.840838014363070041e-02 4.236956265255644588e-02 -1.361810438131315533e-02
5.362013481931525438e-02 5.708684282773439367e-02 3.751206910904733571e-02
-6.814203088454867663e-02 -1.450716835447453112e-01 -4.175304119081812981e-02
5.090052977254226618e-02 9.340468293596169286e-03 1.457539961031834204e-02
-5.671458462910117237e-03 2.306615939961081385e-01 -1.223452113200081300e-02
-2.647203998129579738e-03 8.044790919511962679e-03 -2.085309379516156122e-02
4.739683211754769365e-02 -1.867963522037117130e-01 5.487926455859314101e-02
-1.525772172151315664e-02 -5.875991626903854376e-02 -6.616988106019799573e-03
-2.041927448074816465e-02 1.593995968787553230e-01 -1.150710288623232359e-02
7.100302256379809052e-05 -1.095711287460540834e-01 1.080947348981390645e-02
6.460786521092812262e-02 8.302222206649677305e-02 -2.357063427830722105e-02
1.113207945287020828e-01 1.463570680801530854e-01 -7.769599885167670361e-03
1.185108805022353773e-01 -1.409527484776360029e-01 3.634268296611389837e-02
9.691210931736493617e-02 6.532361270597791120e-03 -6.312368389404535152e-03
5.579590521511301748e-03 2.537595288140065963e-01 -2.931308186834695809e-02
3.090144987030944701e-02 1.661168192400283017e-01 -8.888388510606655413e-02
-2.181244474200677574e-03 1.435804994511152843e-03 -2.309468038136096302e-02
7.664087050864695772e-02 -9.587609989564652158e-02 -2.233489506744331526e-02
1.403985365977156174e-02 1.216900777424059360e-01 -5.189398025151042287e-03
-1.360393378537786413e-01 -1.226464243180023506e-01 3.790027991329312368e-02
7.066783496780720819e-03 -8.328247779389039845e-03 4.665018273784803798e-02
-4.682404530163600254e-02 1.925752927923264357e-01 -2.392599244476961012e-02
-7.082250763169353758e-02 -8.804127229092842399e-02 9.208246981631720146e-04
7.872496639471522617e-02 -1.752440796492412134e-01 3.169570622723993231e-02
3.907708606680979080e-02 -2.854134238859933059e-02 6.885823042304793640e-02
1.999214481521152664e-02 1.716631537260137064e-01 1.032078384467157578e-02
-3.546401407549495954e-02 -9.630449727157949780e-02 3.702971221369927984e-02
7.392905277776742889e-02 1.690971421384727252e-02 -7.956324881136238314e-02
6.676408243387030317e-02 1.837236604316751232e-01 -7.911290001073130462e-02
4.533080732979768990e-02 -1.630233474354163548e-01 -6.210766210353136502e-02
9.653240598892579016e-02 -2.125124597848099539e-01 1.622797497853071050e-02
9.793521595791887524e-02 -4.604896527185526472e-02 5.997284493128853672e-02
-6.452378037846345782e-03 1.794990286568803606e-01 -2.214989150357369457e-03
-2.479486616921230957e-02 1.754147999852986306e-01 -4.650741990076608101e-02
7.064002285461540298e-02 -7.077546865312646374e-02 -1.954946983136836985e-02
1.155392034407073942e-01 1.662705537508195885e-01 -6.076809677375576840e-02
1.731097971810185987e-02 1.269203032481543425e-01 -2.770588114946152467e-02
3.560221503962128498e-02 -1.678107318902863077e-01 -1.071461503231755166e-02
1.008753827390297397e-01 -8.067513675336766832e-02 2.767137169259387824e-02
1.057934019406894799e-02 2.491087689676453887e-01 -2.024371845529307143e-02
-3.017838025198657514e-02 1.880154445808195907e-01 -5.201927686603376177e-02
-8.428309842781449290e-02 -2.209485126678199796e-02 -1.319809986618352901e-03
1.021308644545337041e-01 -4.801557920451876571e-02 -1.554801298304095240e-02
9.507872427274521865e-03 1.118082344408191792e-01 7.389234061118915564e-02
-1.082723339188407241e-01 -8.511392723370489466e-02 -1.375681913468888677e-02
4.763110271865168832e-02 5.480147169904590193e-02 7.758808755593758766e-02
-2.319589640173960743e-02 2.184812327702644608e-01 -6.061462242214928769e-03
-6.824887057136781732e-02 2.328313557564546943e-01 -5.270574104306062491e-02
-3.065582235033077751e-02 4.719862704809597853e-02 -1.147659319315224302e-01
-4.027382760595599187e-02 -9.126341882061569932e-02 1.296031102655006984e-02
6.109982168060147656e-02 4.247892062906443583e-03 -2.191821981993205548e-02
-5.296967596231247355e-02 6.156861874102340093e-02 4.192380615421673062e-02
-1.136331525838377293e-01 -1.418093466584013085e-01 -5.886878086236195518e-02
4.903186081579972988e-02 1.145021630977878097e-01 6.461591420418258402e-03
-9.536731902003769967e-03 2.848712780857367011e-01 -2.021688304574093681e-02
-3.902348362543629767e-02 1.436013663898701997e-01 -6.504113634315811243e-02
2.979596520465982445e-02 -3.117535162747746974e-02 -7.562170168964724160e-02
4.841606502266310175e-02 -1.712272979170867404e-01 2.327178516515481313e-02
8.624266918924430869e-02 7.483367127950509012e-02 -8.210597055414919215e-03
-3.917226009591176505e-02 9.110579468704733952e-02 -1.043340126344727628e-02
1.174950372069466509e-02 -1.006944454502995689e-01 -3.071573550454323107e-02


==> data/cD2.txt <==
-3.224002381049348442e-02 8.879317772574614465e-02 6.371601314276108263e-02
-6.401986911109824874e-03 -2.381574897774303701e-02 -4.168480785795856264e-02
5.782285933439101910e-03 -2.383940736522761547e-02 2.081450400653504090e-02
3.868511508266475607e-03 -9.565471192958759084e-03 -5.599588736364118080e-03
5.545010803897576501e-03 2.314004342736697417e-02 -2.304596422842669634e-03
-2.868820630100729629e-02 -1.182430219161899332e-02 1.898223702827658149e-02
1.678148357652231581e-03 -2.527731459029574843e-02 -1.054219731742570693e-02
-1.035647721646762442e-02 7.014437003567436379e-03 1.747852624805996957e-02
1.858609344620648640e-03 -5.807800416130629029e-02 -1.563387631270724693e-02
2.813817065677043372e-03 2.789274050650594750e-02 1.479961122624418729e-02
-2.304708495133342416e-02 -3.702442216585069557e-03 -1.427157429913864656e-02
1.306517891020986255e-03 -1.998721552222139375e-02 -3.715109545927054724e-03
6.131557537060888796e-02 2.744217746475297731e-02 4.311569349727163714e-02
7.745600945725236719e-02 -1.408914099650523666e-01 -4.237721954495867610e-02
5.921131416278507809e-03 1.423269248600312065e-01 1.723039641276327694e-01
-1.044641561078474279e-04 2.518777486986679970e-03 3.137042188803108173e-03
-6.355533770541210714e-05 -1.280669452699972899e-04 -3.658934008759868670e-04
2.190671813407207846e-03 -9.933295543530423766e-03 2.626458850664622861e-03
-1.614821677482836115e-03 3.663682238845604455e-03 -1.687172099054159644e-03
-2.271139557777912543e-04 2.470871884120963424e-03 2.429249644052841953e-04
-6.181437396353406388e-04 1.877078849050743681e-03 8.005118637195406117e-04
1.193261858802446840e-03 -7.178194850668756510e-03 -1.295816582711950722e-03
-6.506743590313862624e-03 2.411231322506121599e-02 -2.521250978605139512e-02
-1.090502971056911408e-02 3.134872944180208676e-02 2.900200414974123814e-02
6.757339181642535442e-03 -2.296176724360569910e-02 -8.289850314368367792e-03
2.492913795115458964e-04 -5.016557457253670305e-04 -1.802087776608771175e-03
-2.694969868036189986e-03 7.365377110557645712e-03 2.527556194857905232e-03
-1.544869796744285928e-03 1.930902319465702122e-03 3.633409183446704646e-04
1.259521272767775701e-01 2.427783239137204507e-02 2.312841873217229977e-02
5.078860620498723555e-02 -1.448776947702349882e-01 -1.485271425577851523e-01
-3.898258871584375784e-03 -6.232816273275105373e-02 -6.464541616385502398e-03
-4.732380428944193973e-03 -8.215826133920293983e-03 7.757283161837366658e-03
1.943040607298995859e-03 -2.602091484627269691e-02 -1.515943771073983981e-02
1.239565824167784824e-02 1.087119073359191224e-04 5.639235381388857382e-03
-4.715290505247504704e-02 -6.888592854934280293e-03 -4.098148991803204910e-03
-6.512464372668375079e-02 -1.846596114095638147e-02 3.314835908699371309e-02
7.444269487323906809e-03 6.374551795948276908e-03 -1.967585867211819883e-02
-3.116780938064356299e-02 7.361391609267587885e-03 1.192432550489466725e-02
1.288103521678185537e-03 -9.642884175552269774e-03 -5.681000286226367546e-03
-3.173300691146055397e-02 2.998559398106584103e-02 4.071589977053383103e-03
1.318720919216284648e-02 4.621217176048806469e-02 2.250586394723368133e-02
1.311931558374224149e-03 -4.227193308483197520e-01 -2.559156481296193664e-01
-4.682647480352158942e-03 1.170318293311601587e-01 7.832910359497953501e-02
-3.542335614065139637e-05 1.218734897796627803e-04 8.321515994225980872e-04
7.671721701546507788e-05 8.738550593888616547e-04 -6.748154291002471383e-04
1.919972296398231304e-03 -3.733594633028192167e-03 -4.918022565667864304e-04
-1.572475900401548721e-04 1.082589587824582533e-03 -1.647301688788302756e-04
2.171502927264534755e-04 -6.616695105917738684e-04 2.884749424171733148e-04
-9.556610641199281275e-04 3.884956941361206173e-03 1.092884024430950882e-03
7.405759530319078188e-03 -1.870357430026836631e-02 2.311300572692138143e-03
-4.916988454539417130e-04 -4.164898375472896042e-03 2.662106009397535722e-02
6.287784308712657255e-03 -1.650289483728199086e-02 -3.045635794888910258e-02
-3.723595589426587082e-03 1.060777137136138110e-02 4.865937860984026996e-03
-4.762346935414663029e-04 1.739319318903843892e-03 1.329332404100886343e-03
4.190156738502870404e-03 -1.212117808449290901e-02 -3.580122011062144942e-03
-1.214294917175173794e-03 1.154699722256756489e-03 -3.369531281471483536e-04
-9.052237774683480342e-02 1.477055019524687596e-01 1.263150045328977067e-01
-1.148819303411088844e-02 -6.022130093872556794e-02 -8.103370283689180498e-02
-1.827413609718483989e-02 2.280580792364554112e-03 -1.008446377834183727e-03
-5.066288566711021901e-02 -2.428077492421756856e-02 8.298918441169873816e-03
-1.427673735041362635e-02 2.831674758556144283e-02 1.497835338947078182e-02
7.859644292245324126e-02 -3.323375694794759860e-02 6.463597173126146844e-03
-7.790385863997406624e-02 -4.550405665454636261e-02 -1.157474156263291198e-02
-3.757289431907084865e-02 9.576270822140274530e-02 -4.742212455884606270e-02
-7.484138071305851403e-03 -1.285586966021576294e-02 1.980818511547166594e-02
-2.560269594491149103e-02 3.574451977059464602e-02 1.657116772684348593e-02
-9.974410266246208634e-03 2.492559351065416762e-02 -1.504159438173172103e-02
-5.318192867917487243e-03 9.398203144462949354e-03 -3.232407575391359200e-03
4.055527574599621099e-03 3.588788872051024148e-02 9.384118181284262228e-03
3.965714294562883158e-03 3.757984229975999679e-02 5.033855994312470133e-02
-1.389457837972274401e-02 5.049398021962524935e-02 -1.990600948232683076e-01
6.856847695262185960e-02 -3.002890943215280606e-02 5.524032070899228403e-02
-8.633325315974316183e-02 1.838734098219163837e-01 -9.354553184923929121e-02
-4.100314078589425981e-02 1.337926758749709011e-01 -5.357696201243457301e-02
6.704824394012431910e-02 -7.522713702065875196e-02 1.994701169294773105e-02
-4.063004005600170943e-02 -2.703443837850269885e-02 -1.997748418959723049e-02
-4.813712485606846947e-02 1.571727034033619796e-01 -8.187665851523161231e-02
-5.539836617452104095e-02 2.006573750092633390e-01 -5.346400050252284042e-02
2.433635098947997677e-02 -3.729984622815214756e-03 3.333029873183612768e-02
7.656481678532947588e-02 -1.546833856121957729e-01 1.174198239236865365e-01
-6.597543815029793812e-02 5.123831980912538914e-02 -3.828570892468708547e-02
-3.003399231684417137e-02 1.696447037212515385e-01 -6.512326979671884120e-02
5.294082351220816274e-02 -1.012608478336297774e-01 7.465142809020748615e-02
-7.630746354977568924e-03 -6.555580328324164818e-02 4.727071161635514746e-02
-2.614770947619310393e-02 6.159708367688983277e-02 -4.801381271729270039e-02
-1.410964963411115436e-02 -4.549407244385246518e-03 -4.627176106806185629e-02
5.284041510112688633e-02 -5.022442273716222483e-02 4.264419189750451311e-02
1.152145033763835036e-02 1.042755685075623384e-02 4.479947155874025588e-02
-9.029606445979582174e-02 7.426780877244931744e-02 -1.001603533899531467e-01
-4.706837655806012100e-02 -5.138340315247040546e-02 1.826863349410569326e-02
6.903198628124121439e-02 -5.463188169738918132e-04 5.095430192604932795e-02
-5.688240399619209908e-02 4.380893590186971109e-02 -3.987889287162217633e-02
1.629939681972555898e-02 -9.291539910104743005e-03 -3.768218067566270202e-02
-1.050987989280271484e-01 1.660702370149148149e-02 -1.103549463462388368e-03
1.694674190243493639e-01 -1.752732412660194805e-01 2.028563306533420207e-01
-4.401812545082020578e-02 5.007461512353335309e-02 -6.818782974875647884e-02
-4.045796071058557764e-02 8.734840450371253451e-02 -6.627438978360411515e-02
1.284135009450898812e-01 -2.592394892073777296e-02 6.723579527369699660e-02
-4.312827655289405704e-02 8.016190163308612587e-03 -9.723180610994727746e-02
-8.021996531973024647e-03 4.521721551711199716e-02 -3.856075544648484427e-02
3.645783080739634086e-02 -2.929960129590614831e-02 3.196785681507988836e-02
7.056096513149401339e-02 4.712627131462114594e-02 3.385091361014885836e-02
-3.740891590354328278e-02 1.504287970661135482e-02 -1.379080246273120258e-01
-4.749205494771874259e-02 5.966588172976090149e-02 -9.103694321439453896e-02
2.875065815830510352e-02 -1.871410618355554001e-02 3.277908286037310021e-02
1.716773911530000696e-02 -5.860486523334289266e-02 2.962467419133274493e-02
7.007767807962259066e-02 -1.180253316844384476e-01 1.639097159153728861e-02
4.133931571668450489e-02 -4.036259436745234797e-02 1.263916888393100922e-02
2.895502060871127381e-02 8.217164781951047381e-02 1.851506961666478726e-02
9.845856141958414520e-02 -2.602419373690643273e-02 1.272146555724817107e-01
8.946395930476105929e-02 -5.620376172764095235e-02 1.100953454746893267e-02
2.968199200219348577e-02 5.685621063666870811e-02 -1.285892244462333647e-02
-1.215094277394745959e-03 -4.002115715029229415e-02 -1.690300165688076589e-02
-3.433756006161048369e-02 -7.843005546803630268e-03 -2.924064763907825021e-02
1.080273835626375245e-01 -1.350199944904423022e-01 2.601491698509632300e-02
-7.507103802533188208e-02 7.795733911170298069e-02 -6.718845103896566029e-02
2.907788998797519731e-02 2.199039011126745213e-02 -1.439736549771411869e-02
1.400777780008932716e-02 -3.331687000070004262e-02 -2.196402066522401206e-02
1.064710078905701796e-01 3.188324915038794061e-03 1.639127310413358851e-02
-1.301718938728664288e-01 -9.203434677644364847e-02 -6.978361281670220073e-02
-1.402951711337863117e-03 8.666010484868597041e-02 8.795213587087565704e-03
4.454009961117871841e-02 6.340358648114906293e-03 -3.281026969798461410e-03
-8.133400409295610256e-03 1.907129407613388505e-01 -1.587981333615743826e-02
3.821903701630416372e-02 -7.313098219710198467e-02 -3.827471481045982560e-02
3.070425634671258841e-02 -3.275984084144299702e-02 4.215067043862306961e-02
2.057261072164082161e-02 9.010759576411987715e-03 1.500958757965504403e-02
-6.327756211739682390e-02 8.734173888623983362e-02 2.679226229260475017e-02
4.902318570177599533e-02 -2.497694815285187234e-02 1.045355869843282715e-02
1.495154443882074080e-02 -1.563421673127272232e-02 -7.720577181746521647e-03
-2.009820096523506905e-02 8.377547282017175356e-02 -7.764639845292475168e-03
-1.180578462193692391e-01 5.508390155589601433e-02 4.804139609424284973e-02
5.692325354517707714e-02 -8.224377804618676624e-02 9.374701273653790468e-02
1.031265578941367722e-02 6.974854100665608958e-02 1.357615931965940395e-02
-4.815335026266964746e-03 1.943897792123915752e-02 1.379330940018753775e-02
-8.740567106038896195e-02 4.897702892473876357e-03 5.084480398227296527e-02
5.063986988565288838e-02 -4.922820346908293732e-02 8.697442339533498212e-02
4.987030240725914831e-03 6.942524455922417792e-02 -2.987537182439483838e-03
-2.308391554469413354e-02 -2.438767491406884647e-02 -3.613314391439048992e-03
-5.306667700678502353e-02 -7.353540250963788716e-02 3.543347044735583456e-02
2.426297895759188528e-02 -6.135405645098515603e-02 9.516429946212798252e-02
1.502749986270773275e-01 -1.030161768450869320e-01 1.766415655168809828e-01
-1.236002153898679845e-02 6.888962509067991791e-02 -5.336877217082273278e-02
2.136590402436050473e-02 1.302014220604530426e-02 -2.383171877636299646e-02
1.284425328411403777e-02 7.959866390786596302e-02 -1.251520598489051610e-02
2.110764392954949387e-01 1.301809291108385891e-01 -5.468845328588638026e-03
-2.126817824836984283e-01 1.320953673226697156e-01 -1.811356918358716650e-01
-1.222532894898698541e-01 1.750070627435207637e-01 -1.353048118179225601e-01
1.087929815936435618e-01 -2.677484113141794797e-01 9.685238768778174634e-02
-4.717693067292855202e-02 3.372062072292804358e-02 -2.047812589967250990e-02
-8.968443656835717315e-03 -1.688713145473474952e-03 -2.656836529787977297e-02
-8.892789551009921967e-02 9.461688836590514962e-02 -3.300806078132054872e-02
2.153026879643163416e-01 -1.021670836874044030e-01 1.088807273472947729e-01
1.264684689721548572e-02 4.563994207446055162e-02 -1.357509392787610743e-02
7.696421387497209832e-04 -5.992203592636850817e-03 -1.153770872257789577e-02
-1.048599517184163332e-01 3.100742237561137510e-03 1.851619093878987751e-02
1.304621932706834242e-01 -1.906990826717912535e-01 1.691845855702349688e-01
7.736149288185492634e-02 -1.475236549601826597e-01 7.663070443668329457e-02
-6.201846666490221094e-02 2.750348383944438771e-02 -8.480937684998203496e-02
-1.011600060536058665e-01 2.222192706609161517e-01 -1.334631382144455813e-01
-6.490095480029511865e-02 7.333686127538216470e-02 -5.375959195014620717e-02
1.693094729700317103e-01 -2.064898509971223595e-01 1.625072282066223339e-01
-3.985117765889362174e-03 -1.015335264577841567e-01 2.229053913642736751e-02
-1.131975613034943706e-01 1.254284523597377632e-01 -1.315668045026409938e-01
2.643887963127539154e-02 1.051724051789610648e-01 -4.546657651122096300e-03
1.921331473356802100e-02 -1.720911215348754630e-01 9.031900378955431963e-02
1.545104914013619435e-01 -1.885922794855307838e-01 1.397483814688086357e-01
-9.974127578798264171e-02 1.068186975761644952e-01 -1.056178965520240404e-01
-3.981937148276884497e-02 1.153184988201108457e-01 -5.424094318001120019e-02
9.381374311675180766e-02 -1.423659484377322315e-02 8.519864618658547217e-02
1.809394393928964728e-02 -1.018585518953845775e-01 1.064071460783560102e-01
4.913448285439678265e-02 2.090999289068181527e-02 1.251329696739899577e-01
-1.262756161777501829e-01 1.502362599603170867e-01 -9.035855613917763429e-02
-2.270747787305965604e-02 1.167515189378950657e-01 -4.868511774983369511e-02
2.719037512586355843e-02 3.529794688554914461e-02 1.245301150154690811e-02
-4.874593786907621684e-02 1.708606669730918792e-01 -5.159642062293160608e-02
3.045988298260962623e-02 -6.593368250615512516e-02 1.239577837071392935e-01
-1.699025995336684580e-01 1.017140817146658729e-02 -2.905324409671788954e-02
-2.197576330904293940e-02 -7.989787311463351915e-02 -7.534854748310858275e-03
4.830873513427944022e-02 1.127798434180592724e-01 -4.813298828422210573e-02
-7.904122757983439440e-03 -6.707732083619345753e-02 2.826118922814899875e-02
1.133567204539942530e-02 -4.367011495913938890e-03 -1.665650519735079049e-03
1.280102546640682348e-03 -5.255716220022874086e-02 -3.496095457571592180e-02
-1.348716609775590936e-02 4.001251495856915363e-03 -7.664602249408868084e-03
9.020480725712945458e-02 1.959678606665095080e-01 5.806468048441101176e-02
8.551816873790984985e-02 3.372737252591778007e-02 -7.017337764010034284e-03
-2.807981846532772718e-02 1.194259529362293598e-01 1.185919808038558843e-02
9.494633627625392869e-02 1.438424098879222957e-01 3.796260581012549096e-02
1.131320311518806410e-01 4.004180488879519745e-02 -2.275967802668206752e-01
-6.514179029114997022e-03 3.352710085089673220e-02 9.785216718238978761e-02
-1.255888622482903560e-02 -2.066378914312839293e-02 1.906953293917795084e-02
-1.181626714218778074e-01 5.906372658820845806e-02 5.679804192818120601e-02
1.086855265361780232e-02 -1.152735850812550700e-01 -4.721954424707554970e-02
-5.107605144758364801e-02 6.780601313135901920e-02 -6.307534653921857692e-02
3.023499059145001722e-02 -2.364283164558873135e-02 2.121104949246048130e-02
3.086274599819255338e-02 1.064697078743137570e-02 -2.434278969385443928e-02
8.273890035882924820e-02 1.090974024416979382e-01 -1.934193547486019044e-03
-7.823628092471657247e-02 -9.621863799984164967e-02 -7.038571448957318955e-02
7.967322249515823573e-03 5.405841196586556180e-02 1.154060933446953742e-02
1.677745851856005110e-02 -1.367328506711574382e-02 1.058871638245767813e-02
3.032854953870775527e-02 1.960950099842243277e-01 6.006368635131761197e-03
-1.896133037612587890e-02 -3.687321417514208277e-02 -6.178796890872355341e-02
-1.962801711002298832e-03 -3.807611617520519076e-02 3.594689993795904120e-02
-1.682715870784165513e-02 6.218606998144326353e-02 1.587435416576328875e-02
-7.830337483669311260e-02 6.708958615601295916e-02 2.448936196469070348e-02
7.260359263525456575e-02 -4.289261301950662159e-02 5.687117711162658490e-02
4.251520565897684567e-02 6.671195047972638958e-02 4.053538885477935005e-02
-1.983419013122708630e-02 1.501604656118124548e-02 8.763645888314566465e-03
-7.898760160897344562e-02 -7.063731704086785579e-03 6.343804170441676160e-02
7.605024297250959076e-02 -8.934650273601048298e-02 7.048706745435583121e-02
6.043272162996798924e-03 7.739219803463383285e-02 -2.296828173520054292e-02
4.581889976600278525e-03 -6.154409138444234817e-03 1.564863733820412439e-02
-6.023278663915829223e-02 4.988069294431432543e-02 1.835825409168301975e-02
7.209054238394724257e-02 -2.113848304169635706e-01 4.879907372674106847e-02
-9.682517740755680613e-02 5.362858748842157242e-02 -7.948165139787922995e-02
1.952365037134826120e-02 3.645966175201478809e-04 -7.181905460990843301e-03
-4.960278070739934653e-02 -2.671302482420909175e-04 -5.064528996543523481e-03
7.603018991676557814e-02 -1.253997069765040440e-01 4.838054249593558287e-02
-1.003157985915588413e-01 1.958551578913175772e-02 -7.197749735913369640e-02
5.291657106687053247e-03 8.341090905839197711e-03 1.049923488625681411e-02
-9.906084854840957465e-03 -1.593154286178023737e-02 1.303529984371640249e-02
9.444957216727453697e-02 4.156310659511715938e-02 1.080985813916719995e-01
-1.110826015450637472e-01 3.548239522840716531e-01 -9.901638078637020612e-02
-6.945183848062608245e-02 4.350279431947744191e-02 -5.386712080848279210e-02
1.925044200914460824e-02 -3.090701940471325682e-02 1.165180361373323661e-02
-4.564000264569934018e-02 1.103533097438198496e-01 -2.316881827630497270e-02
1.012743002035294548e-01 -2.586308642330127361e-01 1.420213487864115665e-01
-2.838572898804525568e-02 8.006451086906643533e-02 -3.219754854814826928e-02
2.390541325927142413e-02 -4.891306628051594885e-03 1.609750613443453743e-02
-7.386727097935902320e-02 1.422582582048654773e-02 -4.862354071648221365e-02
8.276364445722234064e-02 -3.006968171782919627e-02 6.716854376069558707e-02
-3.718389396190185936e-02 -2.831285928556384959e-02 -1.570740236152492033e-03
2.290497642628547270e-02 -6.165246094412721312e-02 1.340065235178843767e-02
-7.680814094322996333e-02 -2.340077262777603279e-02 -4.435736774036676960e-02
-1.883755538727277523e-02 1.129592763868651900e-01 -1.396098726024544087e-02
2.691080599983203259e-02 -2.571150932467985983e-02 -5.481769011244303283e-04
4.994036335239307456e-02 -1.227690954317679078e-02 6.102328021900117749e-02
-1.171612733769486492e-02 -3.949087857954345498e-02 -6.736363443832719955e-02
1.380091623000845313e-03 1.264526401303646130e-01 -6.487384265220112051e-03
-2.774570319678015817e-02 -5.854460547995284786e-02 -2.557693778693576406e-02
-1.598495374573221939e-01 1.200384475676015972e-01 -8.015297135286052199e-02
3.168379192392459243e-02 -1.589392734317140177e-01 -1.373643007704590871e-02
-4.603197876146583600e-02 1.486721064473077447e-01 -3.428825332695362160e-02
3.308995607403558692e-02 -4.618332513123694916e-02 7.221218193137900372e-03
-4.143896290258597404e-02 9.161744011503197838e-02 -1.986555374976609403e-02
-9.534239165907093527e-03 -8.048318826706590823e-02 -3.204668844731674293e-02
1.307942310893661642e-02 4.950679863329015412e-02 6.523541251551938022e-03
1.735820455600697865e-02 5.658285302280935403e-03 -5.586301008528861758e-03
-4.047674593446567992e-02 1.218418844866878126e-01 -9.011875271837151147e-02
4.934810976219908274e-02 -1.527530590717393610e-01 7.254748364996829735e-03
-1.841126941586312959e-02 3.568420239960513884e-02 4.646484013642003530e-05
1.709190231926840942e-02 -2.886270455031009208e-03 2.928989388728940949e-02
-9.610211044429528560e-02 1.282634769626582738e-01 -4.207023208512314372e-02
-6.620143510701675948e-02 3.841832076551780772e-02 -1.117922549627849149e-01
3.107901967254497744e-02 1.021918271537746170e-01 1.999235947728332172e-02
5.834777109632621750e-03 -6.027778149741618019e-02 1.524971282325210745e-02
-1.390678082241167957e-01 9.873930665888544511e-02 -5.830737237424642172e-02
-3.632570826582981471e-02 -7.408842625522132908e-02 -8.999974637130193911e-02
-1.051286988996422422e-01 -1.776121471961021256e-02 -3.251074492848016195e-02
2.244536557671883426e-02 3.460595618945362661e-02 1.182673350653622169e-02
2.801003765714937810e-02 -1.742954037532736672e-02 -2.444401523449882263e-02
1.594148013082228588e-01 -4.183990186139880524e-02 -4.290996701184702361e-03
8.735805445518568524e-02 -1.498075404896465623e-01 -6.099481202103677023e-03
-2.254339258357396236e-02 1.078879658950136072e-01 -1.310778194120584828e-02
1.022003607178639806e-02 -2.524547176265094783e-03 4.627686191942043115e-02
-1.606816299619893140e-01 4.272707837936681047e-02 1.503579204224450398e-02
2.706163493853086521e-02 -1.183354657368757556e-01 8.207147195447409699e-03
-5.021706011748300336e-02 1.400734295367471738e-01 -3.160701707228826679e-02
2.561358597113680413e-02 -3.017323696907370928e-02 1.456990578430697632e-02
7.738999877474422862e-03 -1.635626592640033322e-02 -3.601970032668808108e-02
1.256310850869855611e-01 -8.498766419829197061e-02 1.698217715001799216e-02
-3.162614974907498877e-02 -6.408603704785623134e-02 -7.203508862385896161e-02
-1.359104347943068669e-02 8.284539644110867906e-02 1.320666981892288250e-03
4.513667220162165261e-03 -7.639871096794349781e-03 -3.960650364794687101e-03
-9.798197591617885394e-02 1.817545174115638151e-02 4.211251131459609748e-02
6.440798294838406823e-02 -1.286955755688077851e-01 -2.169577310594840436e-02
-7.023531834333129886e-03 1.258584024064909046e-01 -2.027268029895673909e-02
3.315159209274101682e-02 -2.026990368601883780e-02 4.329512948216739793e-02
-9.404589698420590116e-03 5.432682689858243930e-02 -6.306475255112144185e-02
1.021083533360180040e-01 -3.460449628070345895e-02 1.128932659974593578e-02
-4.487087033706343986e-02 -1.396719425806218218e-01 9.062184448436453807e-03
4.167529655719570680e-02 8.843911625589803358e-03 1.335242968367239547e-02
1.671248102256039925e-02 1.431347884645031709e-02 7.104430992043848925e-02
-4.830419974038210884e-02 -4.066720985171801833e-02 5.844744142267595255e-02
-1.251410736341651564e-02 -4.226280743114313454e-02 3.304832860775742953e-02
-1.107550418178182283e-01 -1.406502813217047620e-02 -3.313635568798872083e-02
3.443565145350679924e-02 -7.992896962689951396e-03 2.733823025881325364e-02
1.339058351270810965e-02 3.742634069904527544e-02 -8.596964398539685970e-03
7.938055639508309613e-02 4.718324562835177205e-02 7.741906953773342037e-02
2.522641167213030000e-02 3.533447184827157722e-02 5.254491529545533141e-02
3.286219862820879967e-02 -5.103214781062015426e-02 2.487306187217576403e-02
-3.279922381696914746e-03 2.908647678090450078e-02 -1.589789299651172411e-02
-3.940079568917290165e-02 -2.828130434376395150e-02 -6.821442412450734460e-02
4.311004153436667763e-02 1.632138262696615841e-02 9.263240397531236070e-02
-6.959070958535762408e-03 1.158133989529955103e-02 -4.941423198926451349e-02
-3.138336734426866448e-02 -1.614334146946222459e-02 -3.423466438761119113e-02
3.841856061812637391e-02 2.621471321381086197e-02 1.256558161336819579e-01
-4.540013532263256768e-02 1.786486653369404043e-03 -7.185598930108746951e-02
-7.174162076655388187e-03 -9.221705574195701582e-03 6.199053559394263058e-03
6.750218647832167962e-02 -1.137925763386784563e-02 7.876305230416150160e-02
-2.879206723530403078e-02 -9.736569002142021409e-03 -8.208347888904522771e-02
7.162370400459111552e-03 1.288157778529487943e-02 5.530411491928480944e-02
1.897591115730346001e-02 2.052504851206502293e-02 2.419979980661394331e-02
-5.909813488882120769e-02 1.586408724817764404e-02 -8.093264397205687799e-02
4.746457701854558953e-02 -1.626581002084470651e-02 8.628321011471082325e-02
5.081722115573839016e-04 8.082824978141465999e-03 -2.221153505646798060e-02
-3.805783883771754472e-02 -6.932259846429783545e-03 -3.201884541954395924e-02
-3.186044290960007852e-02 7.613976513956684233e-02 1.508087316260179334e-01
-1.625990786242574593e-01 1.081802709582018948e-02 2.498734031814745654e-02
1.421427602569924620e-02 -4.391212439049257260e-02 1.156890671886640076e-02
-7.030353797631949675e-03 -1.114770275934355570e-02 2.014487038479527425e-02
2.115638426993135535e-02 5.411518475718894716e-02 1.163984201772976790e-01
8.399633967917707889e-03 -6.127843723358797345e-03 -1.687348038772083780e-02
-6.845034222927037781e-05 -3.425346249964707213e-02 1.820296908170918049e-02
-1.605707778867479507e-02 4.181296786564535350e-02 2.512557149444522020e-02
1.781943813508746199e-02 1.036980577741669976e-02 3.317865688657509193e-02
1.738328557888099701e-02 -1.083913205631484994e-01 -8.017183173038122668e-02
6.333735193608691638e-03 -3.389754831278079389e-02 -4.535506311011604230e-02
1.720955218313413582e-02 -1.208879879329595800e-02 -7.734963831017759028e-02
1.157931063473294220e-02 1.309775502243996914e-02 4.138300463484502478e-02
-9.474389541137384629e-02 1.004236108247755221e-02 3.412262336590885653e-02
3.925691955467863758e-02 -1.495053896426838114e-01 -5.748598783890995073e-02
-1.596979219196950628e-02 5.613739850239275742e-02 -2.286630892591643392e-03
2.864444363585999520e-02 -1.351635432851310686e-02 9.019076491587263086e-03
1.299383179979938796e-01 7.782309859142286235e-02 1.639820838120508439e-01
-1.161905752521161517e-01 -5.815488310062577604e-02 -8.060230094009301904e-03
1.440890103923117560e-02 2.449616812840816824e-02 -8.028046214835805883e-03
-6.255603959341798914e-03 1.591529630811258644e-03 -3.223622981833461354e-02
1.010809410237782091e-01 5.874041808251757174e-02 2.449818490908976104e-02
-6.711142405877010275e-02 -4.381717332831309292e-02 -1.548923520206611434e-02
-4.499012192801549181e-03 -5.252012387866801524e-03 3.943125103249402533e-03
-1.367201943441822276e-01 6.375776629460008782e-02 -4.094114349693087074e-02
8.772272371812986358e-02 -1.695289755227056550e-01 -6.584987317341761681e-02
3.712133540517303931e-03 7.390266540659994055e-02 6.189473910470667632e-03
-3.616895814716719615e-03 -3.103072370425626059e-03 -1.322195849370406094e-02
-3.768779781667572215e-02 4.861995760465426253e-02 6.297661173874438689e-02
-2.008448438325061147e-02 -1.097727316437556305e-01 -1.034642305085669012e-01
-4.305697308733144602e-02 8.981459825678947406e-02 -4.415310707784672432e-03
3.632164585949332336e-02 -1.954354722533892252e-03 -2.789866030722910201e-02
1.533157828814731838e-01 7.642026810468988129e-02 9.422598005250915065e-02
-1.380455383593993945e-01 -5.767697889013485846e-02 -4.893522898368525553e-02
1.055265795179505250e-02 1.414572144343274537e-02 5.964906271024713810e-04
5.840180701464053881e-03 3.199503940804551694e-03 -2.870311563141921679e-02
1.019734672775690354e-01 1.018465681751207219e-01 3.703606827396266343e-02
-1.132717329635395398e-01 -6.949835382282495977e-02 -3.297135382630074496e-02
1.821339849699232794e-02 3.542489706033782881e-02 1.065522744908862021e-02
-6.248599979524302461e-02 -8.097641468334873527e-04 -4.649731394287934250e-02
-5.998167149542296683e-02 1.322562938751514205e-01 1.300390380784764710e-02
-1.109993318001106788e-01 1.555971289852232931e-01 -1.315617726783196439e-01
2.839194085916652011e-02 -6.309878116267973736e-02 8.803224423731921544e-02
2.360827635081589326e-01 -2.430128073325891203e-01 2.026007259551804440e-01
-1.621482126589010586e-02 -9.040972961291846022e-03 2.727229192686874554e-02
1.280089265583053137e-01 -1.915904292264147268e-01 1.267051972450766173e-01
1.770341868320751133e-01 -4.311428483959680036e-01 2.119032761835922818e-01
9.260412348172833430e-02 -9.138052403036288351e-02 1.189173793690670305e-01
3.043228408132706009e-02 -5.821424260318656951e-02 8.736277541542485092e-02
1.034639782017382770e-01 -9.365141904552487517e-02 1.717599934564560948e-01
-8.960056997610971186e-02 1.155707392906449443e-01 -1.139465390978989523e-01
4.927448500265690923e-03 1.016344891129994932e-01 -1.516038955404812663e-02
1.122395754566172799e-01 -1.376937173349763177e-01 1.309839119626708959e-01
-1.057839567277002457e-02 -3.933429594421820885e-02 1.107590835657433492e-01
5.109315797783764435e-02 -4.072822770890378863e-02 7.070967909908065785e-02
-1.283504227749183435e-01 1.685394467009523056e-01 -1.053218565684535118e-01
-1.670831025157740735e-01 1.716139345122431881e-01 -1.350644050884037550e-01
-1.753818856866064813e-01 2.745567853894465005e-01 -1.820732400379823646e-01
1.925445364359844314e-01 -2.442192546820279586e-01 1.793212056501626017e-01
7.445764558405876254e-02 -1.099258481329752624e-01 3.997320557809865005e-02
-2.921725749824408136e-02 -3.129850866101042961e-02 -4.237068951386682714e-02
-1.207796335710763780e-01 1.465936563202734633e-01 -1.441589791522913944e-01
-8.314833299371154895e-02 1.237896250978405277e-01 -5.613137450476176488e-02
1.871437890969691875e-01 -2.155696389097520593e-01 1.585687719247665106e-01
1.481428233789894855e-01 -2.065919450439600846e-01 8.247543569186663315e-02
1.142627495229247281e-01 -1.497478854949035876e-01 7.572792760569632686e-02
-3.625524841709204527e-02 4.514737151402301030e-02 -2.971622587369742927e-02
-1.025491862837421553e-01 2.310858095895235165e-01 -1.155512996502785494e-01
-5.013923423453225947e-02 5.669106819860985497e-02 -4.999332104953795736e-02
-6.394779115524668045e-02 1.504932954987961147e-01 -6.240963171872113135e-02
9.883350498539072992e-02 -1.050601942709585290e-01 9.815887079347940247e-02
9.615470582758339768e-02 -2.186536811371073419e-01 7.578916449105561892e-02
6.797301277932307761e-02 -2.407086464108730006e-01 7.864653202410974708e-02
-3.901934534816658973e-03 -4.101147889179957567e-02 1.147854164057302839e-01
2.873870105999309921e-02 8.967768430582785666e-02 1.075832860799159352e-01
-8.966392966084249516e-02 6.301118579458289681e-02 -9.268199294743673100e-02
-1.882226976455869671e-02 4.029411416698953224e-02 1.772622713326580182e-02
1.244470241799536248e-01 -1.671951929291894123e-01 1.304195029170472919e-01
4.667024972533340144e-02 -7.386387890479234608e-02 -8.200641532106839326e-02
-3.184936474365240855e-03 -4.443760209763604474e-02 2.600897955537192011e-02
-2.178133975629012453e-02 5.070326297097633994e-02 -1.494252113497497939e-02
-5.394373739368352183e-03 -3.577313046193879298e-02 -1.241078133704221452e-02
5.669552208946962435e-02 8.205893568717877173e-02 1.406890692039735463e-04
-1.031486940851717715e-01 -6.167825264530039930e-02 1.490245526047131834e-02
4.393093140070994385e-02 -1.728048374438198934e-02 5.251516724676685149e-02
-2.511159848074515089e-02 1.311571487008058035e-01 -2.671773502575311432e-02
-7.064051526314041318e-02 3.132606518551411118e-02 6.061080766429906286e-02
4.492321016249936627e-02 -1.467484781732889543e-01 -7.170964977252326962e-03
1.691120193960404805e-02 -3.439659304641821957e-02 2.163510399066661399e-02
-8.657981043398377263e-03 5.621676301376252877e-02 2.897269362669971371e-03
2.772560942854498944e-02 -4.883000400833344828e-02 1.248427458673107351e-02
8.379140255394956771e-02 1.015287009056632522e-01 1.018034691645639950e-01
-1.194056407111147022e-01 -4.786698554725902360e-02 -4.013028679269164262e-02
5.994774471979527619e-02 -4.563978299847182285e-02 4.920603773146740856e-02
-1.516387286876952345e-02 6.002440037086598235e-02 -2.697087856030001146e-02
-7.206516500333159936e-03 4.948720275488087406e-03 1.004237398745261300e-01
5.518762455374781606e-02 -1.288062426771842961e-01 -3.406302838413351186e-02
-4.266898014366266034e-02 1.383733312810365157e-01 -2.358860692136749426e-02
-7.330729661358087457e-03 -3.966142105426029296e-02 -3.966371927389385557e-03
-1.837574712469405847e-02 -3.982245303877211817e-02 -4.636327510101551780e-02
2.651659372623449418e-02 1.178097347261997385e-01 -1.807554913369568278e-02
-1.095526090124595564e-01 -3.849972466812105754e-02 -1.396894397228001447e-02
1.376225843739084520e-02 5.973247119962863533e-03 4.091074259341326291e-03
1.843667878326921139e-02 6.463198232965074175e-03 -2.825010984077257203e-02
1.395009351094746441e-01 5.866038187474697380e-02 8.735817402885785732e-02
-1.316698406683292910e-01 -9.864322955600711429e-02 -5.226855603770427794e-02
1.550294079478481413e-02 1.039472374823314366e-02 1.960344608482541846e-03
1.884280238845328914e-02 3.452678742642269205e-02 -1.091188016959444493e-02
1.300427200177265430e-01 -1.093831999151644724e-02 1.189784321538340794e-01
-9.149898747354615058e-02 -8.750416711572370221e-02 -3.388550650131556125e-02
3.839044595589302666e-02 2.507048194804132810e-02 3.530032515463760873e-02
1.478076418673199277e-02 7.518523764633451567e-02 -1.342697134173865062e-02
1.659242627697073147e-01 9.503853678587508014e-02 2.295449187455745332e-01
8.155501783137175664e-03 -5.234805026717778698e-02 -9.003735475540726452e-02
-3.115991491766129107e-02 -3.771299568487399001e-02 2.805418440209436759e-02
-2.972177746225232453e-02 1.894575815615048842e-02 3.189319520195228741e-02
-8.877380053555317119e-03 -3.897013418669336565e-03 3.273732990066888920e-02
1.125630360396120966e-02 -9.390445048577975712e-03 3.794354819477527285e-03
-1.606397251287142169e-02 3.957222869023747230e-02 1.707253050189074667e-02
1.717858270940667009e-02 -5.339214076895667030e-03 7.077057457076360580e-03
4.499985345993670616e-02 -3.437372731706998807e-02 -3.941850488272023723e-03
-4.380577884130598676e-03 2.361998728440665649e-02 1.627787136640534288e-02
1.714524703208825107e-02 1.279472199220354697e-02 -1.489795892654910414e-04
2.057883484026079568e-02 -3.878323422100904069e-03 1.480874756315768426e-02
-1.395253825479328413e-02 5.004217492883453189e-02 3.138086034355983683e-02
-4.628438637945730960e-02 -5.510875059040688112e-02 -1.156584453872133572e-01
-1.527815991558625908e-02 3.276721872054606799e-02 -3.023886835503510062e-03
2.180117592586827691e-02 -5.013991376412539613e-02 3.003196445326975633e-02
2.792266990165326312e-02 8.191321746065340081e-02 3.668596467244365777e-02
-2.606697114468312093e-02 -2.563258947966058909e-01 -3.616917792438027399e-03
6.574490909044827802e-03 -1.559494931070943835e-01 2.555178895823992935e-01
1.272602619273264513e-01 5.268476268378601002e-02 5.441451702271880159e-02
-3.814990620183439374e-02 -3.922903532924403025e-02 -1.274383884753587937e-01
-2.610061816491765496e-02 7.340531613283732271e-02 -7.967126027818051404e-02
1.951101170680932806e-02 2.260939409295963792e-02 3.860502660839112976e-02
9.007099352912056878e-02 2.158581646201491316e-02 5.398926330316821537e-02
-8.876259701177890982e-02 -2.740330448113947534e-02 -1.451120714705518011e-01
-7.434723166913231873e-02 6.180116072700509930e-03 6.037576026838614024e-03
1.002026037299211247e-02 -1.611933606799210647e-02 1.821998616249399100e-02
3.034469277883433680e-02 1.323050417037455184e-01 -8.080029091443426473e-05
-1.037582305966024132e-01 1.521694309755535490e-01 -2.961306951402233323e-01
-1.136762832822224289e-01 1.401113175437689318e-01 -8.138180752035870102e-02
8.255288020471635013e-02 -3.263730114666405641e-02 7.049890618356782768e-02
6.524830196882264177e-02 -2.139551655636683647e-01 9.776694590812815000e-02
-1.423423926898934044e-02 7.745741223229340999e-02 -3.694077331855408902e-02
-4.995911866853922079e-02 -1.969504871148228253e-02 -1.400216817013262838e-01
-3.133599619931481950e-02 5.721725727781064308e-02 -5.209190659639115206e-02
1.159526213494788960e-01 -1.363683005405361415e-01 8.090513074928488979e-02
-5.608001841185580871e-02 -4.568667126394421185e-02 -1.670727473764282642e-02
-1.152800544110579584e-01 5.502781081252750006e-02 -8.901484322506417191e-02
3.402336550560519646e-02 -1.483516305054926807e-02 -4.859132250919240975e-02
7.371112236168089749e-02 -1.193889140705288177e-01 1.094371875356870277e-01
1.977895378211808053e-02 -1.240621447583839521e-01 2.513878996522335776e-02
-1.514165487104627839e-01 1.673556668122025415e-01 -1.305175864617150738e-01
-9.802487143346758081e-02 -8.036290930735663640e-03 -5.144903414812912468e-02
1.064260866874700839e-01 -1.748777116250389563e-01 2.911345584667425143e-02
8.584284498615299408e-02 -1.735765041351430837e-01 8.060073914426670039e-02
-5.020644385948352939e-02 -2.879114112208883830e-02 -1.869865953970764605e-02
-1.220541161798100183e-01 1.720272871804699177e-01 -1.263972227851885288e-01
-8.719826185980197875e-02 1.810944702863251654e-01 -7.037656212469647898e-02
-7.032685153919610022e-03 3.501044854796658834e-02 5.867703813939983276e-03
-4.970894521697402646e-02 -2.797144459705705466e-03 6.341027785798124261e-02
-7.791236414148722256e-03 6.548155198973637514e-02 -2.690802506753831730e-02
4.203142383472524557e-03 -4.964123948896513594e-02 -8.054016403061146911e-02
6.735808332164686107e-02 7.678716855102823979e-02 2.085924562872809238e-02
-4.327656060959716999e-02 -7.424416168886324718e-02 3.624154871693520408e-03
-2.510102728452701104e-03 1.194077855047316616e-02 2.289332271041847819e-02
-1.654143428651302927e-02 4.248495353259174045e-02 4.673957093827372372e-03
-1.015579646779195822e-01 3.685693268532348049e-02 4.926378937143433001e-02
7.023400029274184941e-02 -1.236906200891039753e-01 2.826892995241992584e-02
-9.236931946248083669e-03 5.373340492694027304e-02 1.905838187722714433e-02
-2.520943333342851034e-04 -1.865382231277883107e-02 -4.920256818172211860e-03
-9.925350518998274363e-02 -2.461124582015160323e-03 1.857411106166982628e-02
7.582337828581242611e-02 -1.644917404259212401e-01 5.114399118210208317e-02
-4.118488476349407845e-03 9.519353101039776388e-02 -3.704267893302406328e-02
1.944056496281024171e-02 -4.371462790203155951e-02 1.694609639293428310e-02
-2.701170891526044615e-02 -3.228076238399894132e-02 -2.013220182544156814e-02
1.016396269211242154e-01 -7.560587274535235380e-02 1.658303164641530131e-02
-1.374098569300704065e-01 -6.938495873588521046e-02 -1.180954646577650480e-01
-4.241607283022058583e-03 4.169049164308966798e-02 -1.529832211587446415e-03
1.479212381327296710e-02 -3.793528417465198699e-03 -3.927875648904748801e-02
8.607103092991863491e-02 5.510140310305725736e-02 -2.317818913156882710e-02
-1.094782777215148606e-01 -9.945688337936445245e-02 -8.074322948213027984e-02
1.346781364981411433e-02 3.626445956630467565e-02 2.877677422484757608e-02
2.068241733183642794e-02 -6.400959103339434741e-02 -2.478348878042576850e-02
5.100322449813263215e-02 1.469468216537828664e-01 -1.527128141250455248e-02
1.741826682892078093e-03 -5.964527011755284269e-02 -5.546071123531999547e-02
4.380995055923042614e-03 1.510248577832262046e-02 2.752955753636771724e-02
1.902540125332302656e-02 -2.409389196886271844e-02 1.597049474858548007e-02
2.430197387513871599e-02 1.464375537293112206e-01 -2.727151811933022779e-02
1.159477009986048524e-02 -5.996424998903616965e-02 -5.540951658591420498e-02
1.657770799430599573e-02 7.221316148798249956e-03 3.557532150998286846e-02
1.933775177426760861e-02 7.132948430334351553e-03 -4.001619260610756595e-03
-4.337535346312704210e-02 1.256709636004957609e-01 -5.610838138124202290e-02
-1.784017820612410210e-02 -7.942162375054259704e-02 -5.494098640024840802e-02
8.194462737662816521e-02 -4.200877719633473034e-02 1.112244286966800888e-01


==> data/cDK.txt <==
-1.645657674036671292e-02 5.212445621531627826e-02 4.143904126217560352e-02
-1.008838483804794239e-02 -5.171445404435916909e-02 -4.095185025706254978e-02
-7.827442496621817014e-05 5.259156357257691386e-03 3.428669889460278508e-03
2.201405294656511025e-03 -3.702768434349527904e-02 1.320641432227240286e-02
7.174427983649117602e-03 3.575137619818095219e-03 -2.000445218619451015e-02
1.730629355458210283e-02 -3.057945440454439348e-02 1.689020400761492846e-04
-5.800533248852685064e-03 8.703574468285445176e-02 2.340582926335910141e-02
-8.809434860962389591e-03 -1.877007733425251346e-01 -3.393218622135705242e-01
3.263527418297218485e-03 7.832301253625223447e-02 9.407801695121968677e-02
1.566198279470992771e-03 -6.449017833789982834e-03 -1.049978324459460190e-03
-1.661334149320375930e-03 7.301672702827596839e-03 1.708884492148769578e-03
9.450766080824318793e-03 -1.828562578437367692e-02 -4.295622820846956708e-02
8.761658702737817883e-03 -2.619753485067703724e-02 -9.382161003398805516e-03
-4.636573927630727177e-03 1.449073859801271180e-02 4.528592887252077051e-03
1.102664622882705003e-01 3.930159714445405350e-02 4.356546921189187460e-02
1.811709346348344685e-02 -2.356092562874387286e-01 -2.297683129214073694e-01
-2.054324226776949036e-02 9.302972475136193908e-03 -1.110999396975712039e-02
-3.990180145464899963e-02 2.377192545093151366e-03 -2.629859194829844982e-03
-1.733161270952318644e-02 1.540718135226426186e-02 7.401543837840848794e-03
-7.523171077394447126e-03 1.510145827521722217e-02 5.043186129904134174e-03
9.477842337316799703e-03 5.593907358922999007e-02 3.644664060735888778e-02
3.492924999734861591e-02 -6.006887616755346437e-02 -3.590315314862202456e-03
-3.622730190895984137e-03 5.902610487158964359e-02 3.885366534246417064e-02
-1.959787625893882890e-03 4.868778929242756348e-03 -3.089719393710770035e-03
-2.984853010790072814e-03 9.931893866743771171e-03 2.815655807393771873e-03
-3.577971312064998077e-03 1.726059865733595156e-02 -3.110905488651627415e-02
1.799664793113650574e-02 -5.483614063057871968e-02 -2.896206136508968840e-02
-4.001257394504076359e-03 1.243644869191240510e-02 6.569095803872587042e-03
-6.713202052727759717e-02 2.049728642201015527e-01 1.865508427989230056e-01
7.971172833310669059e-04 -1.113428962260589461e-01 -1.529335225611438975e-01
5.199829757350205028e-02 -9.909552666132085547e-03 -1.974087694141321569e-02
1.538325915892890805e-02 -5.810269374079832239e-02 -2.558557856171761458e-02
9.725995879381832410e-03 -1.878289412018763205e-02 4.302834633583839385e-02
5.345252471251532578e-03 2.569370093792541776e-02 -2.282271609433163262e-02
1.657258500879571494e-02 -8.697486959458520378e-03 1.782803329004056803e-02
-1.866921477853816791e-02 -2.129145436274610115e-01 -2.965959614121818078e-01
3.730072118876001652e-02 6.129331301146469235e-02 4.911784674652339144e-02
2.759059714279327169e-02 -3.377487224505547336e-02 7.488078227534986087e-03
4.394226546230467489e-02 -7.923259586361036666e-02 1.264589284270193903e-01
-1.699224333190901826e-02 1.831766396018316007e-02 5.256910857569345452e-04
-7.247670769953915015e-02 4.791521666663083046e-02 -9.997442001056164318e-02
-1.508887318897969565e-02 5.111873263902994707e-02 4.129738984130079671e-02
2.988788905694375608e-02 4.227685561409116194e-02 -1.793386924701994428e-02
8.744542543579092442e-02 -5.169210878319623059e-02 9.257191992064217612e-02
3.221404384213916172e-02 -4.014909315582435717e-02 -3.097357952417996441e-02
-3.104906762072834336e-02 -6.336756280181299328e-02 -1.288458038354627251e-02
-2.913271563229982708e-02 4.755828321129969283e-02 -7.141601623688023648e-02
-2.430912710096141960e-02 -8.978409155281709408e-02 -1.084128818039334190e-02
3.264619059968593140e-02 -5.365087022782628196e-02 9.080934946413930439e-03
-1.260943009260123704e-01 1.745793628712571238e-02 -6.971354474581678562e-02
-4.817033043846211116e-02 5.838030224410389879e-02 -6.229768356593429895e-02
-1.188324106166740168e-01 1.931000153917437206e-02 -9.240125060069147300e-02
-4.077622759047022649e-02 8.333344815667741157e-02 -1.006789196638946116e-01
-3.453272842735588544e-02 3.460528494003728417e-02 -3.308097686574842933e-02
2.935026036701335328e-02 9.800855146320945621e-03 -7.702600685600070191e-03
1.154200312441206466e-01 2.222144426997856026e-03 8.831067433458407445e-02
-9.119347295429236500e-03 1.210869131611340410e-01 -1.074770926957352782e-02
-2.301039482703579053e-02 1.717059476321760036e-01 7.587352088460087851e-02
-3.920141643633434647e-02 -1.035809476088472847e-02 -2.867322264513799679e-02
-4.692343896906586709e-02 1.149874769917625106e-01 7.075381216909087945e-02
-2.844411618386830098e-02 1.454690761001225380e-02 -7.502984112293489827e-02
-8.823660379911840712e-02 1.783972133141343841e-01 2.054254477074465152e-02
-6.277099742029385032e-02 -5.576258431076790145e-02 -1.310955799676733480e-01
-1.060768163269550923e-01 1.662745669147915883e-01 2.383900743882295947e-02
-8.736919668155720964e-02 -9.895724331959260267e-02 -1.119119678790824607e-01
-1.182559074550079137e-01 1.308792564418525262e-01 -8.580991047492870366e-03
-4.305230253377850813e-02 -2.091143094648355016e-01 -9.578071100102576729e-02
-7.394151849802726995e-02 1.282215472016036764e-02 1.699563829976979273e-02
-2.898990719867172716e-02 -1.946621409218711740e-01 -1.091607225537459952e-01
-3.391608964630318801e-02 -4.518601414767731833e-02 -1.463082488381665935e-03
4.643312514469538632e-02 -1.852437710562654938e-01 1.289239993387202715e-02
3.408951699486317821e-02 -8.312941425116079919e-02 2.304014938631790410e-03
2.468600285614019896e-03 -1.627349524749936160e-01 -5.556526835938505049e-02
-3.177372315224408217e-02 1.290586978981963784e-01 -4.958628457636551565e-03
3.466162264730085485e-02 -8.896253198791566341e-03 -2.841973451200219616e-02
-1.524510207668244854e-02 6.640689805924243627e-02 1.672825125255834183e-02
5.473851728581322074e-02 -4.985077658429502151e-02 6.819694451099073129e-02
2.471437654908442694e-02 5.018207248338449333e-02 6.470742195688405918e-02
4.913207239410516403e-02 -1.250301712143082333e-01 1.045571282745469677e-01
2.166578946939645700e-02 -6.624859006258630723e-02 1.664780759567897200e-02
7.835671156727508357e-03 -1.300979062121577212e-01 2.556604823423435854e-03
4.010161061510086888e-04 3.747293871593405240e-02 -2.334809837124453974e-02
-5.095895358932350794e-02 4.845847896837186808e-02 -3.931446726140334219e-02
5.817096149301093089e-03 3.078005059610065125e-02 4.636352062341791980e-02
-7.980480823403746093e-03 4.193734574100706908e-02 -2.150483725949356439e-02
8.535372790393541687e-03 -1.123571817945853979e-01 -4.202339455642428029e-02
3.380019458366412266e-03 5.429349415806403178e-03 1.710884303496391923e-02
-1.469029533706994739e-02 9.283577173066055732e-03 2.142004164583347081e-02
3.738257829565355683e-03 4.351540970494340715e-02 2.547151192315721263e-02
4.243916600697006380e-03 -4.938250048622311317e-02 3.864770532371199219e-02
5.900675951915679285e-03 -5.127616999965468880e-02 -7.850417478248260250e-02
3.302345259240557773e-03 -1.146317641342184113e-01 -4.219879946354712641e-03
-1.261502595147873107e-02 1.277348938462557204e-01 7.717411946920388344e-02
4.326526205668262959e-02 2.603747421504702675e-02 -2.693620425860224210e-02
6.165372144361214168e-02 3.029528383395434926e-02 3.966317493147694662e-02
-8.304564397974295575e-02 3.030086266192128300e-02 -6.273403689867583510e-03
-6.667104184694294666e-03 -1.425322584557017769e-01 -5.498244974569367616e-02
4.060440653498698094e-03 8.623777239188631927e-02 -1.489336497186260523e-02
1.414941831424842145e-01 -2.501360370386032650e-01 1.975254761353131133e-02
2.128770757123399360e-02 -1.207610112231851177e-02 -9.415039124286945366e-03
1.428192001630468611e-01 -1.509381093207384228e-01 5.673924138819093355e-02
2.256423721910066904e-02 2.779503921268799277e-02 4.687786656066987578e-02
1.547845421475429750e-01 3.779461152826379261e-02 7.787075411431323979e-02
-1.467244692434771514e-02 1.039344854492562920e-01 -3.917290542573434453e-03
9.969074085816481690e-02 1.038223330167168945e-01 9.543720409804770655e-02
-7.915210632622404763e-03 8.042903747737029096e-02 -1.652362148460819954e-02
1.622764885970851001e-02 1.340117449853046594e-01 8.270112359290261728e-02
-4.943219346203120423e-02 2.661914783204503282e-02 -5.660515415691388941e-02
1.603158850111843781e-02 1.233440664714958723e-01 5.783628585753496781e-02
-4.960462476759364137e-02 -1.349043041264921111e-02 -3.548665188439883988e-02
-1.711089720044242646e-02 1.378605326027714795e-01 6.225596336971195993e-02
3.066618539448062730e-03 1.078468058672585328e-01 -9.457277131281259519e-02
5.814256582772459048e-03 9.879683575534517481e-02 -5.552103158796480725e-02
3.262608003829892134e-02 -7.640208033584755531e-02 4.200008350316841721e-02
-3.630676920195585744e-03 4.823450315015218037e-02 -2.998311870923759184e-02
8.115881942737740440e-02 1.964718759617266330e-02 -1.057080229799930993e-03
-7.803666512746632034e-02 1.006612033589682348e-01 -7.221373573805417445e-02
-5.729199342292079500e-02 1.610737967550943117e-01 1.624295287327407605e-02
-1.179418271098948978e-01 1.221198000024459607e-01 -6.030700034518707980e-02
-7.035404644178946953e-02 9.357370130783330964e-02 -2.198824850929347388e-02
-1.379815996707121628e-01 -1.156844351077644384e-01 -6.730461736002758821e-02
2.263910919832262669e-02 1.323919990346739128e-02 -3.068426729058368330e-04
-6.392172953311281436e-02 -1.272555454698503785e-01 -4.357503695672093613e-02
1.121481915251659744e-02 4.148304703156763945e-03 2.944235017282266498e-02
-3.632882584356061928e-02 -1.395762506711900330e-01 -3.301814299369888739e-02
-5.274725421928971869e-03 4.536671445300855671e-02 1.789687866251501308e-02
-2.692528641426239489e-02 -7.605043561131435981e-02 -1.061215134142017014e-01
-1.381383482433107268e-03 2.171420484906812221e-02 4.003888591865016611e-02
7.391955845609293752e-02 5.268901303549255316e-02 9.558601076464279256e-02
-4.324264632298135957e-02 -4.608103541544332493e-03 -3.896052785234983135e-02
-5.288646248417658291e-02 4.479427742780280747e-02 7.336568981033755876e-02
-5.027676365723782181e-02 -1.466202965942743353e-01 -8.629388648384961336e-02
-1.025997199982238983e-01 9.397864004014803985e-02 -3.731160853089127843e-03
1.855956385158619160e-04 -2.176977180029489867e-01 -6.434815375102542756e-02
-1.609691264191659421e-02 4.697474071666946777e-02 1.136648513733775484e-02
9.029548992860267353e-02 -1.241236654833996200e-01 -5.108729461423260065e-02
-3.701811568095103588e-02 9.036198375785098325e-02 -2.970174096725180287e-03
9.989749067552347594e-02 9.707890229584416331e-02 7.566270506868819079e-02
-1.709946105700821395e-02 7.131361136808823942e-03 -1.530082367302925891e-02
-3.976120418368758735e-02 1.410750544600105350e-01 4.371034450430048152e-02
-8.779068827084285376e-02 3.150087912553801994e-02 -8.716751152511088840e-02
-7.248419707923647870e-02 5.446684275430916516e-02 4.021201464474604033e-03
3.946269220988676829e-02 -1.425696890505214198e-01 -6.680037624273389707e-02
1.619142377528576260e-02 2.315427418249301622e-02 4.933332654789546884e-02
5.649139261441571414e-02 1.190122104978605655e-01 1.952598004903104423e-01
-5.723155145203678851e-02 -7.059628714689313023e-02 -1.604482309127649442e-01
1.111721424025768901e-02 3.056267248929366714e-02 2.462561753871925219e-02
2.575486474937213610e-02 -7.591574190693919227e-03 6.166731984149739776e-02
-1.206024775981878738e-02 8.502998910233181690e-03 -1.502551485928020625e-02
-2.708014108212170035e-03 -5.739646431924131167e-03 -6.100695978946447939e-02
2.376441362065451202e-02 1.678385783965673228e-02 5.966590579423132479e-02
2.271506889198182666e-02 2.610819555192316066e-02 4.779564668172701231e-02
-3.408390449712611625e-02 -1.663946382196186333e-02 -5.601264968574124620e-02
-8.057957491558978558e-02 9.411883304510114401e-02 3.089735664497274270e-02
-4.063559248042114547e-02 6.121613813851787753e-03 7.185602345726588291e-02
-9.330609012509372135e-03 6.134363894884543519e-03 -1.730916764711369626e-03
-3.954329284419022539e-03 1.477537731029604506e-02 2.890756631560358753e-02
8.663523913527704234e-03 7.753089257276110646e-02 5.820876713695528198e-02
6.338953397990387817e-02 -2.216237700782509867e-02 1.996101072336194798e-02
7.470515037283464999e-03 8.553017809769320606e-03 7.529541814559431723e-02
1.228298338254913413e-01 7.285867875627655144e-02 5.699071726041474856e-02
1.577864528128014587e-02 2.109638326369285555e-02 1.275548959174370098e-02
1.189644199929090762e-01 -1.280205149485030558e-01 -3.285640566713196598e-02
-1.730843489050259976e-02 2.550470220931533999e-02 -2.697349775067472283e-02
6.866449611766184402e-02 -1.808079274994342234e-01 -6.894205145194537421e-02
-9.744936560637945666e-02 9.339546583357399845e-02 6.459757617668631519e-03
-6.100961389143164104e-02 -2.168858284360384581e-01 -9.163113506769206273e-02
-3.831689611619837343e-02 6.338729374048057696e-02 2.782150138536503697e-02
-2.800139287561986823e-02 -2.083946620076828904e-01 -4.817803716859454799e-02
-7.491620248918731684e-02 1.834418258841786220e-01 5.808778145085152778e-02
-7.840935075071098215e-02 7.296768130946318376e-04 -4.046475947505701054e-02
-6.798356977424160896e-02 1.736774563090697776e-01 7.796279223763599719e-02
-5.598604919417213277e-02 -2.117059830240543283e-02 -6.402609322799852898e-03
-5.634639145754849476e-04 7.289692572961464778e-02 1.191391056898717105e-01
-3.005091819018262944e-02 2.274209820348465499e-02 -5.440562104404458865e-02
-6.353654597463920251e-02 1.193027212135021053e-01 5.217233523993503042e-02
1.573222406110216798e-02 9.940269940068797994e-02 -2.318112643839156939e-02
-1.677292851943212870e-02 1.170847263530771232e-01 5.620683540381195969e-03
3.039567587790620307e-02 4.371033916826300852e-02 9.257985275320995688e-02
-9.086977257872830283e-03 1.108320685694459684e-02 -2.526487324131025669e-02
7.645979017373377706e-03 -1.181127971580797631e-01 4.934801436250669388e-02
-4.400093696593998516e-02 1.669715554874606767e-02 -1.365089377113804792e-01
-8.875122601723695048e-02 2.534695230084558354e-02 -9.843350370126513482e-02
-1.075781155417557255e-02 1.436497935696072481e-02 -1.978602990186390312e-02
1.810585881960857790e-02 3.017460656721530909e-02 -1.401099424302628890e-03
3.553922668086328951e-02 1.124753786132323685e-02 4.784511068071115036e-02
-2.177471100291261674e-03 -5.135592172394495836e-03 8.035566190125902931e-04
-1.095424946190836080e-01 2.392347467965261210e-02 -5.254328445115577506e-02
-1.119152494328323755e-02 6.586403696294598764e-02 -2.705951827906910578e-02
1.966907041396764866e-03 -2.229083760918763868e-02 3.005805909563970604e-02
2.873451572462962234e-02 -1.924662636745158584e-01 4.378144909469552232e-03
2.995140453227346233e-02 -4.519835017068897509e-02 4.181362348108424998e-02
-7.182958447305209937e-03 7.826577138087377483e-02 9.963628982421925476e-03
2.233569432411899869e-02 -4.089575565586878181e-02 6.624714128025482873e-02
-1.983332447582542013e-02 1.359495502819416668e-01 1.017663463086489889e-01
-7.441019536202986284e-02 -1.672151969915004061e-02 -4.958835339997150204e-02
-8.067105756746317802e-02 3.629609725229742540e-02 -8.416020808383713886e-03
-6.044543775321081780e-02 -2.189415759708736586e-01 -3.227484103250992387e-02
-6.579441861649160117e-03 -1.784634033070232537e-03 -1.373997745526436658e-03
1.099083316819114975e-01 -1.957043421706488040e-01 -2.695015502802408647e-02
-3.119527149686496248e-03 6.923274057772491052e-02 2.242032721401002876e-02
1.086698545854915543e-01 3.679449696853979296e-02 2.069371742800370922e-02
7.313210896800481642e-04 2.941337995690716106e-02 1.756030177409379639e-02
-1.025253233414397114e-02 1.006402507256898698e-01 1.120523868576505794e-01
-7.955639524607777124e-02 1.001522077380653103e-02 -3.060567627441988792e-02
-6.810869207107159151e-02 1.970991729514629531e-01 7.017111708872079447e-03
-2.316604550357151404e-02 -1.659274287691629990e-01 -1.535853886457997849e-02
-5.112097096552897790e-02 1.294972050477924408e-01 4.538098230079595091e-02
-4.780986560667152552e-02 -1.331840018372196510e-01 -6.357994421074036895e-02
3.729659251602582271e-02 1.287137253203741172e-01 2.013488872674511487e-01
6.289202721714848288e-04 -1.626318483878094190e-01 -1.856994767159799165e-01
6.894387184352118725e-03 -2.256863244595266188e-02 -1.527308953045339313e-02
-1.093491757096257122e-02 1.216948818212305883e-02 -1.067628203192398650e-02
3.389320392678418781e-03 1.526942059917967345e-02 -1.600595045837742425e-02
2.196060756043283213e-02 1.972382150459183955e-02 -7.445485993129441482e-05
1.750211445686750134e-02 4.713695883369205253e-02 2.969993039173685068e-02
1.537221306720278902e-01 -1.347789937409621386e-02 2.533643923593924541e-01
6.322227077395542461e-02 8.287321470544883883e-02 7.351607384049347466e-03
1.900395207473086767e-01 8.394819358049532276e-02 1.080825904728064946e-01
-1.341041443214597284e-01 8.254496171876239685e-02 -1.128483319470964530e-01
-5.941492654702129617e-02 7.717719688100926900e-02 -5.722029432857878017e-02
-1.594257452417049137e-01 -2.399931826412167457e-02 -7.268969934761164431e-02
-1.596054155934184537e-02 -1.114190625134744983e-02 6.808728692065378965e-03
-1.101625076897427280e-01 2.374213546403287911e-02 -1.247425385098198669e-01
-2.531986656168772054e-03 2.807766707085851410e-02 1.302974937296190634e-02
3.749731599609515409e-02 9.429816378659972020e-02 6.155535453028042336e-03
1.132628051722966156e-01 -4.318945606585401775e-02 1.194995360553006286e-01
-4.838532917278515200e-02 -9.268223945991617418e-03 -2.169538677403341081e-02
-7.952568497413187165e-02 -3.327381312739057656e-02 -5.903152523978002358e-02
-5.739708397328130429e-02 1.303572112161666130e-01 -4.051439372427159680e-02
4.046478161622313330e-02 6.113907118692113452e-03 3.538623909669528361e-02
3.177481559604866668e-02 -1.537779549278581875e-02 3.541020330781909087e-02
-4.522093783941083522e-03 -1.527895647754741459e-02 -2.195900260167683166e-03
-1.128330730560563877e-01 1.805314709871830847e-01 -3.190406044199235736e-02
7.140363220053208559e-03 1.749039417543944708e-03 1.173507391388032006e-01
-3.993062018488446885e-02 1.198627724104341652e-01 9.589543784656066883e-02
-6.340960392428746095e-02 2.427622291091331708e-02 -8.387487638671226042e-02
-9.801803158061792032e-02 1.361720532285222995e-01 -3.244933541129636084e-03
-3.996846606685941494e-02 -2.115485692396481265e-01 -7.546555803233546966e-02
-6.703833188586152958e-02 -1.352478027472177671e-02 9.597465139649648952e-03
4.850652079472939082e-03 -1.719754158350121076e-01 -9.796361762268442075e-02
-1.375201742369042135e-02 5.707814350985895152e-02 3.376658954784057115e-02
1.049376180117468915e-01 -1.833215817121231495e-01 -3.417737458676089329e-02
-2.949314701384109227e-02 9.468268936616384968e-02 -1.363448595300833371e-02
1.030896890316740366e-01 -1.382884247795069521e-01 3.008712403511729083e-02
1.826287552677885451e-03 3.223599901619571967e-02 -8.563259272260474730e-04
1.443748173508154486e-01 -2.244421168647093290e-01 7.445013591287696908e-02
1.076337548403516475e-02 5.901378603741548601e-03 6.839663537121398740e-03
1.358168812067208076e-01 -1.088233711010873073e-01 5.151538983558255624e-02
1.746196409033062835e-03 -7.483659600968466108e-03 1.716813434199600252e-02
6.469218506440252425e-02 1.169749395828624527e-01 1.003828650036382997e-01
-2.732617367545991938e-02 -1.884035770436706114e-01 -1.073121804237543303e-01


==> data/f0.txt <==
8.394934855570286292e-01
9.113608598426409246e-01
8.393270104982517577e-01
7.971840871788212768e-01
8.397165901212714223e-01
8.703200906049435304e-01
8.392350160922131819e-01
8.146457457251581324e-01
8.397804736499090428e-01
8.607212292308312751e-01
8.391806286490374189e-01
8.206654986937255147e-01
8.398312163522804186e-01
8.566338502783900077e-01
8.391310766169042257e-01
8.235884349190939480e-01
8.398808288345184225e-01
8.544692766836431419e-01
8.390806588732896421e-01
8.252292919140814531e-01
8.399325592079218694e-01
8.532073330093922214e-01
8.390272264801396096e-01
8.262062943492732847e-01
8.399880244056561196e-01
8.524518539893912727e-01
8.389694237144735833e-01
8.267843693288229323e-01
8.400484632076418157e-01
8.520197737405733607e-01
8.389060434307342717e-01
8.270931812204874722e-01
8.401151074097500393e-01
8.518176363529095241e-01
8.388357873927700936e-01
8.272007673839552044e-01
8.401893566805203051e-01
8.517958419584049645e-01
8.387571218114447946e-01
8.271429130093446158e-01
8.402729122739973633e-01
8.519293120607238645e-01
8.386681417066907951e-01
8.269360891815854542e-01
8.403679240988591870e-01
8.522087814863498201e-01
8.385664040103236738e-01
8.265832522398343096e-01
8.404771860256279314e-01
8.526370906088622803e-01
8.384486940850884862e-01
8.260759627749677536e-01
8.406044194459667551e-01
8.532283590045679489e-01
8.383106769358104060e-01
8.253940692105358190e-01
8.407547071174471531e-01
8.540094095114605377e-01
8.381463518395723122e-01
8.245031080867269990e-01
8.409351859835377807e-01
8.550237192342725612e-01
8.379471625684801195e-01
8.233486978237855025e-01
8.411562031767296777e-01
8.563391539981043410e-01
8.377004766888429543e-01
8.218459647195116569e-01
8.414333438172282298e-01
8.580624453158954834e-01
8.373868408578387657e-01
8.198595608440443216e-01
8.417912081855553064e-01
8.603671297868150658e-01
8.369746855065468560e-01
8.171639336132522358e-01
8.422709922548982098e-01
8.635512216999812196e-01
8.364092115032973895e-01
8.133575352355819632e-01
8.429472323896179953e-01
8.681685684010419513e-01
8.355863435798277505e-01
8.076547034498215982e-01
8.439698757349642921e-01
8.753723910050562607e-01
8.342816288338311681e-01
7.982895083037635509e-01
8.456913415733006145e-01
8.880165708266944957e-01
8.319064954671965273e-01
7.803095077552534287e-01
8.491801849137710079e-01
9.155932352575063549e-01
8.262714430932771581e-01
7.325458944089966451e-01
8.599015626110482202e-01
1.020116018179505479e+00
7.966872759929010117e-01
2.560223519703415662e-01
2.800823019511214720e-03
3.507085124931094700e-01
8.633516105200721436e-01
9.917416571402476455e-01
8.030858065493293729e-01
7.238236842628390511e-01
8.445812500401120859e-01
9.059915739100101728e-01
8.194972301476655119e-01
7.721277962160556507e-01
8.430215607785325194e-01
8.833040418147676265e-01
8.149293998713759146e-01
7.512273803985610732e-01
7.598182071950336791e-01
7.546124825192469521e-01
6.934287405878724053e-01
6.677216786254958070e-01
7.173933292976800713e-01
7.414318441039898788e-01
6.751656998620498840e-01
5.982335626639296855e-01
5.857348245514415463e-01
5.914172083189025431e-01
5.592853388063213638e-01
5.282247990758018874e-01
5.432503858598289881e-01
5.661075229855572211e-01
5.526117819632121453e-01
5.326899640336527630e-01
5.437981916808594107e-01
5.604835717578797727e-01
5.522952588538619922e-01
5.435353943449114933e-01
5.602192189728880667e-01
5.804681297865695866e-01
5.858092636815366294e-01
6.005752957506218515e-01
6.365027036216682754e-01
6.594627252283468133e-01
6.542878321054198532e-01
6.628678421975985335e-01
7.145827508245861104e-01
7.751539706637136096e-01
8.058378697920368650e-01
8.188790567551775812e-01
8.351116869660805131e-01
8.420286176434387260e-01
8.340818371349922877e-01
8.394130581897663035e-01
8.651479187081750899e-01
8.713364265568357414e-01
8.426850279489581652e-01
8.296516240425008126e-01
8.687487921925354240e-01
9.166204217853413105e-01
9.195022941475980982e-01
8.978511390393980607e-01
8.990802320409566617e-01
9.107632081394798629e-01
8.923899266671997399e-01
8.605512968309182442e-01
8.648580093580394701e-01
8.941401755592763845e-01
8.812453234122233914e-01
8.024497608986405073e-01
7.082202762461433654e-01
6.457101183876994277e-01
6.057476321611949821e-01
5.626786726523873572e-01
5.197986308672463140e-01
4.912216580082533479e-01
4.714824101436486670e-01
4.479442054511639792e-01
4.236572985422046300e-01
4.081325214410144731e-01
3.977872997608855044e-01
3.810461520129382329e-01
3.563791720662753404e-01
3.345113978578275749e-01
3.247788853668953091e-01
3.247423582805613052e-01
3.235800681375950449e-01
3.147604248038061714e-01
3.032876217107694505e-01
2.967135864366169384e-01
2.919781640858447047e-01
2.804458868362156854e-01
2.648860554389292354e-01
2.581467335721033818e-01
2.625689411236494242e-01
2.654405385155514940e-01
2.602377593454852089e-01
2.573259166043312396e-01
2.654414784130248450e-01
2.766059658709694169e-01
2.796228343536186212e-01
2.768327608043754107e-01
2.772259762756004720e-01
2.828210552988699722e-01
2.910108315144210867e-01
3.012036937120226021e-01
3.110868458657820579e-01
3.152423812394410385e-01
3.142299628787675325e-01
3.158798224507306518e-01
3.224550137114554627e-01
3.272187027320502262e-01
3.282733698318043292e-01
3.336200102976011328e-01
3.481541471622826567e-01
3.691326473044679313e-01
3.978997731512806668e-01
4.391848433159162290e-01
4.841114826795130943e-01
5.139196153502690878e-01
5.279648010698225757e-01
5.460952162494575601e-01
5.734916995941858886e-01
5.888100476105495584e-01
5.829966389584623210e-01
5.822364698151146767e-01
6.070213495227421152e-01
6.322994984982343025e-01
6.219789222455957001e-01
5.874686577910448460e-01
5.737102214381725185e-01
5.921626112172471146e-01
6.058507342386315608e-01
5.861302951418050355e-01
5.504930840005223258e-01
5.309099828005994226e-01
5.311775397440484658e-01
5.333114857748448845e-01
5.282121082297174253e-01
5.215036994844648444e-01
5.186776136934804216e-01
5.195527061975281358e-01
5.228615761531186790e-01
5.264036296403844517e-01
5.266694686890615040e-01
5.253972248865065309e-01
5.315833846518011052e-01
5.495804782083416606e-01
5.688288559583732917e-01
5.732075721050958750e-01
5.604793302619960338e-01
5.471145494257337871e-01
5.514878039320251224e-01
5.737663963328812899e-01
5.955970021120213787e-01
6.026561846736309125e-01
6.050939004580739855e-01
6.274831574047650129e-01
6.768784309098515584e-01
7.322004553131166160e-01
7.725724461672464072e-01
8.037844328554416551e-01
8.426220515598740191e-01
8.856217598066241647e-01
9.148910283760154361e-01
9.309230403974390056e-01
9.541143607432518436e-01
9.885371397429538742e-01
1.008110933081354688e+00
9.907410357755709329e-01
9.466544740082808440e-01
8.985022366041409692e-01
8.518274835117233268e-01
8.041889782313258461e-01
7.668134832619588614e-01
7.508047078793028684e-01
7.408293302787796186e-01
7.116966853117904224e-01
6.700277278977710971e-01
6.496585976004624063e-01
6.586203494795782598e-01
6.596544392009667801e-01
6.207706380539889102e-01
5.631279740320759286e-01
5.344177570569711433e-01
5.462474325278784404e-01
5.630599183033297983e-01
5.506032384387243850e-01
5.125144542412811699e-01
4.741950025730125584e-01
4.491940049618020070e-01
4.326005863663576201e-01
4.169657206937207872e-01
4.023418258418152704e-01
3.930387311923541627e-01
3.922024067113508705e-01
3.992833697957332006e-01
4.080932939045832653e-01
4.074963126563238003e-01
3.886610088348546044e-01
3.546808835373767010e-01
3.219325677662384089e-01
3.081645810722107304e-01
3.163344263854541150e-01
3.314906375603849376e-01
3.368168657897679386e-01
3.312628612664065830e-01
3.263187305455434450e-01
3.272492875098115817e-01
3.272055035691966984e-01
3.221716107784851624e-01
3.199592221011325344e-01
3.261310478327584250e-01
3.307827123210331233e-01
3.217210162209928059e-01
3.049192594492222130e-01
2.979483772629782923e-01
3.052601020040839330e-01
3.138178341270403959e-01
3.138845072956296667e-01
3.110348726880379777e-01
3.146231575008591186e-01
3.259450703067355293e-01
3.418567967676883201e-01
3.596745645836666450e-01
3.736928646661559772e-01
3.762674634496346870e-01
3.679380266617239825e-01
3.590004387954886522e-01
3.565789730327200702e-01
3.572142014656138898e-01
3.553843872543701599e-01
3.509478086277004194e-01
3.446510773242212888e-01
3.355069266996122401e-01
3.268940256296026248e-01
3.257164208552472129e-01
3.307972031292091275e-01
3.321607600836153917e-01
3.267953481635166302e-01
3.235108784447568997e-01
3.256172024744328763e-01
3.218909752737887930e-01
3.046998927460425888e-01
2.849290271125896057e-01
2.765710554811299793e-01
2.769378341728082060e-01
2.754066445657518680e-01
2.718117403463636839e-01
2.709393467084367790e-01
2.675444788451476485e-01
2.541945148718800507e-01
2.376889692288965683e-01
2.296578456799345802e-01
2.256017478415590360e-01
2.124567589710769644e-01
1.937796451581850488e-01
1.858053271258089112e-01
1.877627818654596659e-01
1.790645279190885009e-01
1.529448564093563168e-01
1.324863823931497764e-01
1.409296708951327526e-01
1.701540482401786847e-01
1.917415790432746847e-01
1.908680438170337335e-01
1.780547241389249524e-01
1.720848141145709942e-01
1.800087677503334482e-01
1.929913405472027943e-01
1.983111102197624154e-01
1.953339923414207091e-01
1.963410136559210206e-01
2.079288413123356605e-01
2.192651291086690213e-01
2.186383002494157457e-01
2.131755372197065845e-01
2.161150762429031036e-01
2.214887240335056406e-01
2.136649951971466288e-01
1.998789219782213522e-01
2.071824172127849639e-01
2.423381210096338112e-01
2.802001497659442064e-01
3.006273128150167562e-01
3.117567406630199489e-01
3.246957286015488831e-01
3.314631520235761797e-01
3.262128532885832932e-01
3.243276738038956553e-01
3.372461420155992151e-01
3.479632728333865166e-01
3.368168817700876727e-01
3.151313018730649285e-01
3.065031480645926121e-01
3.094314028637905611e-01
3.084509452874645286e-01
3.103771546138790471e-01
3.349566620934589234e-01
3.746150376510969937e-01
3.989148119704252760e-01
4.008255743719762454e-01
4.052729787066048917e-01
4.253497459515030443e-01
4.415293960152120167e-01
4.357872089456980014e-01
4.189934737073291449e-01
4.103547479378162888e-01
4.126419539756647770e-01
4.216943019486817379e-01
4.389014363721370771e-01
4.592647598887755755e-01
4.676258449632486602e-01
4.638224174487221019e-01
4.727803620822111363e-01
5.105528290837317851e-01
5.574574137668558693e-01
5.866719078915073604e-01
6.044130855181024664e-01
6.356168919254211458e-01
6.798151961568584811e-01
7.112736940497531579e-01
7.218500536674188339e-01
7.343002126201958468e-01
7.649107625004458733e-01
7.973401782667233206e-01
8.083076561836325391e-01
8.018379719238143410e-01
7.992692301643666841e-01
8.048665586490928447e-01
8.019252231246044582e-01
7.819868433746052228e-01
7.581888971974829472e-01
7.419593511373870909e-01
7.222972697460365854e-01
6.837558260542673239e-01
6.369790246709617909e-01
6.115163090887467678e-01
6.163777489202167947e-01
6.261239425869656872e-01
6.151646384873493689e-01
5.907370553871512664e-01
5.775599311024951499e-01
5.803814592501530534e-01
5.798304519338018936e-01
5.616420568555647863e-01
5.328090048672571299e-01
5.076988870945957633e-01
4.921328301056429599e-01
4.840186466541849808e-01
4.786612323071191000e-01
4.702631803705805691e-01
4.560837796872373451e-01
4.402163642246794129e-01
4.269535723086914092e-01
4.130069259849366015e-01
3.940915874404088970e-01
3.742779213424161089e-01
3.585831182699068531e-01
3.428069176693051556e-01
3.242037374627896318e-01
3.146540342922734546e-01
3.244269092652552477e-01
3.380447325987714913e-01
3.289343046215777444e-01
2.968303016646429149e-01
2.663986195608969987e-01
2.473301731381533086e-01
2.234010944333011672e-01
1.883529898268478386e-01
1.634102703397068701e-01
1.628823089943361169e-01
1.665852074117913362e-01
1.480364165888112815e-01
1.131354241286007811e-01
8.846835436208935755e-02
8.230694663638643549e-02
7.899694621010885931e-02
6.663571305463535099e-02
5.128242022383213555e-02
4.419335282206564991e-02
4.829175901787598896e-02
5.817752292142867182e-02
6.594426157609867278e-02
6.757224779488220368e-02
6.672991056105985475e-02
6.858590842616918426e-02
7.018071142293949571e-02
6.633983921083290436e-02
6.520441028274107098e-02
8.291188433770815824e-02
1.177569638906890703e-01
1.449380301825512474e-01
1.458817878303767246e-01
1.302686887559846296e-01
1.202345252140989834e-01
1.244919007273052464e-01
1.367858458780850106e-01
1.487696080313361813e-01
1.554815770809847841e-01
1.570247259474263912e-01
1.605841364994655962e-01
1.714745177256278841e-01
1.807320097485018429e-01
1.755558068760017520e-01
1.625689901983648211e-01
1.616457066228837169e-01
1.747784134315850668e-01
1.847523345147904783e-01
1.892623862088691211e-01
2.076051123282972588e-01
2.428578298933398161e-01
2.684556105655248048e-01
2.705907483082852227e-01
2.746464440026794573e-01
3.054550436731970353e-01
3.472348582264297434e-01
3.711025045028204516e-01
3.802674073389054610e-01
3.968160779665023674e-01
4.215511741481687835e-01
4.405982783046217821e-01
4.596902846782163210e-01
4.975829936589265534e-01
5.502359930799696208e-01
5.911457845895791152e-01
6.057637870685047554e-01
6.022564161787070658e-01
5.921588760734294299e-01
5.827261925768942863e-01
5.837246656382955035e-01
5.993638463589558985e-01
6.160996519593585630e-01
6.165669218173439603e-01
6.007725414558718890e-01
5.787747473027625711e-01
5.537371082321164151e-01
5.299041222647044025e-01
5.225228856896393381e-01
5.371159533199934000e-01
5.528894080545885270e-01
5.514092000568964203e-01
5.471833674710746553e-01
5.622089196383232013e-01
5.854380507803406131e-01
5.903953422393337647e-01
5.807563840012621714e-01
5.821943576606177784e-01
5.971914288923245717e-01
6.055465842658195319e-01
6.050110085694847539e-01
6.128683729858356299e-01
6.279884521749612425e-01
6.294389361753714995e-01
6.153716997491033291e-01
6.069235197263739279e-01
6.095149333279272774e-01
6.058920496228568098e-01
5.925413335878964016e-01
5.869524263903498351e-01
5.917428235875915599e-01
5.876398516228090729e-01
5.713373518728289691e-01
5.645845592115878997e-01
5.738525262024932738e-01
5.753205794523562622e-01
5.533720022117647463e-01
5.214586976017274722e-01
4.921524494850098574e-01
4.609563177564526826e-01
4.338120171177465290e-01
4.320976908822040108e-01
4.488677869577828994e-01
4.377224638862424189e-01
3.750976780188449711e-01
3.035529064745947636e-01
2.805330486450863803e-01
3.066663731638001322e-01
3.355815337677589549e-01
3.351122615225710644e-01
3.078469341064088982e-01
2.678199830903475465e-01
2.296162716848136054e-01
2.108465698145559897e-01
2.165737637916914926e-01
2.273378376678265589e-01
2.248693677760852383e-01
2.194593151879279391e-01
2.284983427124037125e-01
2.401083395994909331e-01
2.269824223776069627e-01
1.894725172755281351e-01
1.556124538571651283e-01
1.404927937982342889e-01
1.333435948685086636e-01
1.255839838882201465e-01
1.239856893891504996e-01
1.301519510342904196e-01
1.316513116050431753e-01
1.233304725620853193e-01
1.172399056529733474e-01
1.203522646083117764e-01
1.202062605113488197e-01
1.065414097786320652e-01
9.306714094880701171e-02
1.005945919577943132e-01
1.258940468465599705e-01
1.440831023782971620e-01
1.403353122465901548e-01
1.245050613461731598e-01
1.119546458519870835e-01
1.034284415321649192e-01
9.191129288916342899e-02
8.002356042489447430e-02
7.827122256770846498e-02
8.821134289642375281e-02
9.857134074618897901e-02
1.000723624665967038e-01
9.536959761616056741e-02
9.155847065922510797e-02
9.148985339268696226e-02
9.657859807814429820e-02
1.091071185488723116e-01
1.250463579085095422e-01
1.322890478605511788e-01
1.240590253587964265e-01
1.084486399936091389e-01
9.762322522716260220e-02
9.345668081718401521e-02
9.064906943938556838e-02
8.715835017277386021e-02
8.372365363801040350e-02
7.980963358132306396e-02
7.766876198379023266e-02
8.269911482909919620e-02
9.206847008768238860e-02
9.290748273920794442e-02
8.140929959530028570e-02
7.244819777985922471e-02
7.819044376204428715e-02
8.933826721813518945e-02
9.272936649166019230e-02
9.489470630477275792e-02
1.083063701716105165e-01
1.245437566603174173e-01
1.249665563449182670e-01
1.130592308057488948e-01
1.122398365301432444e-01
1.321106971329108759e-01
1.583156476084703890e-01
1.767105892862570471e-01
1.876450044192601307e-01
1.945327085164521852e-01
1.971487445506394376e-01
1.993774981202083851e-01
2.072635709177708396e-01
2.168057366313255185e-01
2.179096219193985828e-01
2.108108603511636148e-01
2.046022171041267101e-01
2.013887888476598720e-01
1.974802192669959100e-01
1.976037952168926415e-01
2.103216531176952120e-01
2.308023947854891955e-01
2.456725713040899539e-01
2.536727405231809507e-01
2.642060962898079568e-01
2.774566399665888694e-01
2.842121368770335055e-01
2.838962701202910055e-01
2.849997391629330301e-01
2.897040384417837178e-01
2.951093093732066186e-01
3.051290238454340553e-01
3.225835243803771291e-01
3.356190516860026452e-01
3.324704318385687252e-01
3.224450762938055881e-01
3.201551844411749115e-01
3.188746522391429083e-01
3.061953431903747802e-01
2.953872412112654722e-01
3.088202548023994964e-01
3.386199760379284829e-01
3.592566145142849221e-01
3.714187880906706929e-01
3.931612658475802657e-01
4.144865667079482563e-01
4.092763474730133910e-01
3.918751488936584315e-01
4.076575972470017351e-01
4.587826690100992866e-01
4.953215037324255055e-01
4.970810311926560088e-01
5.072786612793251937e-01
5.583030366513055398e-01
6.189268449687120865e-01
6.508648539135764022e-01
6.671748000420397728e-01
6.919120108289591453e-01
7.087570771508905354e-01
7.011917261064017914e-01
7.035095868036788103e-01
7.512728747839236831e-01
8.087556441244800887e-01
8.098948153460153732e-01
7.572837429326385594e-01
7.181789863533621920e-01
7.255783058434117638e-01
7.423848906829797478e-01
7.306752385103949532e-01
7.029168190795540561e-01
6.871136187262089079e-01
6.835162897007392990e-01
6.782374716848218466e-01
6.708952858154516585e-01
6.688785364803987443e-01
6.724426093723510078e-01
6.772083885100337319e-01
6.770228877608658324e-01
6.614724395799139733e-01
6.284097746260733919e-01
5.985545107958335498e-01
5.954864569245285066e-01
6.105450359566805263e-01
6.116291861793277107e-01
5.883729204217990061e-01
5.620806035185279548e-01
5.465504089928990838e-01
5.282257945299626556e-01
4.968505182458674563e-01
4.698816019075738315e-01
4.686000482454083516e-01
4.868397059672101568e-01
4.998858656448932347e-01
4.940991395923858831e-01
4.763054939787054742e-01
4.621222217860496140e-01
4.623130090274645831e-01
4.732834499333252731e-01
4.784896450011475455e-01
4.677809941045340536e-01
4.522902934097627337e-01
4.462709419456094007e-01
4.414418205070932966e-01
4.247938528904518507e-01
4.190553184882835347e-01
4.685846708377057190e-01
5.716509163044097841e-01
6.613101710695730162e-01
6.794340544543624461e-01
6.443863275381207512e-01
6.156067440899040122e-01
6.122034991676383875e-01
6.042604541193284939e-01
5.738910773169755286e-01
5.420801079554619095e-01
5.292207350660765863e-01
5.248026573683252094e-01
5.116332220621568894e-01
4.946767462448569130e-01
4.881317120704743995e-01
4.914560539870806433e-01
4.949946420456345919e-01
4.965952808822737818e-01
4.975905345518374934e-01
4.929557184551492943e-01
4.799011000382668035e-01
4.671910479148939643e-01
4.619511010852895838e-01
4.556748827502837274e-01
4.378913724647232053e-01
4.156002821647088452e-01
4.025347031043042811e-01
3.956708372586604794e-01
3.812462811477528302e-01
3.604822932615933673e-01
3.490080135819074725e-01
3.504296239922183309e-01
3.502382571362821495e-01
3.389665234487488910e-01
3.225780254371043432e-01
3.056990942440429015e-01
2.843264573740135748e-01
2.623076570769680704e-01
2.550519476384594530e-01
2.654742609894640837e-01
2.733178787382746222e-01
2.609549340747766011e-01
2.347329643834261959e-01
2.087804499490113208e-01
1.844219858453623184e-01
1.608022397497966549e-01
1.493154353276839041e-01
1.577600003669205886e-01
1.725348619673726935e-01
1.765818233650635893e-01
1.748820118778927901e-01
1.829716995847477934e-01
2.014134247809492295e-01
2.235480247965447864e-01
2.572312728306924146e-01
3.112244671368639692e-01
3.659224144662915346e-01
3.874552229525128344e-01
3.720571788090653587e-01
3.500532560857296249e-01
3.430667124187965489e-01
3.429394503792033699e-01
3.374060561591797902e-01
3.298888673199031896e-01
3.246451868922031747e-01
3.162328799963052273e-01
3.051764912366012328e-01
3.032595566629208705e-01
3.121203589071304685e-01
3.170143047384254564e-01
3.134341027790635281e-01
3.180899042561325385e-01
3.383922519917256788e-01
3.529974771437452974e-01
3.432948219148845292e-01
3.256482454827284156e-01
3.272514520825755002e-01
3.429373276990247965e-01
3.435808156014492631e-01
3.212219459323345516e-01
2.983748594258943676e-01
2.922763633834930541e-01
2.952732193289165363e-01
2.964103228311693039e-01
3.003114238689377213e-01
3.138416578171843718e-01
3.305271806951684543e-01
3.409776973091547814e-01
3.476620470452357337e-01
3.570959640101274424e-01
3.655503572044165872e-01
3.651886385315660233e-01
3.595324667417266751e-01
3.603214285925870897e-01
3.704418867003678728e-01
3.807382471330910678e-01
3.837107443424951359e-01
3.808068213703865723e-01
3.769040912887287043e-01
3.796513968766684344e-01
4.049267299396196451e-01
4.656333530388528374e-01
5.457140811596301599e-01
6.009937389742346925e-01
6.030814838840771186e-01
5.737858070769126240e-01
5.578464020039574089e-01
5.682003270214491808e-01
5.806032073548762495e-01
5.793465739374412671e-01
5.784389934296559899e-01
5.879443509240240839e-01
5.882864838555148523e-01
5.612028578553623914e-01
5.283418406161817238e-01
5.307230742282479374e-01
5.747709040428631289e-01
6.234004398933131741e-01
6.427295588553287864e-01
6.373780549425234199e-01
6.330434373678298643e-01
6.406067424432381197e-01
6.494497837848798305e-01
6.483812658254598515e-01
6.409216127068430024e-01
6.387584301830666611e-01
6.461576837470853762e-01
6.550265907069270366e-01
6.553063437769002242e-01
6.471615844623863634e-01
6.404510509708476462e-01
6.443821997859977557e-01
6.607922347517043438e-01
6.842010669570853798e-01
7.035623360278349114e-01
7.088222053719969162e-01
7.036450773432832984e-01
7.058633343032326701e-01
7.234497489286716432e-01
7.358138405475859178e-01
7.161468963636539176e-01
6.696391483633576946e-01
6.286532340881991754e-01
6.087784002156559904e-01
5.934273929070699172e-01
5.683408448594987616e-01
5.457291463639242224e-01
5.400355555614935188e-01
5.416920120069977918e-01
5.333987540595684917e-01
5.155668778618487380e-01
4.964066713852006707e-01
4.705108125090753934e-01
4.275228844596012934e-01
3.731138601553810608e-01
3.237332372402892955e-01
2.874378845155012852e-01
2.640898894536585773e-01
2.559811783014993569e-01
2.631613076024162945e-01
2.746162742301757054e-01
2.772704101323255621e-01
2.694014101266361538e-01
2.576818637898133368e-01
2.489365143934946789e-01
2.497655864930881653e-01
2.615093655601414824e-01
2.704234201408453053e-01
2.594242867347058557e-01
2.352327776084895128e-01
2.229954763469057799e-01
2.269225187197776161e-01
2.225442111502722031e-01
1.992467031004161171e-01
1.795476049036371091e-01
1.781012009071665791e-01
1.747653616867213544e-01
1.546546021554569272e-01
1.425016224048979707e-01
1.624055754838327204e-01
1.912539187102317573e-01
1.929555887867686337e-01
1.771536429818770242e-01
1.792160761487953946e-01
1.970656544496340867e-01
1.951576602858308418e-01
1.648317761104109713e-01
1.359162817415715818e-01
1.285360319087211489e-01
1.328991891630829647e-01
1.380811050044901955e-01
1.444524406680005035e-01
1.461563633359167225e-01
1.356779591880356295e-01
1.266116454706218697e-01
1.386387902402353434e-01
1.615281499620782601e-01
1.700540073724900181e-01
1.725657855342813962e-01
2.027963312569533716e-01
2.594279907870070678e-01
2.974903973265993762e-01
2.919088185804960545e-01
2.700596344074770450e-01
2.650635678676512286e-01
2.719953165042943155e-01
2.692022266379005546e-01
2.527893199188440132e-01
2.304738812604398279e-01
2.062245565034686035e-01
1.879191994017169187e-01
1.874249356780110232e-01
1.985972527418551625e-01
1.978997620915184108e-01
1.801829395098913100e-01
1.702435180543086790e-01
1.845668699031942916e-01
2.051264025992095563e-01
2.077201387600632887e-01
1.953057550353247129e-01
1.856936619290762980e-01
1.836598834300984251e-01
1.821396973841922229e-01
1.776911116380764655e-01
1.715403675290675667e-01
1.663939585589378489e-01
1.691847977473187603e-01
1.829029433803601723e-01
1.928254781965303699e-01
1.818917293189226125e-01
1.648882439466013705e-01
1.812626926572998842e-01
2.416769083658932837e-01
3.058056291734574939e-01
3.297480095751634255e-01
3.158621640797693586e-01
2.989376532716165324e-01
3.004590242114668075e-01
3.144750440866375674e-01
3.254939166720257071e-01
3.234066130418130625e-01
3.085011439095575181e-01
2.920213805264288420e-01
2.840127251426893262e-01
2.779659697745185398e-01
2.625420905187326737e-01
2.496249201290522135e-01
2.662542699613346664e-01
3.102799483305379580e-01
3.409382774538770589e-01
3.298735794696208701e-01
2.976902580865075088e-01
2.795445900977739373e-01
2.763863351787017031e-01
2.663322022155639179e-01
2.479314051181707168e-01
2.416086616682136534e-01
2.543854196018688896e-01
2.706403526717300334e-01
2.782358290229354769e-01
2.815893589431497923e-01
2.857884515380158530e-01
2.864814417576532768e-01
2.817840340707638003e-01
2.805194011264736664e-01
2.907121592159585544e-01
3.073444976360183989e-01
3.175296899410323115e-01
3.141376977658504877e-01
3.008649111218111849e-01
2.860589208494598856e-01
2.741166452774020379e-01
2.631362689522487308e-01
2.502086420168425640e-01
2.368145032585298460e-01
2.268945371646146347e-01
2.215996499153237986e-01
2.195060039173180322e-01
2.203141277329026260e-01
2.240655729831679543e-01
2.282049145279954061e-01
2.298206956773310161e-01
2.291290564163615817e-01
2.266488533848921849e-01
2.197783441679337091e-01
2.070034507252020706e-01
1.923347924308638490e-01
1.807907869029494463e-01
1.735077052942296805e-01
1.716826080589641812e-01
1.787018854782652932e-01
1.920040346912126328e-01
2.006520934821623137e-01
1.995811936110505058e-01
1.984430548438790576e-01
2.065653848028099204e-01
2.182106368342377756e-01
2.254508401431360998e-01
2.361785115796599666e-01
2.614169144381283671e-01
2.899511455849575481e-01
2.958463761878756815e-01
2.724969595650681420e-01
2.419658943105353621e-01
2.263147852387645820e-01
2.238772512573529994e-01
2.196774989529220179e-01
2.073171507412445713e-01
1.916901646142314675e-01
1.766596684431609166e-01
1.601847175267910872e-01
1.432187834299880891e-01
1.369233077995821168e-01
1.519319383178727167e-01
1.781283042562231689e-01
1.867051279167264433e-01
1.642448598204111210e-01
1.351354873424203684e-01
1.308949309535199779e-01
1.440897426020281979e-01
1.396802584830331984e-01
1.108324210251581121e-01
8.952752631354604640e-02
9.352267732842725612e-02
9.936392877713420835e-02
8.647378033400730801e-02
7.272251088826879595e-02
7.880940252466228646e-02
8.864482034497088436e-02
7.983416872736262548e-02
6.823084089470642100e-02
8.228296366360436653e-02
1.107489673781103939e-01
1.180128666272801663e-01
1.016206349802918213e-01
9.354365963931725314e-02
1.079285673476702706e-01
1.263046591656000750e-01
1.354910050543557676e-01
1.439145230010544507e-01
1.553060182509727050e-01
1.589427988991714835e-01
1.542308334762159672e-01
1.569155694361460407e-01
1.716057393431297540e-01
1.824120462824326550e-01
1.807323547526518137e-01
1.811730034477851414e-01
1.983371500486837136e-01
2.236659333869532862e-01
2.371057347628771905e-01
2.329901765128844227e-01
2.259285262498642033e-01
2.336647353168275487e-01
2.564411739512226229e-01
2.748655467061207336e-01
2.739635592425200827e-01
2.664846225244023037e-01
2.773942701352477003e-01
3.056210192972037554e-01
3.244242303662669968e-01
3.249771209953096762e-01
3.302143690034646806e-01
3.521738861899949002e-01
3.677543940341027051e-01
3.589528147401676583e-01
3.466066211646079420e-01
3.558125519106878354e-01
3.755029003494022022e-01
3.846114292439207771e-01
3.927479800414562794e-01
4.180744672829908026e-01
4.462007744342190718e-01
4.506288005060128388e-01
4.385797304801207774e-01
4.387801967853632301e-01
4.561024114356500014e-01
4.726817387615358523e-01
4.813569930785388529e-01
4.863262281063087666e-01
4.865753394939740795e-01
4.906178522224842187e-01
5.280529468181164310e-01
6.106561518069998362e-01
7.007303211012969602e-01
7.536461132861309586e-01
7.713719926248776559e-01
7.798739753401306984e-01
7.822174882250809702e-01
7.749326210811865456e-01
7.782760632274283719e-01
8.016873227875144226e-01
8.133069906351069189e-01
7.978831037773354007e-01
8.042671933537866025e-01
8.678843670743444649e-01
9.308071755071842812e-01
9.281113506647598044e-01
9.146792211153513819e-01
9.927849502959095185e-01
1.134562018517304871e+00
1.209603498637805696e+00
1.196409524028125171e+00
1.222422763352079444e+00
1.351291982695181026e+00
1.473045433477417232e+00
1.486377973706616951e+00
1.463365831573144815e+00
1.517846129176092296e+00
1.607108577482465162e+00
1.605221235767123389e+00
1.518520090961546831e+00
1.478736025528491371e+00
1.531274539468437723e+00
1.569466540772212149e+00
1.508472083379824635e+00
1.408777843508925542e+00
1.370476183095802103e+00
1.390386853179977678e+00
1.395337883525364475e+00
1.362552859154035678e+00
1.329481064886958608e+00
1.306185543649470482e+00
1.249997576103151875e+00
1.135697125127350215e+00
1.000538635433039447e+00
8.989436230209125744e-01
8.436962250647460637e-01
8.133417494576448137e-01
7.939611541064255373e-01
7.852727985617509177e-01
7.771723496003946074e-01
7.521815791268533502e-01
7.149220792046870887e-01
6.944995102116603425e-01
7.076650896723085671e-01
7.370675070326331291e-01
7.555091767893206134e-01
7.557889017028573964e-01
7.462293951228662348e-01
7.320164666939263931e-01
7.134896908091834522e-01
6.914155086106499315e-01
6.644392255657437518e-01
6.326168442336508324e-01
6.086934551435910778e-01
6.096975176717399636e-01
6.316656793494601629e-01
6.513118770653404388e-01
6.575889010308719751e-01
6.597347246814185828e-01
6.614678317679888453e-01
6.567369948854010486e-01
6.557652197493062385e-01
6.788652056732610296e-01
7.150258788027986645e-01
7.275904505800716571e-01
7.145025936353754936e-01
7.171752772964579137e-01
7.509861058601144945e-01
7.769697082183824044e-01
7.675365931916889872e-01
7.488394624876900663e-01
7.491770744251236014e-01
7.592179071597653373e-01
7.734767759194377534e-01
8.102700917995206975e-01
8.569749711651406532e-01
8.672330802789049997e-01
8.541342580454357458e-01
9.012785292999730968e-01
1.023349643398316910e+00
1.110391038495000204e+00
1.090866377940846066e+00
1.051839460997290532e+00
1.093198093255132841e+00
1.162549178642463765e+00
1.169155834635133395e+00
1.164783306168184929e+00
1.232564149572140000e+00
1.264706495742353276e+00
1.069891489061975509e+00
6.949367950591937015e-01
4.229479859597354841e-01
4.092656960334384308e-01
5.115041379916733799e-01
5.445180003251280931e-01
5.195731029291967840e-01
5.322204933633992718e-01
5.718892402314835754e-01
5.720547968311504583e-01
5.433315204298226897e-01
5.387592542855936806e-01
5.591829735217903607e-01
5.818333024859090319e-01
6.151332997146566894e-01
6.566954778979193774e-01
6.723325394984409620e-01
6.743662616468308890e-01
7.310890498910855850e-01
8.418897557492722727e-01
9.106011045393264114e-01
9.110332911816050316e-01
9.559244085993954254e-01
1.108712519342037739e+00
1.253736608278139375e+00
1.275745308581340609e+00
1.250651812062216095e+00
1.308439742866668309e+00
1.406209088662833784e+00
1.411972850009169722e+00
1.343928850241151274e+00
1.336053059130294818e+00
1.398502473369585886e+00
1.404215084387979484e+00
1.317706386909567762e+00
1.255568013425195417e+00
1.285146164669896285e+00
1.328352284662428495e+00
1.324654140143896486e+00
1.342268037727811336e+00
1.440669011454911885e+00
1.536720784746465451e+00
1.509017259384616505e+00
1.364365458328294700e+00
1.211911818374129757e+00
1.120526803362817736e+00
1.079055647922465555e+00
1.062769017062705990e+00
1.064588611542694574e+00
1.070700916919723023e+00
1.060122737693908856e+00
1.031556984421347245e+00
1.001979393932308504e+00
9.815035866977407375e-01
9.666082505302410199e-01
9.500050063019517266e-01
9.259852796064182989e-01
8.961561697855341402e-01
8.741274469389469504e-01
8.691776419580636848e-01
8.641184572754250226e-01
8.304952948267736446e-01
7.695935181682040938e-01
7.171106249476020267e-01
7.014363683038603581e-01
7.151026883632093378e-01
7.309585147548557371e-01
7.300072067158689393e-01
7.115610638919548370e-01
6.907399747359921349e-01
6.853148784143754391e-01
6.929177366462877519e-01
6.874626340219073262e-01
6.504684682924013472e-01
5.939644356381422741e-01
5.377609353757489830e-01
4.827217524303422103e-01
4.288908234635078753e-01
3.990962695818121575e-01
4.113973304736296410e-01
4.417878757596485628e-01
4.498484249284022685e-01
4.334235863812289646e-01
4.230909145948736350e-01
4.286209454139018882e-01
4.287104906027059958e-01
4.143130699566716646e-01
4.054113539077023320e-01
4.166505512256046817e-01
4.360915085456180118e-01
4.484394385942156447e-01
4.560051788252767468e-01
4.665259518216294810e-01
4.785183380358147276e-01
4.884925848002243387e-01
5.006544758427183828e-01
5.222431473246345046e-01
5.540697855619179935e-01
5.846104615665986826e-01
5.903078209862548942e-01
5.518635613746798452e-01
4.790756712469426692e-01
4.087117166102767762e-01
3.680508479344588024e-01
3.525430445286282799e-01
3.469395479718332398e-01
3.482549659224262184e-01
3.536513589169612559e-01
3.480805391077987365e-01
3.261587701433788511e-01
3.086611460447369337e-01
3.138758877306560557e-01
3.278281339496708080e-01
3.265714563615186861e-01
3.134611024296021786e-01
3.089623922720879379e-01
3.157212525827131633e-01
3.195980760174803592e-01
3.160091959950802054e-01
3.110540298311476604e-01
3.047043293531472297e-01
2.951723550207970836e-01
2.912778961539135292e-01
2.987729392251519678e-01
3.035873185773556027e-01
2.907351741256914424e-01
2.710074765361794036e-01
2.664573525675220100e-01
2.772372072689446298e-01
2.851353166553514673e-01
2.832699467543844385e-01
2.802148155828446674e-01
2.796299869610517908e-01
2.766684423695559003e-01
2.717068442230293757e-01
2.699139528284207334e-01
2.699096991139490198e-01
2.674842024341377300e-01
2.665066529577896914e-01
2.733252141756018494e-01
2.855509172466640377e-01
2.974521114836553570e-01
3.095861848315307752e-01
3.230411757319402999e-01
3.325702186165420682e-01
3.351676487527540105e-01
3.366670522837545976e-01
3.417218302373877248e-01
3.471587572853753745e-01
3.513646843602449277e-01
3.577497007346011615e-01
3.633907155875839567e-01
3.589759136667031170e-01
3.455615495472993959e-01
3.353861732282027996e-01
3.313367415192052245e-01
3.234608811290102803e-01
3.099084991129731348e-01
3.013620310455535911e-01
3.008582874476930513e-01
3.006274891140477967e-01
3.014117307099900556e-01
3.109605008870961473e-01
3.222453099716298119e-01
3.206148003557241499e-01
3.127921136053001261e-01
3.174131397835086577e-01
3.278185455231510392e-01
3.215220584857479968e-01
3.058328842519429380e-01
3.097658512203906311e-01
3.291570736000903330e-01
3.310110022105386407e-01
3.164732300091288586e-01
3.186514102167701257e-01
3.271313087804344488e-01
2.868736151010549129e-01
1.985390273641981507e-01
1.438049899375273000e-01
1.664921717301756365e-01
2.004020534912076823e-01
1.746583570042718747e-01
1.262571100905831301e-01
1.338931289143608094e-01
1.899534701079645671e-01
2.209711368666529563e-01
2.038265964958345111e-01
1.801518147822836202e-01
1.725106302184763463e-01
1.630698211216461968e-01
1.498736177545144654e-01
1.555203040636888301e-01
1.775429110081052086e-01
1.873222876707563989e-01
1.805070660235086610e-01
1.789597831922080939e-01
1.842447711270771005e-01
1.775359582197364172e-01
1.633806612890173482e-01
1.654930663492902021e-01
1.800579435908369885e-01
1.796968906333201998e-01
1.635926875331606134e-01
1.582044118753392625e-01
1.671561590205711545e-01
1.649949128289266154e-01
1.442642172817807100e-01
1.270024639306351899e-01
1.245732148603981709e-01
1.243166623774365903e-01
1.204821643428331118e-01
1.223224483008610031e-01
1.272953907756008418e-01
1.201153719362957895e-01
1.022691092569655430e-01
9.163531501387628397e-02
9.146742001902415098e-02
8.944505370290385671e-02
8.590084313454178500e-02
9.207884937346240417e-02
1.032112551433157360e-01
1.059835063182264087e-01
1.102234566903038948e-01
1.389696858685951220e-01
1.874278506920251941e-01
2.252933433340313651e-01
2.407325082458404153e-01
2.499476028879731582e-01
2.623048595451343834e-01
2.682748847199245557e-01
2.645963969962965567e-01
2.610077432689996701e-01
2.585652473056824219e-01
2.486577171666596309e-01
2.352733011111200756e-01
2.319924219226527640e-01
2.367830622301956844e-01
2.357574572817177916e-01
2.304316891356923414e-01
2.343533277921507063e-01
2.446549636216225065e-01
2.449366396244642141e-01
2.351214749320210684e-01
2.304754089309523635e-01
2.320693356618463710e-01
2.267254149255974738e-01
2.162189536581068938e-01
2.177343330217165196e-01
2.330865673444828812e-01
2.442631727116472418e-01
2.425382953556906585e-01
2.375461498182953324e-01
2.350147430888260003e-01
2.288670863281001555e-01
2.182543695398135031e-01
2.112815251500594349e-01
2.093098054260630336e-01
2.056187979914493591e-01
1.997428063069580928e-01
1.967644161415950388e-01
1.951424832747822857e-01
1.910625138138985213e-01
1.894784569342513048e-01
1.950526952331741448e-01
2.000800527998887746e-01
1.975514086761223642e-01
1.956161853744751433e-01
2.020571087603598714e-01
2.079289658332325597e-01
2.057381651280358603e-01
2.079576530478373375e-01
2.250181946306021863e-01
2.413855577629159810e-01
2.387302781747650815e-01
2.265344421834376010e-01
2.224580079478339911e-01
2.190004768075962671e-01
1.999280734691295247e-01
1.742670566643028107e-01
1.613366725522370759e-01
1.554282831413098809e-01
1.387843427497720272e-01
1.178914492134689046e-01
1.137275383100415788e-01
1.275768092952854760e-01
1.494835850004160027e-01
1.865813702732273538e-01
2.454911210263320542e-01
2.989428929009005365e-01
3.116971730235692517e-01
2.933294683967148098e-01
2.855784058308199480e-01
3.025323246512818809e-01
3.230274882449948315e-01
3.372034410271251281e-01
3.569290311589001230e-01
3.791230638814095388e-01
3.817987609686705475e-01
3.640992099774720825e-01
3.531735390837134059e-01
3.624287084927380054e-01
3.755259752664321105e-01
3.804192391773416060e-01
3.894256904653969342e-01
4.153409063555309477e-01
4.513225023448033113e-01
4.825372698971199248e-01
5.003185739871354176e-01
5.033062858476536894e-01
4.997706802185964969e-01
5.030476812750592774e-01
5.090554217570221196e-01
4.924441417397047438e-01
4.460669313561215765e-01
4.047126776325783437e-01
4.003926936184792340e-01
4.142189513418495506e-01
4.086641184411050065e-01
3.879946547092828490e-01
3.831354283499729396e-01
3.920545136809662212e-01
3.846165992965453473e-01
3.585488177677593757e-01
3.406959722573747462e-01
3.358466305440236388e-01
3.230525445397769424e-01
3.016445984708185923e-01
2.916655650702506541e-01
2.876650616369985647e-01
2.627446880114985284e-01
2.228611787806401845e-01
2.060902220935221518e-01
2.203017862220214840e-01
2.319956076100343767e-01
2.262075973450620170e-01
2.254353392042354187e-01
2.368038670897909259e-01
2.348273165015365427e-01
2.148802694676312242e-01
2.096790343292353198e-01
2.289277213092240082e-01
2.361985777987493929e-01
2.159162834243019691e-01
2.104184513782390853e-01
2.500227524814567226e-01
2.922999481801811239e-01
2.798822100980168370e-01
2.251200890022684309e-01
1.870138663384990352e-01
1.871252353493234044e-01
1.975008516473763798e-01
1.978873791710980823e-01
1.972864028317900253e-01
2.017914217886213613e-01
2.015619802523972437e-01
1.946044406015592643e-01
1.939280750384091978e-01
2.051516394629493978e-01
2.180590091170391265e-01
2.241295310297720111e-01
2.261301632933750139e-01
2.283979284941806132e-01
2.308455218660742381e-01
2.336231302861298542e-01
2.377476940355328361e-01
2.415821903620203603e-01
2.439652252824050238e-01
2.482491540958564613e-01
2.572935921706797080e-01
2.684359531508516694e-01
2.782101648615036282e-01
2.867791426362281126e-01
2.938341324066622851e-01
2.969706258360882423e-01
2.982861876717913807e-01
3.052316744645824365e-01
3.202188759323529310e-01
3.358905579392649776e-01
3.450811380279447116e-01
3.502899152570574381e-01
3.598679050688137204e-01
3.777227611148681885e-01
3.971210848055273801e-01
4.037057838215016847e-01
3.906929407590342129e-01
3.744102439593454124e-01
3.828736390902913733e-01
4.190546564546400732e-01
4.488178556897191029e-01
4.415728199042687763e-01
4.109225707754701751e-01
3.937016416724830048e-01
3.983247976957405845e-01
4.006491183814437917e-01
3.876937450832950716e-01
3.770443233366485569e-01
3.885706311546957559e-01
4.208100663939615682e-01
4.617265149613819508e-01
5.018155018191198247e-01
5.292404078515898780e-01
5.316843984237600296e-01
5.138642354200252393e-01
4.998593572189670153e-01
5.090288602835274512e-01
5.378459570032585457e-01
5.685484023681878218e-01
5.862673357486117842e-01
5.867463151875662586e-01
5.778966034822951015e-01
5.752509066750811639e-01
5.877635905738455291e-01
6.091116883512631697e-01
6.286086408807084469e-01
6.433020875030227570e-01
6.511615552945272389e-01
6.444127491252631401e-01
6.235941054758648017e-01
6.068567432942048034e-01
6.089461629041910129e-01
6.213358640905827235e-01
6.290842025995085907e-01
6.342635529949325335e-01
6.445213235878389790e-01
6.537456234192748905e-01
6.558599032690513031e-01
6.618001795029716527e-01
6.781534566409656017e-01
6.863094742843961482e-01
6.715579632247656860e-01
6.548274195575046752e-01
6.619744899082812273e-01
6.794186250840370533e-01
6.788008293401538440e-01
6.678347466070695404e-01
6.710963213913977432e-01
6.764386005864693185e-01
6.551271123171034105e-01
6.250625136555814088e-01
6.313154318656762909e-01
6.648101539519205572e-01
6.693048312091238738e-01
6.399528826918254865e-01
6.406739392042694048e-01
6.946795661733364824e-01
7.293321039011981810e-01
6.788069381364468802e-01
5.851560666301863778e-01
5.385124432476864342e-01
5.565661459976455339e-01
5.842154755101601760e-01
5.858921121238228613e-01
5.754354207445733227e-01
5.654956524760366143e-01
5.459954142427038137e-01
5.174623345174611533e-01
5.010082973539188300e-01
5.054649074017202315e-01
5.159578347775030105e-01
5.210659971959056280e-01
5.248388269200214840e-01
5.280706446524465747e-01
5.226513378499257900e-01
5.099644516242726189e-01
5.039974332449056460e-01
5.104726354678066347e-01
5.193505713351170838e-01
5.219734798609604320e-01
5.215244992286770520e-01
5.235944348537102666e-01
5.283012246529531497e-01
5.338230873186115000e-01
5.389307334959728690e-01
5.429456889742999559e-01
5.506381704412890432e-01
5.722250709397920243e-01
6.090836623725435217e-01
6.460746311858587276e-01
6.702148322834409200e-01
6.908371938626164388e-01
7.266264991121954564e-01
7.764707414555035436e-01
8.189888671707350465e-01
8.408714369683197853e-01
8.510621001667210139e-01
8.636323534246986844e-01
8.781991526150689786e-01
8.826263958061948411e-01
8.681399090630289583e-01
8.372767097975617467e-01
8.004497018191965019e-01
7.669453126296903456e-01
7.370389772672972795e-01
7.017365175351208961e-01
6.510468066813114296e-01
5.832108500243681215e-01
5.083769820944286089e-01
4.461343584108424798e-01
4.154535931344396360e-01
4.185982044229283883e-01
4.348908925166031225e-01
4.387503586376573783e-01
4.253968377625486630e-01
4.112572877590627840e-01
4.089654053590129346e-01
4.124624322285916911e-01
4.093500649440242611e-01
3.972044813672935271e-01
3.826460203102898250e-01
3.728045833155528288e-01
3.721447050380034538e-01
3.798235371626506041e-01
3.864317003603432998e-01
3.810404458404534345e-01
3.641088630832881590e-01
3.453035653901055935e-01
3.280125177607396969e-01
3.077126202243119502e-01
2.872960269762610541e-01
2.789270873451927812e-01
2.847118451029783115e-01
2.902379543312242349e-01
2.865733505917602564e-01
2.856647679559159436e-01
3.021423622152327737e-01
3.299536238251391529e-01
3.499003078765052233e-01
3.538592106396853398e-01
3.499044996783103878e-01
3.476911716745744174e-01
3.487048484322366471e-01
3.484440972025429351e-01
3.411634909383647885e-01
3.250698166729374949e-01
3.070890650495498586e-01
2.976919527492163375e-01
2.975595210050087647e-01
2.963154201039950864e-01
2.881752862763050094e-01
2.800330749393574736e-01
2.793552204540233341e-01
2.847022863043192076e-01
2.949731935443655750e-01
3.157737026767519772e-01
3.454755391143136123e-01
3.655571831287110496e-01
3.598269544860440705e-01
3.378973457850439344e-01
3.253581391257331368e-01
3.327564712298346494e-01
3.465260097310303156e-01
3.498854748977587303e-01
3.416166388087016337e-01
3.327888957855582586e-01
3.330331041352768140e-01
3.418384894816436370e-01
3.490463875216025524e-01
3.449858534013825473e-01
3.333963519349813498e-01
3.299300739308571040e-01
3.428390474552817646e-01
3.607893009262357897e-01
3.667706376904393273e-01
3.584451051858057458e-01
3.464127604355571877e-01
3.379353357251587142e-01
3.325166184178227624e-01
3.291612951518331220e-01
3.267430241245634082e-01
3.198671257275380042e-01
3.052815886722893834e-01
2.901879625489768300e-01
2.834698801252809597e-01
2.814831597226390425e-01
2.746212929123183488e-01
2.651200026995627623e-01
2.637848857107634171e-01
2.702951054301413469e-01
2.734745377113117493e-01
2.726108683256275866e-01
2.803380165979379446e-01
2.992399936798509352e-01
3.140773824952038940e-01
3.164018790550112703e-01
3.195851174445607512e-01
3.367499965260390971e-01
3.590612513128357275e-01
3.714588762227347685e-01
3.770878247718577048e-01
3.877666600537613140e-01
3.993077088333965574e-01
3.962773448183763425e-01
3.771528487357475035e-01
3.562413458552090573e-01
3.415640582633971967e-01
3.268562510377060470e-01
3.059676928288137532e-01
2.819853647130054486e-01
2.620703753992416063e-01
2.535687935536864446e-01
2.611905062571634462e-01
2.765350744779160319e-01
2.782257388872670933e-01
2.587375715906146678e-01
2.428133189404975967e-01
2.579986840586345198e-01
2.936837064160118249e-01
3.151929002995558782e-01
3.143348866520466189e-01
3.152086924914144772e-01
3.287941934202402994e-01
3.358895056625570974e-01
3.237098195619823038e-01
3.066557258556936727e-01
2.978535066897611827e-01
2.915988571010265651e-01
2.893362601350136232e-01
3.101870584483742976e-01
3.551561405726388343e-01
3.924086408602296405e-01
4.018530238876509286e-01
4.033568041294268713e-01
4.152293861102482886e-01
4.206232595962550169e-01
4.102868851454901655e-01
4.220013383613815394e-01
4.878847539665605582e-01
5.691940115830619318e-01
6.007680655901675992e-01
5.855656620218430142e-01
5.860140603790703340e-01
6.268227959155781015e-01
6.668354555910070980e-01
6.726342277103233291e-01
6.614222267367146912e-01
6.553968416472644165e-01
6.467686646560425467e-01
6.307997643903957563e-01
6.275970753134885172e-01
6.445434579077965465e-01
6.552398706610045309e-01
6.410015142836110735e-01
6.184143226412087690e-01
6.026252057394740902e-01
5.807858316568811352e-01
5.490853029708103739e-01
5.372121214525885646e-01
5.597195318680098231e-01
5.765712122873556389e-01
5.454336575616087757e-01
4.893896591019418207e-01
4.672491358398666028e-01
4.913309672554156959e-01
5.197848215985890752e-01
5.238236250305109420e-01
5.181808096585013290e-01
5.212210617328392193e-01
5.240230655590623066e-01
5.125354512836175491e-01
4.931580091988773673e-01
4.807538991436309805e-01
4.771066512376457847e-01
4.726328425544563672e-01
4.600085850443004221e-01
4.399869114976611706e-01
4.203338194097022140e-01
4.104877026704968901e-01
4.112531583303677407e-01
4.116464450742615133e-01
4.022869451020801845e-01
3.875232169078503541e-01
3.768841932556601382e-01
3.706614839338832068e-01
3.634634738066390702e-01
3.561827581414664379e-01
3.535974323293185617e-01
3.543944966182879242e-01
3.537797359921822649e-01
3.523719112333817405e-01
3.534086600792247790e-01
3.550193423660608083e-01
3.538285645528373990e-01
3.521244574629978641e-01
3.533921656848546533e-01
3.551433114391378543e-01
3.538320908172670753e-01
3.520587150971400958e-01
3.533953210131292599e-01
3.551755981492402681e-01
3.538249661750570429e-01
3.520482650063825880e-01
3.534050287697330095e-01
3.551704158684632628e-01
3.538134669828958967e-01
3.520654854721433913e-01
3.534178312626224394e-01
3.551433396207950288e-01
3.537996789318336166e-01
3.521010711379437552e-01
3.534323899007079661e-01
3.551000566072450293e-01
3.537844991278251139e-01
3.521516051213935405e-01
3.534480851606683904e-01
3.550424507696841592e-01
3.537683639004426395e-01
3.522163122144541525e-01
3.534646064001586985e-01
3.549704392693341926e-01
3.537514948610823162e-01
3.522959857592299349e-01
3.534817968025658064e-01
3.548826000184389096e-01
3.537340005375502194e-01
3.523926401560187327e-01
3.534995846171155032e-01
3.547763286151845441e-01
3.537159240828353646e-01
3.525094958876059947e-01
3.535179493976387533e-01
3.546477362028479519e-01
3.536972675142741607e-01
3.526511891334510596e-01
3.535369044436783570e-01
3.544913309798706780e-01
3.536780044622397368e-01
3.528242099311859059e-01
3.535564876089671293e-01
3.542994401727749265e-01
3.536580866522354150e-01
3.530376510295836212e-01
3.535767569573440294e-01
3.540612458412668584e-01
3.536374464850601251e-01
3.533044500705918578e-01
3.535977897225697220e-01
3.537611768541725210e-01
3.536159966359404550e-01
3.536434873540283963e-01
3.536196841685881331e-01
3.533761447661053490e-01
3.535936265904932596e-01
3.540832716909965150e-01
3.536425649558214701e-01
3.528705606871755940e-01
3.535701948687741680e-01
3.546687839341928772e-01
3.536665941395200075e-01
3.521867681319484911e-01
3.535455135204884081e-01
3.554751244418227207e-01
3.536919932244677045e-01
3.512251216536335652e-01
3.535193162052385207e-01
3.566373720336253328e-01
3.537190904774425437e-01
3.497978375431141651e-01
3.534911859480725504e-01
3.584245331178563254e-01
3.537484352626593664e-01
3.475052767032328349e-01
3.534603662772242694e-01
3.614576942355541833e-01
3.537811265347323708e-01
3.433251007338709582e-01
3.534251524071984063e-01
3.675527648135522574e-01
3.538200358726264483e-01
3.336693964304397464e-01
3.533801572567943916e-01
3.850484452285454773e-01
3.538769181478742532e-01
2.926418635871179119e-01
3.532928100458441745e-01
5.908492936832733244e-01


==> data/f1.txt <==
1.194930027263271688e+00
1.318747258280852819e+00
1.337187312315064602e+00
1.279018351873913772e+00
1.193623855537799150e+00
1.129027094277093690e+00
1.112668559805342738e+00
1.143296489142771488e+00
1.196650896934638997e+00
1.240955382678445407e+00
1.253880849153295562e+00
1.232638992079425622e+00
1.192967450483076508e+00
1.158686750440611535e+00
1.148137606358066165e+00
1.164864072967562780e+00
1.197077845341296687e+00
1.225444852150006314e+00
1.234338340002573808e+00
1.220194861775002693e+00
1.192619637774587016e+00
1.168126120419770153e+00
1.160439009426217583e+00
1.172948383476438483e+00
1.197393561787328142e+00
1.219170712473097051e+00
1.225941160309102607e+00
1.214532224317989240e+00
1.192316453677626287e+00
1.172536742582167557e+00
1.166487779282112225e+00
1.177126282395414059e+00
1.197694037687789814e+00
1.215953764004565008e+00
1.221417976406904415e+00
1.211330841347228571e+00
1.192012977022230968e+00
1.174939507268178751e+00
1.169961076102500108e+00
1.179650635163496331e+00
1.198004276311508631e+00
1.214134477200717432e+00
1.218700705879840251e+00
1.209295641655874887e+00
1.191693202740242263e+00
1.176323287228773440e+00
1.172113358615008982e+00
1.181320454105970752e+00
1.198335846770943514e+00
1.213087282701011960e+00
1.216984127268040838e+00
1.207906399226367000e+00
1.191347831459809603e+00
1.177102186266092865e+00
1.173484564001101571e+00
1.182489117264600820e+00
1.198696920210303274e+00
1.212528371577116459e+00
1.215893565846715374e+00
1.206914729124487717e+00
1.190969158492356295e+00
1.177475877908374269e+00
1.174341778432688388e+00
1.183336163123854146e+00
1.199095157774435316e+00
1.212314623735444075e+00
1.215234650857847321e+00
1.206187826567288290e+00
1.190549265867991258e+00
1.177548083411741109e+00
1.174828580359416508e+00
1.183961715635094336e+00
1.199538973013115850e+00
1.212370699169625698e+00
1.214900367569289097e+00
1.205649026660946754e+00
1.190079032535994896e+00
1.177373014738105850e+00
1.175024895102790179e+00
1.184425198358231679e+00
1.200038401582939285e+00
1.212658658286385194e+00
1.214831448330704333e+00
1.205251858484838623e+00
1.189547290066992336e+00
1.176975611352917950e+00
1.174973751842788294e+00
1.184763143258504181e+00
1.200605987239404149e+00
1.213164375668174255e+00
1.214998059382085049e+00
1.204967580989093623e+00
1.188939839469257187e+00
1.176360592808718852e+00
1.174693856275822679e+00
1.184998045216218987e+00
1.201257915704233570e+00
1.213891716692282907e+00
1.215391277813611559e+00
1.204778832816388423e+00
1.188238108270772475e+00
1.175515856146656546e+00
1.174185129924895765e+00
1.185142925497174149e+00
1.202015636008470612e+00
1.214861088454398441e+00
1.216019873338223700e+00
1.204676384306722969e+00
1.187417163692414457e+00
1.174412227641760564e+00
1.173429994565914569e+00
1.185203573248017062e+00
1.202908325896939967e+00
1.216111308477029418e+00
1.216910774195274492e+00
1.204657705243272536e+00
1.186442618207165456e+00
1.172999897978826533e+00
1.172391170518488401e+00
1.185179283857890953e+00
1.203976819228852468e+00
1.217705096523435504e+00
1.218113151562213226e+00
1.204726870894355040e+00
1.185265588218871402e+00
1.171200591192571583e+00
1.171005383962860025e+00
1.185062297901753992e+00
1.205280154536491954e+00
1.219739892847389040e+00
1.219707469963424051e+00
1.204895852284906921e+00
1.183814078550812443e+00
1.168892781926837987e+00
1.169170702490062830e+00
1.184835630016233043e+00
1.206907068069987821e+00
1.222368066326449565e+00
1.221823069178324062e+00
1.205187825164256488e+00
1.181977415385756958e+00
1.165883864369497536e+00
1.166722051819336192e+00
1.184468210072708416e+00
1.208997438533227387e+00
1.225835723607844763e+00
1.224672605603953413e+00
1.205644231872537775e+00
1.179576140343393975e+00
1.161855135396926419e+00
1.163382012761058570e+00
1.183904573219661138e+00
1.211785464785924527e+00
1.230562295169087994e+00
1.228623760733545511e+00
1.206340046627789153e+00
1.176298559426939949e+00
1.156243861791603322e+00
1.158653733749178460e+00
1.183041767844405623e+00
1.215695560903109707e+00
1.237320331019858166e+00
1.234363902323053708e+00
1.207419703014490642e+00
1.171550995451471122e+00
1.147959785239147878e+00
1.151558747569979335e+00
1.181671460852381284e+00
1.221585435779034556e+00
1.247700880766392073e+00
1.243335491589153907e+00
1.209194521497963359e+00
1.164044319356334123e+00
1.134582768493282323e+00
1.139875606029235877e+00
1.179306887105289858e+00
1.231491237915168346e+00
1.265584051289107004e+00
1.259156676451761214e+00
1.212471966325320283e+00
1.150348195894866921e+00
1.109446221334700056e+00
1.117255042534991194e+00
1.174496683585138701e+00
1.251723569305491779e+00
1.303577428840350771e+00
1.294205715349661334e+00
1.220181006470455243e+00
1.117252427554453087e+00
1.044999005269183767e+00
1.055284835845074820e+00
1.160120009537461971e+00
1.316602140952829902e+00
1.439306354204341165e+00
1.437000055761616935e+00
1.257583593028265057e+00
9.195262086678668290e-01
5.131337360131236203e-01
1.687257772196473216e-01
4.660024796095261351e-03
7.826846684720566161e-02
3.620016221844183368e-01
7.556109772246856204e-01
1.128554342877014394e+00
1.373066714073898575e+00
1.444091093344691767e+00
1.369333580224806113e+00
1.227328122475708216e+00
1.106224239389368424e+00
1.063891143262223782e+00
1.107456389507928129e+00
1.199443441776469443e+00
1.284202872933720485e+00
1.319177293859618461e+00
1.294900462527960538e+00
1.235107216414706777e+00
1.179428964465077723e+00
1.159867949800496456e+00
1.184283398228158424e+00
1.235006741863177160e+00
1.281752932356682750e+00
1.300303791423037758e+00
1.286036460960815253e+00
1.255136771871652401e+00
1.233749486765560954e+00
1.242042880745110267e+00
1.282543976973038458e+00
1.339106355089921374e+00
1.386512816815491433e+00
1.404741086934295113e+00
1.389644863903513716e+00
1.354282601199441993e+00
1.320700303301717060e+00
1.307337332700992949e+00
1.319368515585918056e+00
1.347188742751834756e+00
1.373312736782196231e+00
1.383158726080576884e+00
1.373246060906230026e+00
1.352229440223215562e+00
1.334637690597692439e+00
1.331486707791383006e+00
1.343589656025987678e+00
1.361522333384609817e+00
1.372034225721093792e+00
1.366761512378100729e+00
1.347737840428016254e+00
1.326191182766877308e+00
1.315245306836993366e+00
1.320937907181550575e+00
1.337151030174607458e+00
1.347882537996675012e+00
1.335996576784854950e+00
1.293662553077162158e+00
1.228436084119843175e+00
1.161149095425206834e+00
1.116272269548365337e+00
1.109680202369645041e+00
1.140369558399055405e+00
1.190696230164147718e+00
1.235160938730849534e+00
1.253165230905321614e+00
1.239013933274771162e+00
1.203935495702711300e+00
1.169206899607888595e+00
1.154243796893217988e+00
1.166154312124137560e+00
1.196349157930780560e+00
1.225886028425755780e+00
1.236462470672733183e+00
1.220946184093305131e+00
1.187651228318154395e+00
1.156007909166446135e+00
1.145935122848952936e+00
1.166592463004420654e+00
1.210496580240960185e+00
1.256133083304848963e+00
1.277756748481687854e+00
1.257410564368743655e+00
1.193183116101277363e+00
1.099786694488943839e+00
1.001487737551830959e+00
9.211551425996097331e-01
8.708347110684974135e-01
8.481173595626431139e-01
8.394183376158103060e-01
8.278631786552337335e-01
8.015189737960245475e-01
7.580555163998449197e-01
7.041572639239725984e-01
6.507983373702521668e-01
6.073618123238884170e-01
5.776944418928113834e-01
5.597098975209234828e-01
5.480647746402338427e-01
5.379069385786615642e-01
5.274611682652339262e-01
5.182161514174722372e-01
5.129982885521801039e-01
5.133625978242336574e-01
5.179266567743552319e-01
5.225451003761901747e-01
5.220995335963729556e-01
5.128339597066791100e-01
4.940183389599202002e-01
4.682398276603771947e-01
4.404039061249226950e-01
4.160976322265533267e-01
4.000591513195564386e-01
3.951818403814439384e-01
4.020639383041104686e-01
4.189006309865971889e-01
4.416036661431016475e-01
4.642695535297193810e-01
4.802290273643836649e-01
4.837212713687042420e-01
4.718102540449969351e-01
4.457766083843065497e-01
4.111903981827907395e-01
3.763254693768466330e-01
3.493424184198036797e-01
3.353451406330699713e-01
3.346039163482571466e-01
3.427761616482233875e-01
3.530398804554569780e-01
3.591449141488022856e-01
3.579600262361924967e-01
3.503775049230331007e-01
3.402811259465098881e-01
3.322414876172822829e-01
3.291777501969613273e-01
3.311383952313125545e-01
3.356885331256144744e-01
3.395307862051585301e-01
3.403926578523840396e-01
3.381730697372630212e-01
3.348256449098374610e-01
3.331620240762990792e-01
3.352933141394709438e-01
3.415321832871738850e-01
3.502507958158696533e-01
3.586579760648088699e-01
3.640258168855959320e-01
3.647645965574800031e-01
3.609232123943555415e-01
3.540230753665190022e-01
3.464149401464544642e-01
3.404602401776867238e-01
3.377938793851054666e-01
3.388249943616361004e-01
3.425679135704172706e-01
3.468770803041114625e-01
3.491186677002260930e-01
3.471775371157632128e-01
3.404854091018091333e-01
3.305885528721250743e-01
3.208158411542280652e-01
3.149414341207183443e-01
3.152614771668907911e-01
3.209539584473167784e-01
3.276651510219247276e-01
3.288212039380680740e-01
3.183398857748395150e-01
2.936111497053599528e-01
2.572848928911962707e-01
2.168099452082185852e-01
1.816902065759619656e-01
1.595817315225686872e-01
1.530386035072012207e-01
1.585158737691064190e-01
1.681917152577568630e-01
1.737772425312369140e-01
1.704592023701147763e-01
1.590242279450924945e-01
1.451257000716893730e-01
1.361183953532560387e-01
1.371358733354008375e-01
1.484544626801242162e-01
1.654746454955903778e-01
1.812378513509095013e-01
1.900481683391534171e-01
1.902145221521767682e-01
1.844642186811014384e-01
1.778986305956638259e-01
1.747297768502981130e-01
1.756931990876357819e-01
1.776182441700633330e-01
1.753917643176415020e-01
1.651797015454617157e-01
1.470457841592920090e-01
1.254348650912964214e-01
1.071840581579415752e-01
9.811435879478738742e-02
1.000583539636561436e-01
1.099474506676066526e-01
1.214487561917773767e-01
1.282450418979554918e-01
1.271708429329097556e-01
1.195365093087143726e-01
1.100079906096856353e-01
1.037695681984664858e-01
1.036148779394949204e-01
1.085854965484968626e-01
1.148441257558454748e-01
1.181790594988261084e-01
1.166270026905624341e-01
1.116796573912448159e-01
1.073974596446475860e-01
1.079816366385001891e-01
1.152419145373296816e-01
1.274388568415963374e-01
1.401671493859367734e-01
1.487602579937662151e-01
1.508261093526030716e-01
1.474648430010512823e-01
1.424959055382767625e-01
1.401744765466942377e-01
1.427373041073571880e-01
1.491936295952684399e-01
1.560345715324647775e-01
1.594128102349811338e-01
1.574959859288566355e-01
1.516092374869905945e-01
1.454979432291890751e-01
1.431399166724322825e-01
1.463794287882524969e-01
1.537589647739020793e-01
1.612345635692601087e-01
1.643798354553777097e-01
1.608353878602698517e-01
1.516272559715972634e-01
1.406274792091663506e-01
1.324814283965310424e-01
1.301758762934167590e-01
1.335914041378111206e-01
1.397922088241477234e-01
1.448107395708214673e-01
1.458613026543913727e-01
1.427291171342198739e-01
1.376146714662525583e-01
1.336352685996717582e-01
1.329491075120572408e-01
1.356332134520406019e-01
1.399378122237383837e-01
1.436779936407177050e-01
1.458319227994441525e-01
1.473056419128215555e-01
1.503561103709267210e-01
1.570102214556118592e-01
1.674639439082747094e-01
1.794975660861526656e-01
1.893601179922468902e-01
1.936982028451896265e-01
1.914518453281681409e-01
1.846063675252568870e-01
1.773086319487942319e-01
1.737790392462946198e-01
1.761462766651944734e-01
1.833951643095037276e-01
1.920063588550272315e-01
1.979256479033283389e-01
1.987650288805875021e-01
1.950240767021883814e-01
1.896874064153890316e-01
1.864726107308412317e-01
1.877468098825899323e-01
1.932803564411239017e-01
2.004912209791243627e-01
2.059639791236406448e-01
2.073117179898100737e-01
2.042966769321931664e-01
1.986098324209545352e-01
1.925314646975088695e-01
1.873613879633490575e-01
1.826245303218613503e-01
1.765601549600558651e-01
1.675927782425543910e-01
1.558486302934786738e-01
1.437101963472884880e-01
1.349478928180186665e-01
1.328195006297618608e-01
1.381842581881892740e-01
1.487433290531062768e-01
1.599335044333320688e-01
1.670857018979461373e-01
1.677315951943276762e-01
1.628208326167926434e-01
1.561785672444822859e-01
1.524802269132026211e-01
1.548226062645955414e-01
1.631816777768319016e-01
1.745525946477556323e-01
1.846450226710180942e-01
1.901713785383134236e-01
1.904761271375483567e-01
1.876591664972917239e-01
1.852043416581202195e-01
1.859467265351848753e-01
1.905423265745916916e-01
1.972715662402442782e-01
2.032201873017774052e-01
2.060962120455664681e-01
2.056042809526753001e-01
2.035887926740244935e-01
2.028934237068110158e-01
2.056348594431918475e-01
2.119214389734820625e-01
2.197777914128446752e-01
2.263270352990242873e-01
2.295449190257273786e-01
2.295588463204594476e-01
2.287129095584043703e-01
2.303151849147095087e-01
2.367314634159035924e-01
2.478699836761298902e-01
2.609041707204120542e-01
2.714182984119473674e-01
2.754024746289882031e-01
2.710819946397923230e-01
2.596721956066714299e-01
2.447297177819718894e-01
2.304975731229209901e-01
2.201225795389417650e-01
2.146184369197578767e-01
2.129893476335858460e-01
2.132923969867532299e-01
2.139544931124639227e-01
2.146049358946633401e-01
2.160323902801724316e-01
2.194009693526044746e-01
2.252605734426708639e-01
2.329522657230798377e-01
2.407342231867067861e-01
2.465219866693927897e-01
2.488040994057032218e-01
2.472378247849006949e-01
2.426540943093972724e-01
2.365505655062726809e-01
2.304142854744976598e-01
2.252499082060236135e-01
2.215023202345931808e-01
2.192915346516867148e-01
2.186980658082324502e-01
2.198520880525706156e-01
2.227623834390991819e-01
2.270386043936141462e-01
2.317633000766940454e-01
2.356881978347310502e-01
2.377144279835483043e-01
2.374085158945587470e-01
2.352434215568809384e-01
2.323859644996966733e-01
2.301066360527143639e-01
2.291144608877881128e-01
2.291800222276647592e-01
2.292621268027049408e-01
2.280785185514530022e-01
2.248148998707228674e-01
2.195897922565534510e-01
2.134285124700909253e-01
2.077694629746558441e-01
2.037772019932478362e-01
2.018307063984260685e-01
2.014455118776662945e-01
2.016437623321291617e-01
2.015468999389715410e-01
2.008614541043926838e-01
2.000065040076744738e-01
1.998361441141449923e-01
2.011216981305878893e-01
2.040644578389674557e-01
2.080675920198407081e-01
2.118479764934170784e-01
2.138079316198052415e-01
2.124967620454374650e-01
2.070002715237458102e-01
1.971687913370577805e-01
1.836681459360570146e-01
1.678699997861686777e-01
1.515919282019978220e-01
1.366943304154256134e-01
1.245801139679971331e-01
1.157222609772028260e-01
1.094125783131546931e-01
1.039121009867877143e-01
9.705365315671329873e-02
8.713631579476913136e-02
7.376332062667352585e-02
5.822663119558482703e-02
4.319254077110902534e-02
3.174680635015433849e-02
2.617401040242894536e-02
2.700717910489800269e-02
3.279001137498948476e-02
4.067455204961990117e-02
4.758417479732488659e-02
5.140474462701097313e-02
5.166549539937104890e-02
4.943744311610612230e-02
4.657127193990266006e-02
4.471141342871558233e-02
4.459650236088531783e-02
4.595970936811333979e-02
4.799377802837482415e-02
5.004191926607470114e-02
5.208157267900262455e-02
5.472447213629753199e-02
5.876167702206910870e-02
6.455400943582678686e-02
7.165084257168791160e-02
7.887301693990976525e-02
8.481379531429264484e-02
8.846613797239898103e-02
8.961952674128195739e-02
8.881818585747398853e-02
8.693961731294999606e-02
8.467393584321188105e-02
8.222759853703433264e-02
7.941759337849466083e-02
7.606470256750680337e-02
7.239835646093535637e-02
6.917376210179794482e-02
6.738351094312100553e-02
6.770975508453919156e-02
7.004534599825497365e-02
7.339631995717407764e-02
7.626682552578568919e-02
7.734427531816588652e-02
7.611770195524129867e-02
7.309072116590675794e-02
6.947995653585692377e-02
6.658586428438890981e-02
6.520815760003120798e-02
6.543901997909394586e-02
6.692517311047208040e-02
6.939077757419601089e-02
7.304217425131434571e-02
7.854423403796532976e-02
8.653341500196032321e-02
9.695099917134829270e-02
1.086419410279999415e-01
1.195554120875696735e-01
1.275471165362538906e-01
1.314074923570797415e-01
1.315491989125326389e-01
1.299134885654691096e-01
1.290524836616780413e-01
1.308056978113696367e-01
1.352557470664734474e-01
1.405554280816951884e-01
1.437936283565591777e-01
1.425240139388932459e-01
1.362063260209546156e-01
1.268129716898261927e-01
1.182450741937250277e-01
1.147875662733929131e-01
1.193125501171193870e-01
1.320677717765451620e-01
1.505996741777846926e-01
1.708095739914544386e-01
1.886101365190678281e-01
2.014017242073734559e-01
2.087335631057923857e-01
2.119572378327468642e-01
2.131785961272530394e-01
2.141147787245619161e-01
2.154310618266583599e-01
2.168134851491921311e-01
2.176173463262687513e-01
2.176420075450903602e-01
2.175575746638937491e-01
2.187378166896429832e-01
2.225948457436704997e-01
2.297784030402265365e-01
2.396654373209335387e-01
2.504098520429903219e-01
2.595442555788933237e-01
2.648706809450802058e-01
2.652619694542848183e-01
2.610554743244467013e-01
2.539073560558726128e-01
2.461939831456930461e-01
2.402067244197890472e-01
2.374387296639914324e-01
2.382067297498585423e-01
2.417205233329804970e-01
2.465534511199660439e-01
2.513243746647286225e-01
2.553170033067680422e-01
2.587697128887509468e-01
2.626827665544976265e-01
2.681878034610557515e-01
2.757386218557851265e-01
2.845143807347818021e-01
2.923907315483406655e-01
2.966108837459663361e-01
2.949534224742753619e-01
2.869012800384295736e-01
2.742297789668046715e-01
2.606325498731635881e-01
2.504310635590232814e-01
2.468729334853091151e-01
2.507782780087790542e-01
2.601863141807657098e-01
2.712078165948927921e-01
2.797096044320864783e-01
2.830396725846997530e-01
2.809742675274489176e-01
2.754622967052683946e-01
2.693621293739703049e-01
2.648838494253278331e-01
2.625830291607768596e-01
2.614210291630504335e-01
2.597897840474483466e-01
2.568405403034098033e-01
2.532771378247450356e-01
2.510878550200211223e-01
2.523267782787408930e-01
2.576521936237797794e-01
2.655299664641111446e-01
2.726748264354513784e-01
2.756005908772776736e-01
2.724752337745327546e-01
2.642283513612005974e-01
2.542101358918619214e-01
2.464855257381069475e-01
2.436363480520392644e-01
2.452823436105298904e-01
2.481979039735272563e-01
2.480482591311195251e-01
2.418550064186807125e-01
2.298423117251663927e-01
2.155938643838860580e-01
2.043437633018443944e-01
2.002565548528213724e-01
2.041497343073400972e-01
2.129255799091662460e-01
2.210852259575982193e-01
2.235714483695154797e-01
2.184457909829726208e-01
2.079687112793489612e-01
1.974979043218285935e-01
1.927930751350029337e-01
1.971701770015184818e-01
2.100101247499829293e-01
2.273611068867897045e-01
2.442087130281307972e-01
2.570794612808568469e-01
2.655034474572990355e-01
2.715674429787321431e-01
2.779333561430287203e-01
2.856149049755293268e-01
2.929566711040504923e-01
2.965413488849120149e-01
2.935670349215260821e-01
2.842760098920153466e-01
2.728614867774258879e-01
2.660621248246807791e-01
2.699665699066670088e-01
2.866564321346345978e-01
3.125642946051093163e-01
3.396216934035664603e-01
3.588154493164552039e-01
3.644399318251161368e-01
3.568696212144781277e-01
3.423686924115111885e-01
3.299637993846488704e-01
3.269391740315343298e-01
3.352471938566690679e-01
3.506605829427375531e-01
3.650660630786866645e-01
3.706717140199353722e-01
3.639359192346268701e-01
3.472268927096500701e-01
3.274596803696672165e-01
3.125497671048549364e-01
3.076116345900352100e-01
3.128535145228649728e-01
3.241067212421795962e-01
3.354713288979413455e-01
3.424719160059929712e-01
3.439754025004188587e-01
3.419576962981329404e-01
3.395000635111161680e-01
3.383939477741378932e-01
3.378748006283776584e-01
3.352418013999313717e-01
3.279275412002042311e-01
3.156759539172543927e-01
3.014039041138586450e-01
2.901070923683090053e-01
2.863560418269671670e-01
2.918074120685356099e-01
3.042011080967842451e-01
3.184840693428173664e-01
3.294722534344551312e-01
3.345503981239256186e-01
3.348570624455010081e-01
3.342583127573353630e-01
3.366954379102836126e-01
3.434605499863849221e-01
3.520368430047366992e-01
3.572682720382753807e-01
3.542793436963022624e-01
3.415162888933666596e-01
3.221402172862933289e-01
3.028762232482726802e-01
2.908359424956669659e-01
2.899917005082006671e-01
2.992226354289772572e-01
3.130203102400034298e-01
3.244832472452077732e-01
3.289578222731704971e-01
3.263160863290106573e-01
3.206183097028327822e-01
3.173775745250582703e-01
3.200065926816226813e-01
3.275127940615543687e-01
3.348290651585286160e-01
3.356875272109614561e-01
3.264812910689151026e-01
3.089362708705879479e-01
2.899979340712139919e-01
2.788266325107408572e-01
2.823829772331443722e-01
3.018986412840752864e-01
3.321100803541437996e-01
3.636951532804882370e-01
3.876655136117621026e-01
3.994401790007098829e-01
4.005112690762179239e-01
3.969087774118268963e-01
3.953764131565812856e-01
3.993684192061916494e-01
4.070323338588211493e-01
4.122402103442592836e-01
4.080771538814698118e-01
3.908835289187990170e-01
3.626703721428669591e-01
3.306144148103219993e-01
3.038942959465657512e-01
2.895134509293485481e-01
2.892410533115746252e-01
2.991609665066043422e-01
3.119253449314562388e-01
3.204248693021747862e-01
3.209389063854622415e-01
3.142241487406592371e-01
3.041806325348536677e-01
2.950350850215002207e-01
2.887054319123697477e-01
2.838000737190367051e-01
2.767210392609057434e-01
2.641489566472637329e-01
2.454425128637410802e-01
2.235693674850560142e-01
2.040206127649137891e-01
1.922689055384389223e-01
1.911079759536636336e-01
1.992570010096464395e-01
2.119314599394420129e-01
2.230597308018183456e-01
2.280080068025430728e-01
2.254751326458723781e-01
2.177017963189517846e-01
2.090177979943159681e-01
2.035568134496081594e-01
2.033025735993355954e-01
2.073662365590153711e-01
2.127164235006886728e-01
2.158650187276202059e-01
2.146093018352338289e-01
2.090048486942562289e-01
2.012010209806148198e-01
1.943429599333926228e-01
1.911429373867040427e-01
1.927878160240577288e-01
1.986024862582031481e-01
2.064987243219983115e-01
2.139076371313255454e-01
2.187548062179988095e-01
2.201056169010734975e-01
2.183035536120144227e-01
2.146352347920937043e-01
2.107026692764863984e-01
2.077419507805696453e-01
2.061154005890127316e-01
2.051456374375072722e-01
2.033663792913074919e-01
1.991392399683308556e-01
1.914461077291171875e-01
1.805596361178498921e-01
1.682829055792433581e-01
1.575742663025340995e-01
1.516137867951131424e-01
1.526308031424135903e-01
1.609684094299082824e-01
1.748118240010582414e-01
1.907481720027057182e-01
2.049610944675938351e-01
2.145673825606805030e-01
2.185269699827420142e-01
2.177504814637376829e-01
2.144021715204769973e-01
2.107669276567752104e-01
2.082333768893926962e-01
2.068528047509842482e-01
2.056205137418444517e-01
2.032599820182264816e-01
1.990598525801694774e-01
1.933290389925222397e-01
1.872710772182310246e-01
1.823956013932832299e-01
1.798097728501616144e-01
1.797555658980003468e-01
1.815881717028856868e-01
1.841392011493081793e-01
1.862218582616252394e-01
1.870079850301990254e-01
1.861322184175982219e-01
1.835623998546892233e-01
1.794002283411414156e-01
1.737738983911873980e-01
1.668742231541364140e-01
1.590547925700883380e-01
1.508595211693683491e-01
1.428963351430022899e-01
1.356024502061987935e-01
1.290521472468681707e-01
1.229612907217516454e-01
1.169308489825919006e-01
1.108110342631845047e-01
1.049643269131504270e-01
1.002362821945418508e-01
9.760222699676933400e-02
9.765594610788999597e-02
1.002211907129890722e-01
1.043198061755888639e-01
1.085388868393389467e-01
1.116116938920938273e-01
1.128994640651242165e-01
1.125151952657934412e-01
1.110397342712037133e-01
1.090224541201867819e-01
1.065863357425279045e-01
1.033886003944218812e-01
9.896017917938054742e-02
9.319806374471718835e-02
8.667120601452033002e-02
8.050247045362839138e-02
7.585384095487593403e-02
7.331086643024323224e-02
7.256287075281259158e-02
7.262877707430848151e-02
7.255471627250795197e-02
7.219575892346893897e-02
7.258721647068798466e-02
7.559830585085083876e-02
8.295839135500115979e-02
9.513532797300419674e-02
1.106947257014477409e-01
1.265690047111990291e-01
1.392020266864552880e-01
1.460528927125930576e-01
1.467116953907958987e-01
1.430439758609814704e-01
1.382677668900380019e-01
1.354221607944716410e-01
1.360075153598896414e-01
1.394843458833828209e-01
1.438558263712105545e-01
1.469775925539426320e-01
1.478563325581098431e-01
1.472246773712672374e-01
1.470967021874865222e-01
1.495809095031646885e-01
1.556353226426835379e-01
1.644668643414178288e-01
1.739010503056915569e-01
1.814970557166309117e-01
1.857722969266629165e-01
1.868600864975800135e-01
1.862682948027395147e-01
1.859293053467704626e-01
1.871256320731039258e-01
1.899151963915562680e-01
1.933509998981695344e-01
1.962959001206829868e-01
1.982747936213465623e-01
1.998006931339073311e-01
2.019606132311180524e-01
2.055366552513259448e-01
2.102618168757702244e-01
2.147579714797158978e-01
2.172908618482196352e-01
2.169446799296049222e-01
2.144947924251788540e-01
2.123600916199548105e-01
2.135167800886726697e-01
2.198794159070667498e-01
2.310354033278550767e-01
2.441088518506190352e-01
2.549558129779592730e-01
2.601560615617853345e-01
2.587806526752376435e-01
2.529721213261189039e-01
2.469721077753196381e-01
2.450585049374155444e-01
2.494570881265878171e-01
2.593269348419444675e-01
2.713495427313127317e-01
2.815817310620705727e-01
2.875421488020450389e-01
2.893802387534119003e-01
2.895013710514489080e-01
2.909050394346911483e-01
2.952375360111411662e-01
3.017374904097965271e-01
3.077471253296803488e-01
3.105467480325018736e-01
3.094605265463545862e-01
3.069499135883400620e-01
3.079154150182499827e-01
3.174122616756708815e-01
3.379126008825304450e-01
3.675890897935694124e-01
4.006330610092714295e-01
4.295760194934763465e-01
4.485085453166788305e-01
4.555730972936104517e-01
4.534461582242380051e-01
4.475605128105467068e-01
4.430077830821286811e-01
4.417678593497419981e-01
4.417484612177372538e-01
4.381604339450403396e-01
4.265056253708667255e-01
4.055780512567649931e-01
3.788448956655015576e-01
3.534047673998848005e-01
3.369804392361413492e-01
3.344295017853137209e-01
3.455125187982857060e-01
3.650168048154509570e-01
3.851388591179270571e-01
3.989072531588073733e-01
4.029564113482345666e-01
3.983638160388842109e-01
3.893017886812285000e-01
3.803703519968666402e-01
3.740907530151186267e-01
3.698557060915775851e-01
3.647858509575269137e-01
3.559060385614554733e-01
3.423803701510418906e-01
3.265662554298714992e-01
3.133189042483920939e-01
3.079149128158777393e-01
3.136650971249190789e-01
3.304023678855564916e-01
3.545364520995116231e-01
3.805580895583633994e-01
4.031880005631947039e-01
4.191407253767928109e-01
4.277825842588693916e-01
4.305941585257070381e-01
4.299402476037547105e-01
4.279000182351946902e-01
4.257267822465180540e-01
4.240429927174532709e-01
4.234213027283795783e-01
4.248122426648005545e-01
4.294361959587225663e-01
4.381411776897382593e-01
4.505983499724828256e-01
4.648485769385113375e-01
4.775530495892120753e-01
4.849391978663280534e-01
4.840741015770060884e-01
4.739300947930026875e-01
4.558041017508694392e-01
4.329436778556331467e-01
4.095598729530902649e-01
3.896166588087325855e-01
3.758090233329318686e-01
3.690100682649342101e-01
3.682765091078762376e-01
3.713414664848553870e-01
3.754300914096390107e-01
3.781904943347289549e-01
3.785076137692309772e-01
3.769570933653774159e-01
3.756958559367355455e-01
3.777203673096234393e-01
3.856530434556668108e-01
4.004658421295491655e-01
4.206853348236322399e-01
4.425279435328114963e-01
4.610688482486417494e-01
4.720748621111865440e-01
4.737542157404198151e-01
4.676119260720332793e-01
4.579330725273952352e-01
4.500305669841730971e-01
4.480049928112898039e-01
4.530554110256067024e-01
4.631708169424758603e-01
4.743879778525821322e-01
4.830222212511182112e-01
4.877560738978605759e-01
4.904911270848283933e-01
4.954508189285022901e-01
5.068953828622327906e-01
5.265410266958766572e-01
5.519847909229641525e-01
5.769993108176599828e-01
5.936785755889325555e-01
5.955182188567764712e-01
5.800476432305868846e-01
5.498295364226484239e-01
5.114063897987557450e-01
4.727237894016920738e-01
4.402302949405624832e-01
4.169274967812446331e-01
4.021111069410918670e-01
3.926962452869754983e-01
3.852922086441729621e-01
3.779351853370861436e-01
3.706940760179184835e-01
3.650344158711654186e-01
3.624846972657023714e-01
3.634556789030914947e-01
3.668832818321149936e-01
3.708338757715535228e-01
3.736423303997938872e-01
3.748644445231747446e-01
3.754620205647103970e-01
3.771047243841954555e-01
3.809932614675121121e-01
3.868885276288101527e-01
3.929197296531581340e-01
3.963115206942919855e-01
3.946625369631601710e-01
3.871067978061013548e-01
3.747557045820678057e-01
3.602068746296647750e-01
3.463973404453924987e-01
3.354044850255132881e-01
3.277896694284629930e-01
3.227561541397270251e-01
3.189444059253250252e-01
3.153638125584318774e-01
3.119301168071147989e-01
3.093424563276933603e-01
3.084298477085402612e-01
3.093958486809598729e-01
3.114283026785205633e-01
3.129090161858836261e-01
3.121002898820155469e-01
3.079123485489091983e-01
3.003228268556760172e-01
2.902380022675221660e-01
2.789200295325459100e-01
2.673541378014598902e-01
2.559464787111582762e-01
2.447185167065943912e-01
2.338339294128950474e-01
2.240609032962621872e-01
2.167851919700552743e-01
2.134528694744838029e-01
2.146901667619071918e-01
2.196030356121043414e-01
2.257358310483099650e-01
2.298537070969331186e-01
2.292628393021101385e-01
2.230422941598328990e-01
2.125334145593330559e-01
2.007594499126972298e-01
1.909796159421195960e-01
1.850464769817469213e-01
1.823820293723482644e-01
1.801208429412294865e-01
1.744067345651295342e-01
1.622508129908363517e-01
1.430599718999928105e-01
1.190863649443242855e-01
9.456719455826027854e-02
7.396245251424644895e-02
6.013399492843009286e-02
5.332227738622503238e-02
5.136350073019427254e-02
5.096522780476270970e-02
4.934540410428066987e-02
4.539974745523517319e-02
3.985952209279679248e-02
3.446912854137004073e-02
3.074252455120519284e-02
2.906378280400835623e-02
2.867024564060989891e-02
2.852255468432451230e-02
2.851998129902413512e-02
3.026954547643824489e-02
3.681589223840092684e-02
5.129635980670253781e-02
7.511194425147213471e-02
1.065589409184117958e-01
1.407373164924478615e-01
1.709771801162519866e-01
1.912779373194103405e-01
1.987114603878099295e-01
1.946865185734507619e-01
1.844530111687722185e-01
1.750192631907612761e-01
1.723817615721064955e-01
1.792728466042160240e-01
1.943731006392503680e-01
2.132441262126228976e-01
2.304549004704104231e-01
2.418767750537732797e-01
2.461320138324180340e-01
2.446639995544706569e-01
2.405890238257506475e-01
2.370379908268033242e-01
2.358441051909694608e-01
2.371420321988851054e-01
2.399030816785958087e-01
2.429419582880257833e-01
2.457450066595485150e-01
2.486588817568929355e-01
2.524066048814117558e-01
2.573084850192245421e-01
2.627478545051835090e-01
2.672570102933083391e-01
2.692161547541470079e-01
2.677852248656345524e-01
2.635392461308700973e-01
2.584326048302303946e-01
2.550825024595720358e-01
2.557274002535305790e-01
2.613793641402801238e-01
2.715673200498014417e-01
2.847414018515236345e-01
2.990677256787066529e-01
3.131765914512350535e-01
3.265138366002755532e-01
3.392135046078978977e-01
3.516881169461144041e-01
3.642549212340339126e-01
3.770228558767119154e-01
3.900346248357995926e-01
4.034552487025914180e-01
4.175651521138060152e-01
4.324793692628766117e-01
4.477650867274426960e-01
4.622875540710994491e-01
4.745455465059618683e-01
4.834691897351530154e-01
4.893046569721354322e-01
4.940283291997236703e-01
5.008728282902057405e-01
5.129846572616836298e-01
5.317543642628559386e-01
5.556668782626003056e-01
5.803966289972150028e-01
6.003239763009907692e-01
6.109241553800635049e-01
6.109537176016299753e-01
6.033387809002205282e-01
5.942147020439934035e-01
5.904390853704171160e-01
5.966688443118358665e-01
6.133546342523513717e-01
6.366040703614974650e-01
6.599801067796271514e-01
6.773706801852930059e-01
6.855613564566604978e-01
6.853214941024857731e-01
6.805813487528132866e-01
6.762327357737717426e-01
6.757351739165399218e-01
6.797263317039198283e-01
6.862333656543071481e-01
6.922020516128341017e-01
6.953845006490562142e-01
6.955107375726334862e-01
6.941544242104928930e-01
6.934948188224822063e-01
6.948170509378329696e-01
6.977170789791297123e-01
7.005223657021885098e-01
7.016756628822997666e-01
7.012086636833700926e-01
7.013270664673171284e-01
7.056159193896385240e-01
7.171858154069439273e-01
7.367505265289033822e-01
7.617551827656914298e-01
7.871599429080122778e-01
8.075922163530910858e-01
8.198022074559502270e-01
8.241370625342248069e-01
8.242332788810451394e-01
8.250690287900318554e-01
8.304072298590091661e-01
8.410011827861916256e-01
8.545249930064846566e-01
8.672418903291914116e-01
8.764515934973419187e-01
8.823040960527018806e-01
8.878962676982090629e-01
8.975143213412267729e-01
9.139372218301440309e-01
9.362911391535493344e-01
9.597116915787032854e-01
9.771364755481874997e-01
9.824102074816135621e-01
9.731553825429397619e-01
9.519447696559223404e-01
9.251734722343202266e-01
9.002110730542133288e-01
8.822864022799409289e-01
8.726545930140561236e-01
8.688748094912698283e-01
8.668870371993832036e-01
8.636402468782908848e-01
8.587956347487987196e-01
8.546166106253378913e-01
8.542195953601422476e-01
8.592958566475250581e-01
8.687007173997229881e-01
8.787870667977251138e-01
8.853339353945116619e-01
8.859730072976383930e-01
8.816893208120462067e-01
8.764620514910482774e-01
8.751517545659134312e-01
8.807509062140403966e-01
8.925217838298310502e-01
9.061060039810682198e-01
9.156303847783947569e-01
9.167317074480364480e-01
9.088895071016727112e-01
8.957966851102198147e-01
8.835390354194057050e-01
8.775346029192504504e-01
8.798575772838033160e-01
8.883666295873763330e-01
8.980809575707794368e-01
9.040293926125385626e-01
9.040039082041901874e-01
8.997135808268649226e-01
8.957230491417401685e-01
8.967830117277407753e-01
9.050462445881385376e-01
9.187228443070913908e-01
9.329292955146633037e-01
9.422684682093817043e-01
9.437154156335361144e-01
9.382115920198403902e-01
9.300867338327030165e-01
9.246385359960008765e-01
9.252325452597446320e-01
9.315587775868098275e-01
9.400348571006365006e-01
9.461287258786347243e-01
9.472638879681581914e-01
9.445977471601895159e-01
9.425608169823647131e-01
9.463047502519053022e-01
9.584407212200987125e-01
9.769561869886500549e-01
9.956547975387128879e-01
1.007119387589155535e+00
1.006756759527577705e+00
9.957399776406182790e-01
9.810734892948629327e-01
9.724208202717077310e-01
9.770559255898747519e-01
9.954271803268497365e-01
1.019722970272107121e+00
1.036476567649177616e+00
1.032271180316095327e+00
9.999807578493214999e-01
9.425486400931945008e-01
8.723361175093082842e-01
8.061151809713641425e-01
7.578665754416117339e-01
7.326606221012275100e-01
7.244809668505195477e-01
7.190711288251951938e-01
7.005689287196663617e-01
6.589338938716212679e-01
5.947949838531539912e-01
5.195225401229989215e-01
4.505008128309787030e-01
4.037311980319260862e-01
3.870461613330654083e-01
3.968633138915398928e-01
4.197664879600334631e-01
4.380566747654375259e-01
4.367539865981212577e-01
4.090669670660792012e-01
3.582095145034419059e-01
2.951620582507863966e-01
2.337159700744728119e-01
1.851353837185717721e-01
1.546488451738984859e-01
1.409139963879584567e-01
1.381644135868462520e-01
1.396363420762226082e-01
1.405473464296508046e-01
1.394044424255549419e-01
1.374081527654106294e-01
1.366586274920400523e-01
1.383194014687749995e-01
1.417064292691859184e-01
1.446289619380566327e-01
1.446000920005956480e-01
1.401288261990943640e-01
1.313720141172554090e-01
1.198680151603334493e-01
1.076126283923579674e-01
9.607023301297247520e-02
8.568009775871715528e-02
7.607390867738056395e-02
6.678544785602512357e-02
5.795880003321233348e-02
5.059109126488564590e-02
4.614374661520843912e-02
4.573884274362263053e-02
4.940334252547463195e-02
5.580031158979414235e-02
6.261616400067132604e-02
6.741629972038892804e-02
6.853885515023512565e-02
6.559588146364093986e-02
5.938095660284418292e-02
5.130304703382881221e-02
4.269638599108435684e-02
3.437454825083688381e-02
2.660956645030514850e-02
1.944663253925493079e-02
1.307527608482177313e-02
7.976324205058496139e-03
4.740437475934060514e-03
3.690701606436566119e-03
4.586331737184800965e-03
6.643611311237362926e-03
8.906813630102429838e-03
1.076281986125471844e-02
1.227266034471350027e-02
1.407785205464292221e-02
1.689117502661100986e-02
2.085458413072458980e-02
2.517093000862557009e-02
2.829893887223490501e-02
2.869017149350754081e-02
2.571148193514591687e-02
2.023521291025829477e-02
1.450439848940109425e-02
1.124570326908569742e-02
1.241991718396226983e-02
1.823598020401291306e-02
2.696366039223592817e-02
3.569084951182947829e-02
4.168110033910613077e-02
4.365908052175473952e-02
4.237180795080486284e-02
4.014292260645808269e-02
3.966454311339413785e-02
4.267250157491978002e-02
4.920431472908686626e-02
5.781094250285069569e-02
6.656049688637079298e-02
7.422962501607376085e-02
8.097660603953378555e-02
8.809292807837541817e-02
9.697331797993755109e-02
1.079224671095053018e-01
1.195516359362356340e-01
1.292171294880247456e-01
1.343672510515033780e-01
1.341148059524870928e-01
1.301530358327023795e-01
1.264164681748492225e-01
1.275240745940361686e-01
1.366994299135113611e-01
1.541851646537106824e-01
1.769696839246007736e-01
2.000109544338369572e-01
2.183971508222175284e-01
2.294140586557586736e-01
2.335400520560017290e-01
2.339340061647645352e-01
2.347342912905971413e-01
2.390575983518855585e-01
2.476873848744874651e-01
2.590388434639751547e-01
2.703105202783016026e-01
2.791455882359357155e-01
2.849264765894859996e-01
2.890913521719928325e-01
2.944146140208405149e-01
3.037188019725415300e-01
3.187054352638392096e-01
3.394219889477016472e-01
3.644623395630948171e-01
3.915988121072991324e-01
4.183976511233164497e-01
4.425331915108062231e-01
4.618447758143854331e-01
4.744279984822632468e-01
4.790321224723640969e-01
4.757482920606171395e-01
4.666124703808092744e-01
4.555830957668228764e-01
4.475566962673585558e-01
4.465993744229152518e-01
4.541228735910791126e-01
4.679726334801934673e-01
4.831093225751898479e-01
4.938271942459727670e-01
4.966139101063626327e-01
4.922765410391029550e-01
4.861521708177077294e-01
4.860653591427563369e-01
4.988064922300690651e-01
5.267222539717464347e-01
5.660807412695026963e-01
6.081097416932071953e-01
6.423501180109266739e-01
6.608336340185909652e-01
6.611643671281227652e-01
6.470914228534783152e-01
6.263689368982742200e-01
6.070063478031656468e-01
5.937605350888458533e-01
5.865380109037681144e-01
5.813641243216041143e-01
5.732644655278364976e-01
5.594657644890732584e-01
5.412296219760734939e-01
5.234067837914387900e-01
5.120165549256466830e-01
5.111712860163382111e-01
5.209596907862115156e-01
5.373486005275607269e-01
5.540824589716535353e-01
5.655393614893180487e-01
5.690727515423222860e-01
5.657253202559519023e-01
5.591163921815650584e-01
5.532606298153633917e-01
5.505623847650813474e-01
5.510146997133844593e-01
5.528766425300535303e-01
5.542564637729930910e-01
5.545669863773143859e-01
5.549806480185361934e-01
5.576693796134113423e-01
5.643653404953858921e-01
5.751792363934923324e-01
5.884361426770571279e-01
6.016497945801302372e-01
6.130415636442834160e-01
6.226501345013923938e-01
6.322950705939694993e-01
6.443356931888458705e-01
6.599141359310365385e-01
6.777441034372666540e-01
6.942654639072033396e-01
7.052387751080118061e-01
7.080091492070236248e-01
7.032060131019682858e-01
6.948497535096713751e-01
6.886313836790889376e-01
6.891092861686287652e-01
6.972030547019006930e-01
7.093003508991663209e-01
7.185350697143120247e-01
7.177193958435238441e-01
7.025691427841828096e-01
6.736882774999768397e-01
6.363688438393921842e-01
5.983187156069983414e-01
5.664183483741813685e-01
5.440373953526805861e-01
5.301139466432009950e-01
5.203014027776033945e-01
5.094878402802212047e-01
4.943886939621269794e-01
4.749810924242452992e-01
4.542107066469465715e-01
4.362890595375366609e-01
4.245525364883980246e-01
4.199669909092032527e-01
4.209250517448530626e-01
4.242689318268141885e-01
4.268703446764022802e-01
4.269080398356747685e-01
4.242582710860697270e-01
4.199598556195153209e-01
4.152134530695469894e-01
4.105609653737788967e-01
4.056963539795190310e-01
3.999302994942886547e-01
3.929323423139154947e-01
3.852316293564947980e-01
3.781351349153498909e-01
3.730965717117346592e-01
3.709103418778031958e-01
3.712135912038028729e-01
3.725995435480738971e-01
3.732896280029647795e-01
3.719911414114399073e-01
3.684658535965611992e-01
3.635067943717631977e-01
3.583614684313797816e-01
3.539516379074773011e-01
3.503451301195829592e-01
3.467776024968859394e-01
3.421962117303686268e-01
3.359914683107260158e-01
3.284730092579292160e-01
3.207918158461421920e-01
3.143313722731157500e-01
3.099015249703077624e-01
3.071944731184496624e-01
3.048293892432771823e-01
3.009918824135626725e-01
2.943427258438612859e-01
2.847104640326002523e-01
2.731852173774929060e-01
2.615443453419366571e-01
2.512983165280823772e-01
2.428558884068887092e-01
2.352575292843977206e-01
2.266386090291137301e-01
2.152076571787281678e-01
2.002546674541781924e-01
1.826793831751974684e-01
1.647622581375985940e-01
1.492722913373369653e-01
1.383284989401311060e-01
1.325457832898764565e-01
1.308497835147143518e-01
1.310183145689023942e-01
1.306655930216945039e-01
1.281966636370405477e-01
1.233075890927577134e-01
1.168551537644707122e-01
1.102341220968789809e-01
1.046214155418908054e-01
1.004719335517987866e-01
9.748209231694451860e-02
9.497451818910128407e-02
9.244222852045426431e-02
8.993097922830313451e-02
8.805447964618538792e-02
8.765544180658706164e-02
8.932223259717829433e-02
9.304037984556194629e-02
9.816845891057146556e-02
1.037356468031220280e-01
1.088750915710078454e-01
1.131369118637650661e-01
1.165053935540449892e-01
1.191287562786032539e-01
1.209494864924795521e-01
1.214925393788173907e-01
1.199831041672033971e-01
1.157690518988463285e-01
1.088259367664021066e-01
1.000408186476543504e-01
9.106155583825539801e-02
8.372191766599748619e-02
7.929292128877658830e-02
7.793327797854747441e-02
7.863971380594211857e-02
7.975707780329331642e-02
7.981873037334835663e-02
7.830318462734373042e-02
7.591793492403377253e-02
7.425233424480731648e-02
7.496386073068210532e-02
7.890827464608844710e-02
8.566133055165334187e-02
9.368299892319506550e-02
1.010439480158801251e-01
1.063415646615396143e-01
1.093344252728233185e-01
1.109733761738456032e-01
1.128256159618405002e-01
1.162057312627408495e-01
1.214750721538708361e-01
1.278709633017587610e-01
1.339372198483972931e-01
1.383072514240425155e-01
1.404149626423030484e-01
1.407687371860395220e-01
1.406793294093390267e-01
1.416342978545969689e-01
1.446877685155712467e-01
1.501888534458822033e-01
1.579400102810055995e-01
1.676029888590121197e-01
1.790237349799394528e-01
1.922201492007828139e-01
2.070245821667204000e-01
2.226407226877553935e-01
2.374857947372621958e-01
2.495554887719711179e-01
2.572316504853308650e-01
2.601350898801796374e-01
2.595112524387815367e-01
2.578246454291983625e-01
2.576542020013260492e-01
2.604049821106776963e-01
2.655314568342896364e-01
2.707696410870359949e-01
2.733705085139809254e-01
2.717697510072306644e-01
2.668271711080343334e-01
2.619143316472393179e-01
2.616793629592489845e-01
2.700035609848779328e-01
2.881230270000461058e-01
3.138590175982632346e-01
3.423729292741039543e-01
3.680959225498920406e-01
3.868798147550632227e-01
3.973036134106237571e-01
4.005227287439423467e-01
3.988343502872770396e-01
3.938320543481981795e-01
3.852492780959944074e-01
3.712064877135771712e-01
3.497748733183094205e-01
3.209819864392670086e-01
2.880523998245057005e-01
2.570067630519843327e-01
2.345875634100622886e-01
2.254033430791390624e-01
2.296873025228801934e-01
2.428589190539371945e-01
2.572358870305760381e-01
2.651851943504760500e-01
2.622698460560486944e-01
2.489265899179466113e-01
2.299209435264077672e-01
2.119104395004038910e-01
2.003526129297849290e-01
1.972625568638817772e-01
2.008311508347691843e-01
2.069308434356106063e-01
2.115820893921190049e-01
2.130233008703297237e-01
2.123263945278857923e-01
2.123440704507363608e-01
2.156947549339757741e-01
2.229894846293008215e-01
2.323239699387812940e-01
2.403145584351405739e-01
2.440696047607941455e-01
2.429506245279750842e-01
2.390862207181174981e-01
2.362951450266360665e-01
2.379707458106955220e-01
2.450833829935572250e-01
2.554332670890076540e-01
2.646368961200445402e-01
2.683982809940299030e-01
2.648997673539016939e-01
2.560343068708796910e-01
2.467621864983603752e-01
2.428262827804896773e-01
2.479112699772463846e-01
2.616447898858592636e-01
2.794506717688391984e-01
2.943716807767869925e-01
3.000301966691309996e-01
2.933585422727465475e-01
2.758598170491458057e-01
2.528732450549026622e-01
2.312512086752808727e-01
2.165538407505716301e-01
2.110137450624164912e-01
2.130845763057712672e-01
2.186112521942501496e-01
2.229362519060621439e-01
2.229173836572385659e-01
2.179961917276857231e-01
2.099913778268948650e-01
2.019054384294270144e-01
1.964296483950478400e-01
1.948571531012889269e-01
1.968087818193996474e-01
2.007352242968755973e-01
2.048126065876967883e-01
2.077449158198111656e-01
2.091325188445208594e-01
2.093445137073808027e-01
2.090823974620481251e-01
2.089260548731083633e-01
2.090888141365164488e-01
2.094444867933160648e-01
2.097320036248967456e-01
2.097736183037224866e-01
2.095784019534837894e-01
2.093008176593982028e-01
2.091160364152385986e-01
2.091084649399101991e-01
2.092398552930099798e-01
2.093998473718463316e-01
2.094899124240123811e-01
2.094808129752688541e-01
2.094127055914057622e-01
2.093501888748320883e-01
2.093317734451892176e-01
2.093494966638698718e-01
2.093672237674605308e-01
2.093573908210341616e-01
2.093254481381729981e-01
2.093040633717205279e-01
2.093237061189063275e-01
2.093840004710854352e-01
2.094489344471048842e-01
2.094706315430994725e-01
2.094248302848510934e-01
2.093320477900354193e-01
2.092479976432274347e-01
2.092282988848454262e-01
2.092908100921622161e-01
2.094013472426390909e-01
2.094933491528939706e-01
2.095094740109081921e-01
2.094383154026568661e-01
2.093223040919381939e-01
2.092314906005384723e-01
2.092199658380542726e-01
2.092927215446271638e-01
2.094037225920275802e-01
2.094856992599617163e-01
2.094920257346194470e-01
2.094240180911709770e-01
2.093272246659216296e-01
2.092606414966678707e-01
2.092597648457091009e-01
2.093171424211092979e-01
2.093914289875814516e-01
2.094368536643885226e-01
2.094323210539228985e-01
2.093911835883600914e-01
2.093471050527355992e-01
2.093280398193148595e-01
2.093376847203347879e-01
2.093570893893176299e-01
2.093636201197510149e-01
2.093515129574724520e-01
2.093372873432790549e-01
2.093451203228392787e-01
2.093833082983141414e-01
2.094311524181542983e-01
2.094492036704960203e-01
2.094085027334483817e-01
2.093184313591110457e-01
2.092304199411111343e-01
2.092095191745562688e-01
2.092889477474388915e-01
2.094382045336157516e-01
2.095707761804225799e-01
2.095933243121113621e-01
2.094689790523771022e-01
2.092529648380352936e-01
2.090713918964163254e-01
2.090486363214124621e-01
2.092245173963650784e-01
2.095152596247078780e-01
2.097504021133940189e-01
2.097716691171770398e-01
2.095370974507933248e-01
2.091631277943187817e-01
2.088696438257446886e-01
2.088518425807502354e-01
2.091529097579986618e-01
2.096192724379305483e-01
2.099761509085132649e-01
2.099881956433246322e-01
2.096120502144585007e-01
2.090433128632646076e-01
2.086176241565671219e-01
2.086139808713324273e-01
2.090747107321420661e-01
2.097567886960182981e-01
2.102571553110708646e-01
2.102493478223661505e-01
2.096934347636293938e-01
2.088858726377239294e-01
2.083044079354606504e-01
2.083271815129472404e-01
2.089901686098504519e-01
2.099367624912158170e-01
2.106064142535234163e-01
2.105646178124718493e-01
2.097811353821591174e-01
2.086802885355852621e-01
2.079145545735238410e-01
2.079800647017050197e-01
2.088992824531676062e-01
2.101716026027802831e-01
2.110422853484005545e-01
2.109476226383087960e-01
2.098752584721264858e-01
2.084118473728019671e-01
2.074261757272901630e-01
2.075563191847461797e-01
2.088018475576463862e-01
2.104788576814873857e-01
2.115909826768899993e-01
2.114179649534499439e-01
2.099761035025409228e-01
2.080594776384815103e-01
2.068076947718299752e-01
2.070322670433641099e-01
2.086974697360388098e-01
2.108840215238654281e-01
2.122908100662114772e-01
2.120044351341622557e-01
2.100841629704192359e-01
2.075920720071216530e-01
2.060122641096815144e-01
2.063726182973741607e-01
2.085855504814098371e-01
2.114254142738316578e-01
2.131996091246728953e-01
2.127507022162246908e-01
2.102001540942922131e-01
2.069619176560991702e-01
2.049676928780564678e-01
2.055227394130473284e-01
2.084652346683221746e-01
2.121631633665952699e-01
2.144085939149165398e-01
2.137259834130683933e-01
2.103250979939179088e-01
2.060922027754787111e-01
2.035571051416221466e-01
2.043936614184295453e-01
2.083352943656412437e-01
2.131969289492018638e-01
2.160699421158168154e-01
2.150465489986399525e-01
2.104604891758421747e-01
2.048512998674479335e-01
2.015786655837527863e-01
2.028304927821711623e-01
2.081938794731822973e-01
2.147041814249327218e-01
2.184571575971418766e-01
2.169234054510243148e-01
2.106086692283541950e-01
2.029940814542254557e-01
1.986522886381434372e-01
2.005381057728110594e-01
2.080379428526047125e-01
2.170333437209385485e-01
2.221145516404357811e-01
2.197825558604999396e-01
2.107737412147792644e-01
2.000078685453062499e-01
1.939695678578916560e-01
1.968775239158883916e-01
2.078617247415069647e-01
2.209716334218199962e-01
2.282981758925213267e-01
2.246293845013142831e-01
2.109642118568960112e-01
1.946169212627829326e-01
1.854634113174060128e-01
1.901665742451009444e-01
2.076518481965874408e-01
2.287378663825170300e-01
2.406790286844096849e-01
2.345199305895153685e-01
2.112028547457244498e-01
1.825676537262407306e-01
1.658815994982969777e-01
1.741631828770432433e-01
2.073652529014623491e-01
2.497555132489579777e-01
2.761102756330003349e-01
2.647791046017592409e-01
2.115841450884637376e-01
1.371745689580571304e-01
8.288803308104003564e-02
9.547715424424826902e-02
2.067391660142490484e-01
4.172431639791757130e-01
6.921795492149110940e-01
9.721595905257824910e-01


==> data/f2.txt <==
4.176401280328079224e-01
4.415671701076240296e-01
4.568181443198517377e-01
4.635194412346901882e-01
4.625416960700803326e-01
4.553769384760943950e-01
4.439515187886376446e-01
4.303980215776611606e-01
4.168139202245705888e-01
4.050357603062414991e-01
3.964550867593620853e-01
3.918965206889358788e-01
3.915701342466311741e-01
3.951006650023888289e-01
4.016264164811151893e-01
4.099521651674410405e-01
4.187341199360311017e-01
4.266717264127006248e-01
4.326812317350112735e-01
4.360293249639741187e-01
4.364113105642430934e-01
4.339662666527884238e-01
4.292303663888774601e-01
4.230378066594263631e-01
4.163854899561416079e-01
4.102818788699619246e-01
4.056017763697822298e-01
4.029670831661884556e-01
4.026691705300026181e-01
4.046420740937680671e-01
4.084882154030652357e-01
4.135508715816981207e-01
4.190211886044826195e-01
4.240630439404952101e-01
4.279370887473201712e-01
4.301060475313541742e-01
4.303066420461019725e-01
4.285787969955958121e-01
4.252492661367709426e-01
4.208735261072261147e-01
4.161457493519740147e-01
4.117910443458235314e-01
4.084563466919719499e-01
4.066160932822145413e-01
4.065062087188222040e-01
4.080954133264063088e-01
4.110971297491234355e-01
4.150191867977381932e-01
4.192429940369802321e-01
4.231196885628433768e-01
4.260685221585912563e-01
4.276627519570952440e-01
4.276904768863238337e-01
4.261818604377629605e-01
4.233993707240590321e-01
4.197932594038479848e-01
4.159296544717237532e-01
4.124025998710955099e-01
4.097435691965812810e-01
4.083421145413941300e-01
4.083893991813593582e-01
4.098527231027656037e-01
4.124843548213692479e-01
4.158627668920222842e-01
4.194595234310227183e-01
4.227213072275061712e-01
4.251544500529116366e-01
4.263991384223229653e-01
4.262822105189288391e-01
4.248408501700345896e-01
4.223139889819967907e-01
4.191031553678221666e-01
4.157091114575476865e-01
4.126542057703776467e-01
4.104024118812592548e-01
4.092892306272514769e-01
4.094719950127498898e-01
4.109079007858374988e-01
4.133627949451837424e-01
4.164490496494545058e-01
4.196864466204653921e-01
4.225765609925265509e-01
4.246791750742589522e-01
4.256790547195506980e-01
4.254329978547595204e-01
4.239901610970975843e-01
4.215828030772704738e-01
4.185891156382244849e-01
4.154740545520282380e-01
4.127173875421142335e-01
4.107400537222476444e-01
4.098401004138233494e-01
4.101479170025240650e-01
4.116074686451029474e-01
4.139862147882413801e-01
4.169119973555287517e-01
4.199310740619398574e-01
4.225782781769700791e-01
4.244484886070014062e-01
4.252584592817934550e-01
4.248895955566714955e-01
4.234052335744620255e-01
4.210399154990981940e-01
4.181624530735394973e-01
4.152185755815127610e-01
4.126620558079761580e-01
4.108849299072689365e-01
4.101575171482893523e-01
4.105873966263385300e-01
4.121035539049989205e-01
4.144680270887866058e-01
4.173131567631250816e-01
4.201986253477018041e-01
4.226794573932302068e-01
4.243745015273668875e-01
4.250248754580972510e-01
4.245334286943329150e-01
4.229792177001870934e-01
4.206048407982542203e-01
4.177786525098898252e-01
4.149377289116799039e-01
4.125203973291825532e-01
4.108987263337847140e-01
4.103213557611871121e-01
4.108754370008032564e-01
4.124735009436304445e-01
4.148672300437715732e-01
4.176859726990448385e-01
4.204940380758495633e-01
4.228579303786998977e-01
4.244131642262849446e-01
4.249203786964017016e-01
4.243021235282856130e-01
4.226546712681859552e-01
4.202330550913382368e-01
4.174116523181315985e-01
4.146263951287503247e-01
4.123075148610687024e-01
4.108131807170589678e-01
4.103742544006803161e-01
4.110586706611309427e-01
4.127609329341251909e-01
4.152183474602287316e-01
4.180515025826808673e-01
4.208227653367506704e-01
4.231037894783077347e-01
4.245416356072532760e-01
4.249133103460484562e-01
4.241603071835491900e-01
4.223978048176755817e-01
4.198970780530681957e-01
4.170438024079761163e-01
4.142786518168677934e-01
4.120293263476879075e-01
4.106444809098134252e-01
4.103397490204944154e-01
4.111642078677857359e-01
4.129924939955640362e-01
4.155438336618125783e-01
4.184251043222352862e-01
4.211913321461243642e-01
4.234143275607968326e-01
4.247488850931214199e-01
4.249863250013066751e-01
4.240870821057639017e-01
4.221872586684278228e-01
4.195780615711789396e-01
4.166612245847084450e-01
4.138872304262847801e-01
4.116858208753581549e-01
4.103995013411169124e-01
4.102303168238873310e-01
4.112081602916592415e-01
4.131855778397264256e-01
4.158599616849887881e-01
4.188197974967766135e-01
4.216079076580356300e-01
4.237919829390876525e-01
4.250315341680427350e-01
4.251309073450238452e-01
4.240701176662799998e-01
4.220086505426338119e-01
4.192615326785109620e-01
4.162512557678034186e-01
4.134428796908027892e-01
4.112722713459449619e-01
4.100785389713575424e-01
4.100511230149367359e-01
4.111997880791637971e-01
4.133522608581132740e-01
4.161800103940788143e-01
4.192483215342762137e-01
4.220830403424741806e-01
4.242437564116288695e-01
4.253921407309820824e-01
4.253448484166101329e-01
4.241027255409534069e-01
4.218516773936313857e-01
4.189349100650033297e-01
4.158006799667022801e-01
4.129334943385136181e-01
4.107793085122455889e-01
4.096762540360853189e-01
4.098016438517522175e-01
4.111435479049391772e-01
4.135014838111945590e-01
4.165162936614829614e-01
4.197247662089489406e-01
4.226307101066222871e-01
4.247815878361450026e-01
4.258388903827763361e-01
4.256313238163673685e-01
4.241824648923315788e-01
4.217084352730371410e-01
4.185857503922113532e-01
4.152941125567136682e-01
4.123428259262528206e-01
4.101921049081024839e-01
4.091814173194672777e-01
4.094760028155975951e-01
4.110399767906795510e-01
4.136403795441367381e-01
4.168817761223161944e-01
4.202662833024026212e-01
4.232699275964139640e-01
4.254236415326614895e-01
4.263863966514080950e-01
4.259990895196355543e-01
4.243106840228959564e-01
4.215723371427124166e-01
4.182001543343695227e-01
4.147120799204461195e-01
4.116484761028044725e-01
4.094885488571374799e-01
4.085755254062265474e-01
4.090622450171679247e-01
4.108857675713883939e-01
4.137751895313520611e-01
4.172917550737644254e-01
4.208953438013469661e-01
4.240272803074562336e-01
4.261967921911981039e-01
4.270577605887647121e-01
4.264637843074074453e-01
4.244928215913799652e-01
4.214372987027656392e-01
4.177608800387936361e-01
4.140282667882534406e-01
4.108186292490214053e-01
4.086359175023618340e-01
4.078299122139239508e-01
4.085403562084494178e-01
4.106730616331158434e-01
4.139120300022264831e-01
4.177660895849330536e-01
4.216431947963393823e-01
4.249411759562263802e-01
4.271410591943700097e-01
4.278885261624291725e-01
4.270507596579580234e-01
4.247395895540582167e-01
4.212969685261554464e-01
4.172445943700711646e-01
4.132050680744335236e-01
4.098064702699836803e-01
4.075849460558777504e-01
4.069003700888439989e-01
4.078783194878913276e-01
4.103876690039454656e-01
4.140577211263810065e-01
4.183327103787052859e-01
4.225557066893618763e-01
4.260692894935005914e-01
4.283176060146714481e-01
4.289340143372228908e-01
4.278005381742189250e-01
4.250695438818645200e-01
4.211437726550453786e-01
4.166172576466651289e-01
4.121857471604616352e-01
4.085400954121847783e-01
4.062589065055590143e-01
4.057170610876218442e-01
4.070245311547434075e-01
4.100054044884610116e-01
4.142209572695055853e-01
4.190338487972119497e-01
4.237041014830886798e-01
4.275024682103476525e-01
4.298238796917599469e-01
4.302833881955742679e-01
4.287794632226912817e-01
4.255143138043353535e-01
4.209674030701636149e-01
4.158255067923781745e-01
4.108794495637498323e-01
4.069029761199886575e-01
4.045322353990787878e-01
4.041645674901993557e-01
4.058926098758493528e-01
4.094845444414277336e-01
4.144143506009703715e-01
4.199382568032463126e-01
4.252063650002941286e-01
4.293927824675157767e-01
4.318244308489995187e-01
4.320885456512547074e-01
4.301018085738086416e-01
4.261296738413614116e-01
4.207519403405627911e-01
4.147788628785203935e-01
4.091298310277876049e-01
4.046926701946409466e-01
4.021849747058575120e-01
4.020389977740099763e-01
4.043284169216680435e-01
4.087491941685022501e-01
4.146586399487782737e-01
4.211678772050171937e-01
4.272745439895053732e-01
4.320160681625143662e-01
4.346202371930451003e-01
4.346296872892331242e-01
4.319804401463432364e-01
4.270212619966687884e-01
4.204694553169727178e-01
4.133084084514977441e-01
4.066413485336280997e-01
4.015228526444696855e-01
3.987936316000831871e-01
3.989442274054535997e-01
4.020294481367949757e-01
4.076480933506784754e-01
4.149928302042258377e-01
4.229643921710068422e-01
4.303342026492600336e-01
4.359316343615532996e-01
4.388276678981943846e-01
4.384864807362699457e-01
4.348606294104069292e-01
4.284134680116430949e-01
4.200631609712722758e-01
4.110545356419901819e-01
4.027762979933493526e-01
3.965500640465531301e-01
3.934228104649362123e-01
3.939948238017286219e-01
3.983108172531282798e-01
4.058331095172109659e-01
4.155038223598080394e-01
4.258896662861751947e-01
4.353900327249811686e-01
4.424787613783340290e-01
4.459437512638395607e-01
4.450876081366738068e-01
4.398570919367126297e-01
4.308787449350616749e-01
4.193914701844132509e-01
4.070821095800543632e-01
3.958450148734803942e-01
3.874989621924009309e-01
3.835025888312068032e-01
3.847114949197854572e-01
3.912157405559012480e-01
4.022860955411625694e-01
4.164423733137511685e-01
4.316395438904701565e-01
4.455495696991062515e-01
4.559016461947019150e-01
4.608330891220018266e-01
4.591992071213081283e-01
4.507939601745457048e-01
4.364438240402205849e-01
4.179538125310451324e-01
3.979049145088212613e-01
3.793235270381772883e-01
3.652628150797280759e-01
3.583504832043234445e-01
3.603649694234715706e-01
3.719012432569239746e-01
3.921780145488222846e-01
4.190212275185842827e-01
4.490362977559605451e-01
4.779565409210255744e-01
5.011309742686712587e-01
5.140944704282802702e-01
5.131499649295757637e-01
4.958880530503687045e-01
4.615746859801579949e-01
4.113523232558481957e-01
3.482220934138813839e-01
2.768014885187263796e-01
2.028804142225832108e-01
1.328243476177693172e-01
7.289349425017332962e-02
2.855848121952089119e-02
3.894666052980074941e-03
1.128288494930333339e-03
2.038951642953847759e-02
5.970223825377704574e-02
1.152114592543476423e-01
1.816200956617490814e-01
2.527815589461640533e-01
3.223760267598009266e-01
3.845890301126921318e-01
4.347120520978444702e-01
4.695959757157691650e-01
4.879078670135696405e-01
4.901670719821866751e-01
4.785645517633567714e-01
4.565961240302045532e-01
4.285623855785646308e-01
3.990028060369296137e-01
3.721370822456446237e-01
3.513828486084803471e-01
3.390060554135544413e-01
3.359407077142952947e-01
3.417910142560495745e-01
3.550046010905215099e-01
3.731835752170916121e-01
3.934837172903678515e-01
4.130429619185109202e-01
4.293795432102642806e-01
4.407075260502443803e-01
4.461315874826499717e-01
4.457016432087785862e-01
4.403284587645052706e-01
4.315808146804694378e-01
4.214004387613042302e-01
4.117807296427273833e-01
4.044581201045114316e-01
4.006606409368531629e-01
4.009477361016440811e-01
4.051603946478349871e-01
4.124835337464808904e-01
4.216058509591709691e-01
4.309484795437159010e-01
4.389246575067031753e-01
4.441894356522383402e-01
4.458414761217235900e-01
4.435475875183973460e-01
4.375733633045307824e-01
4.287181271068715716e-01
4.181670737875752830e-01
4.072858414658660497e-01
3.973909706040244516e-01
3.895326698571077717e-01
3.843236895629291716e-01
3.818404148308828239e-01
3.816107875211330325e-01
3.826901492834355323e-01
3.838126312610258273e-01
3.835943196017884693e-01
3.807567748873686431e-01
3.743366665979898644e-01
3.638496511350945428e-01
3.493837460959380303e-01
3.316082048624794942e-01
3.116966213371538119e-01
2.911757721738933435e-01
2.717226300003696138e-01
2.549394544663663997e-01
2.421398219791601747e-01
2.341765087627342701e-01
2.313356469595668485e-01
2.333115516930663325e-01
2.392645997337959629e-01
2.479523347201409156e-01
2.579133908559391730e-01
2.676764131520838474e-01
2.759629636647009110e-01
2.818548551715991946e-01
2.849021675738895309e-01
2.851574552811032559e-01
2.831329241574929156e-01
2.796889405552981933e-01
2.758724031342318361e-01
2.727307624750148207e-01
2.711307668474582377e-01
2.716098990948868641e-01
2.742831644152672887e-01
2.788192284703678858e-01
2.844892172015580090e-01
2.902803901863707514e-01
2.950570505721927250e-01
2.977439178325073654e-01
2.975038103629991659e-01
2.938823420634129047e-01
2.868972768199353762e-01
2.770584493598313713e-01
2.653145056349097697e-01
2.529335972843159142e-01
2.413349709662646891e-01
2.318956823269633927e-01
2.257603746789863530e-01
2.236816662722880544e-01
2.259142661298276511e-01
2.321781553436840784e-01
2.416961836532083019e-01
2.533007083521015557e-01
2.655940079565367595e-01
2.771395667498418036e-01
2.866570374294659662e-01
2.931933405297666995e-01
2.962459667287570264e-01
2.958215540259998000e-01
2.924221729038746220e-01
2.869620972629135514e-01
2.806276699168898103e-01
2.747007844912182084e-01
2.703713914558448228e-01
2.685656368705002239e-01
2.698136402575495030e-01
2.741749436392568184e-01
2.812312258529440778e-01
2.901462222864873430e-01
2.997833206074158596e-01
3.088633664261811740e-01
3.161399120345519953e-01
3.205671790693974121e-01
3.214375909761388317e-01
3.184705582108934840e-01
3.118415036537743323e-01
3.021487941766172192e-01
2.903250212846086864e-01
2.775066903743328428e-01
2.648817740856742042e-01
2.535370476630004477e-01
2.443263828948671890e-01
2.377774325862022642e-01
2.340480198605339179e-01
2.329360129572003446e-01
2.339386523143532071e-01
2.363503463533768445e-01
2.393828496881271473e-01
2.422891672105567384e-01
2.444727826593622033e-01
2.455667599109461197e-01
2.454723855649355579e-01
2.443534841512451372e-01
2.425893407279277880e-01
2.406952878674223639e-01
2.392245652105183251e-01
2.386674107290934488e-01
2.393632114704129787e-01
2.414390252063435272e-01
2.447833347864514231e-01
2.490582427369510687e-01
2.537473434709806575e-01
2.582311353300690837e-01
2.618778501323522634e-01
2.641355474080104293e-01
2.646114965578557632e-01
2.631271643763089529e-01
2.597411306898224082e-01
2.547373154577164955e-01
2.485812177824467673e-01
2.418516240424069264e-01
2.351587285502436120e-01
2.290613276151425570e-01
2.239954814000847949e-01
2.202248812378106713e-01
2.178194941893579761e-01
2.166644850678581535e-01
2.164966672311652851e-01
2.169615458117218898e-01
2.176810259529466385e-01
2.183205003876242112e-01
2.186444796171025107e-01
2.185520746179787643e-01
2.180871156151832080e-01
2.174219209061203639e-01
2.168180391960493059e-01
2.165709985205723775e-01
2.169486296170476114e-01
2.181335078510295566e-01
2.201793396229690947e-01
2.229888361349296466e-01
2.263171410469747014e-01
2.298007621515502086e-01
2.330078482846006105e-01
2.355021923574424636e-01
2.369110657464928438e-01
2.369862482050076602e-01
2.356485227867522181e-01
2.330083158588804049e-01
2.293587078498197929e-01
2.251411799131744496e-01
2.208885671170941478e-01
2.171531408715319522e-01
2.144300251764392762e-01
2.130869252073848974e-01
2.133103031785355264e-01
2.150758078713691512e-01
2.181473027513890772e-01
2.221047596018926318e-01
2.263971917846108461e-01
2.304132900270370876e-01
2.335599968459202425e-01
2.353382496063146923e-01
2.354056596611766305e-01
2.336178712950524872e-01
2.300434468969052848e-01
2.249508841861254660e-01
2.187702330327207234e-01
2.120351880080817708e-01
2.053140135452277137e-01
1.991388851931910897e-01
1.939430689823065102e-01
1.900138838589081336e-01
1.874668613103073755e-01
1.862433379685265455e-01
1.861303768169298711e-01
1.867989007260991707e-01
1.878536597738989788e-01
1.888874334085865470e-01
1.895318143408402378e-01
1.894979775768606267e-01
1.886027856659037161e-01
1.867780767428101618e-01
1.840636160933247778e-01
1.805865554390508887e-01
1.765319908414024475e-01
1.721101083050404768e-01
1.675253696782296464e-01
1.629522869557792075e-01
1.585207627740823633e-01
1.543120382380384070e-01
1.503643305810491992e-01
1.466855938533976056e-01
1.432697603034064071e-01
1.401124746582759761e-01
1.372227439582286435e-01
1.346279870877674645e-01
1.323714665296755189e-01
1.305027357566466151e-01
1.290632344125936803e-01
1.280702375219061606e-01
1.275028202827996615e-01
1.272932532587331689e-01
1.273263349654245868e-01
1.274477576304758331e-01
1.274809344101560382e-01
1.272500869493743414e-01
1.266060922922015441e-01
1.254508564931554326e-01
1.237559636781496858e-01
1.215720690510979640e-01
1.190268622818282107e-01
1.163112131741852739e-01
1.136550367695280950e-01
1.112961619127713353e-01
1.094467594244023650e-01
1.082624582230901633e-01
1.078190345546000545e-01
1.081005162720354296e-01
1.090008472945823981e-01
1.103391633539638345e-01
1.118865661185047405e-01
1.134003954582719909e-01
1.146606998292417634e-01
1.155031169109107109e-01
1.158428009580762807e-01
1.156853272143406886e-01
1.151224853796015968e-01
1.143132482466931860e-01
1.134526035421607321e-01
1.127329884331885884e-01
1.123044341513001476e-01
1.122399780866820962e-01
1.125123347995065776e-01
1.129862929559666967e-01
1.134290289570674543e-01
1.135378274959741307e-01
1.129819750404670864e-01
1.114532582832305774e-01
1.087179206641667867e-01
1.046623654632556077e-01
9.932545658045574544e-02
9.291190493492106073e-02
8.578372569679307280e-02
7.842976423924588603e-02
7.141638968383823283e-02
6.532519717070249532e-02
6.068554211620508232e-02
5.791065532653050241e-02
5.724580978874607012e-02
5.873555293637802016e-02
6.221457605180343020e-02
6.732370086818369181e-02
7.354915160471538205e-02
8.028020959056290928e-02
8.687794365582229839e-02
9.274630318709957411e-02
9.739664007609670493e-02
1.004977100549135360e-01
1.019052425939228207e-01
1.016679646727811637e-01
1.000101182793918797e-01
9.729358192911415071e-02
9.396527090940652582e-02
9.049720808523296911e-02
8.732731363915575973e-02
8.480850048089672022e-02
8.317218489005523407e-02
8.251007314584361818e-02
8.277541038160748932e-02
8.380217244653885567e-02
8.533832976353203370e-02
8.708763258804035068e-02
8.875356767687107851e-02
9.007928781261277662e-02
9.087834575526057557e-02
9.105277419464639921e-02
9.059715234780998938e-02
8.958945264222702154e-02
8.817134023115137664e-02
8.652193446159216206e-02
8.482966229712414485e-02
8.326668620865276815e-02
8.196954341906975694e-02
8.102826701621484995e-02
8.048462458452979029e-02
8.033849061905004585e-02
8.056003388562206491e-02
8.110456064966697909e-02
8.192662914846710054e-02
8.299045198291926662e-02
8.427453672649781735e-02
8.576979821540262061e-02
8.747177023179029953e-02
8.936879663896002413e-02
9.142896790333156221e-02
9.358892984419159289e-02
9.574746123578281587e-02
9.776593242538150763e-02
9.947655178683545429e-02
1.006978878373023661e-01
1.012557684227510663e-01
1.010065483102190881e-01
9.985910304276017502e-02
9.779187262066287023e-02
9.486186703730943581e-02
9.120367626459251198e-02
8.701802704432495816e-02
8.255105991965144829e-02
7.806699772811545590e-02
7.381799301042754613e-02
7.001548546916989968e-02
6.680727013240178591e-02
6.426367803946869683e-02
6.237491812768955479e-02
6.105992721904062587e-02
6.018529017080078564e-02
5.959120808733722741e-02
5.912036554302545904e-02
5.864506580053943652e-02
5.808825378351642477e-02
5.743500214913597329e-02
5.673255514173381614e-02
5.607887443038658132e-02
5.560152045930170928e-02
5.543033003840073386e-02
5.566845030610231837e-02
5.636667422665275068e-02
5.750561693013049591e-02
5.898912310483561683e-02
6.065056980868489822e-02
6.227168772070672959e-02
6.361148356146292815e-02
6.444113026157034796e-02
6.457957845036875477e-02
6.392432331309287619e-02
6.247230504769388931e-02
6.032726590489233959e-02
5.769184293163130695e-02
5.484495485819151223e-02
5.210729970669059768e-02
4.979966837559016840e-02
4.820000018628340516e-02
4.750545734745886123e-02
4.780520406830437996e-02
4.906811290171039786e-02
5.114749040014474751e-02
5.380242609982931190e-02
5.673289257718121259e-02
5.962363343895742129e-02
6.219049169840356467e-02
6.422237215816126166e-02
6.561258072329978486e-02
6.637477278455498897e-02
6.664096144016241896e-02
6.664166173785197878e-02
6.667089201770687312e-02
6.704102355257685053e-02
6.803402306511484310e-02
6.985623161737317122e-02
7.260337089534529831e-02
7.624102355011716514e-02
8.060360608232312873e-02
8.541216710555356306e-02
9.030859699515396410e-02
9.490143407353683613e-02
9.881675457982448674e-02
1.017468917894950864e-01
1.034900546608045063e-01
1.039752599729426713e-01
1.032691535336001387e-01
1.015639528041892142e-01
9.914849847274534445e-02
9.636684513697756083e-02
9.357058806047281740e-02
9.107195307773109649e-02
8.910445101505005960e-02
8.779665691248457471e-02
8.716261158857144253e-02
8.710977608947709228e-02
8.746279105115378760e-02
8.799891124739925297e-02
8.848926221788747104e-02
8.873926075890825604e-02
8.862177280242174160e-02
8.809781007282041498e-02
8.722159716461508339e-02
8.612935633191055873e-02
8.501376669749143022e-02
8.408835166170593178e-02
8.354767487818656746e-02
8.352992632550340635e-02
8.408814352143179072e-02
8.517498700834395808e-02
8.664387564060251068e-02
8.826671073419554980e-02
8.976577712860395186e-02
9.085511449116973060e-02
9.128506386339255152e-02
9.088306612783314531e-02
8.958422822181640044e-02
8.744662336387902524e-02
8.464854100809722504e-02
8.146761380926170748e-02
7.824451184155414851e-02
7.533628648112296322e-02
7.306609860585434879e-02
7.167671878973208566e-02
7.129473186891970016e-02
7.191087337458017259e-02
7.337958960530012453e-02
7.543809299488916931e-02
7.774230212115419703e-02
7.991454537910248901e-02
8.159614922305805096e-02
8.249729414543720274e-02
8.243691904574697304e-02
8.136693069845812865e-02
7.937730938170080297e-02
7.668154332626596348e-02
7.358474456029866217e-02
7.043935517932227441e-02
6.759515869732490856e-02
6.535109224526643168e-02
6.391599414862730866e-02
6.338397442532456294e-02
6.372778599460357518e-02
6.481075776374282948e-02
6.641496200692133256e-02
6.828077475323895973e-02
7.015124016392000617e-02
7.181394220980104326e-02
7.313353366795803667e-02
7.406960927749817181e-02
7.467700250996713029e-02
7.508846416756727316e-02
7.548259677728132166e-02
7.604241146282508801e-02
7.691154370394188977e-02
7.815573382150525772e-02
7.973653692477379595e-02
8.150245164173348933e-02
8.320000094875014407e-02
8.450415682785371307e-02
8.506435128235556586e-02
8.455964856671149832e-02
8.275489306099328979e-02
7.954909031498251515e-02
7.500804479591635654e-02
6.937528793410742411e-02
6.305831528230917971e-02
5.659069006510818872e-02
5.057414771115140151e-02
4.560792066080747442e-02
4.221462532855452254e-02
4.077287704043162930e-02
4.146617270483923812e-02
4.425556415394420878e-02
4.888050190074655355e-02
5.488839313796663177e-02
6.168943072709449915e-02
6.862968320800720556e-02
7.507280771454102886e-02
8.047944671196435862e-02
8.447359662857405194e-02
8.688697395562781922e-02
8.777541640146860336e-02
8.740522187927299291e-02
8.621149955934824527e-02
8.473449102031752056e-02
8.354286071846632467e-02
8.315471819654031427e-02
8.396736749648769926e-02
8.620545024975635739e-02
8.989445142737245709e-02
9.486286193280889234e-02
1.007721723238579753e-01
1.071699028687046473e-01
1.135576297793463724e-01
1.194639122825227467e-01
1.245114522720552758e-01
1.284688028950448646e-01
1.312793322464349266e-01
1.330635860759104838e-01
1.340951693444269455e-01
1.347541934219189108e-01
1.354656352842830702e-01
1.366321425456194505e-01
1.385715737030982775e-01
1.414687784918731150e-01
1.453489182079445718e-01
1.500763296025205973e-01
1.553790391897961198e-01
1.608951173572346072e-01
1.662337070666528027e-01
1.710412714821233360e-01
1.750627236605961923e-01
1.781877673406221108e-01
1.804749007707155128e-01
1.821488101348230360e-01
1.835708292566373412e-01
1.851861901742707095e-01
1.874553399462357550e-01
1.907791274769709000e-01
1.954287915949532439e-01
2.014912315358622918e-01
2.088380650782080961e-01
2.171237507622489904e-01
2.258140238650309661e-01
2.342416425883665776e-01
2.416825668690399942e-01
2.474427499015405540e-01
2.509441319727763742e-01
2.517984150832837109e-01
2.498587678700338877e-01
2.452425419046791455e-01
2.383219589935414717e-01
2.296840092288178758e-01
2.200648824832922013e-01
2.102675754273775621e-01
2.010734183947013587e-01
1.931588743076882997e-01
1.870280122138063550e-01
1.829687082109181517e-01
1.810372295304106816e-01
1.810719086280724588e-01
1.827326782501958180e-01
1.855598682221572815e-01
1.890433213921524080e-01
1.926918748487589650e-01
1.960936809180454099e-01
1.989596088076043545e-01
2.011447794997101302e-01
2.026467061551843196e-01
2.035820239970419776e-01
2.041468799225807651e-01
2.045682697205943312e-01
2.050546545455975977e-01
2.057539335353376353e-01
2.067253672265533526e-01
2.079295896906460106e-01
2.092378103544556278e-01
2.104581639449290553e-01
2.113744018820603865e-01
2.117901496987497634e-01
2.115710756803160786e-01
2.106776504556151508e-01
2.091826649832859431e-01
2.072700801070452570e-01
2.052147318767878759e-01
2.033454598690925541e-01
2.019968955197981031e-01
2.014570365496075599e-01
2.019185529745232965e-01
2.034413921327385966e-01
2.059327263288177334e-01
2.091478398996116372e-01
2.127125428957945819e-01
2.161645697186000414e-01
2.190086339668331217e-01
2.207777757043186961e-01
2.210926535673244375e-01
2.197106461645177977e-01
2.165580044421311912e-01
2.117406385844867178e-01
2.055320894633685946e-01
1.983403964191325364e-01
1.906584751765908747e-01
1.830048475834262500e-01
1.758628049745247224e-01
1.696261712588115755e-01
1.645587609776854310e-01
1.607725693001664513e-01
1.582269938321136382e-01
1.567483753720572415e-01
1.560662942724120594e-01
1.558607794064836849e-01
1.558131979059233507e-01
1.556532817569294680e-01
1.551955384974274543e-01
1.543600528796934823e-01
1.531751403046785753e-01
1.517620895383453294e-01
1.503049184355206569e-01
1.490102682915001309e-01
1.480639630843212096e-01
1.475911646870058380e-01
1.476264188139069233e-01
1.480983176299140724e-01
1.488312481062017689e-01
1.495640930138867064e-01
1.499831930434959992e-01
1.497647416977632151e-01
1.486203803284568414e-01
1.463392883278263612e-01
1.428205828724892490e-01
1.380912670599528658e-01
1.323070761887888414e-01
1.257360526508000675e-01
1.187271634702615902e-01
1.116683982153011817e-01
1.049402434859361827e-01
9.887101950769436320e-02
9.370021046248679097e-02
8.955468788824305637e-02
8.644080795802383532e-02
8.425304819236581477e-02
8.279748004457214428e-02
8.182629601319503510e-02
8.107812033032908705e-02
8.031813662143873211e-02
7.937225025497750275e-02
7.815052307783700025e-02
7.665680796765811378e-02
7.498360917305191276e-02
7.329338583628142167e-02
7.178947701768444156e-02
7.068127391691296502e-02
7.014899710129320065e-02
7.031336129813083036e-02
7.121455673025754718e-02
7.280348766989049036e-02
7.494632053647001801e-02
7.744139466292951357e-02
8.004573848288976112e-02
8.250707771195392448e-02
8.459651225140341069e-02
8.613706664929730861e-02
8.702406428562717289e-02
8.723461011327408865e-02
8.682517686029792015e-02
8.591810879571634696e-02
8.467950781039669528e-02
8.329220164297627960e-02
8.192813397382305018e-02
8.072447467053248116e-02
7.976704460335740099e-02
7.908340269769022213e-02
7.864635387407538369e-02
7.838695540622864222e-02
7.821458707808108535e-02
7.804053951336603623e-02
7.780103346714263568e-02
7.747569015505344214e-02
7.709820821423597759e-02
7.675724990776289225e-02
7.658710336063452584e-02
7.674932704949498363e-02
7.740804499076857359e-02
7.870262134482286509e-02
8.072193831455122537e-02
8.348435401808679268e-02
8.692664738410468828e-02
9.090397874897861163e-02
9.520129774278068835e-02
9.955495180194941229e-02
1.036817386565314497e-01
1.073115284278926135e-01
1.102190209376233548e-01
1.122502839739869529e-01
1.133404264147783724e-01
1.135199917745880888e-01
1.129092321603669125e-01
1.117011099440262528e-01
1.101354300347288651e-01
1.084677061076518428e-01
1.069370401234212009e-01
1.057373548503738048e-01
1.049957635894818858e-01
1.047607793817461469e-01
1.050016226122768431e-01
1.056182962755238819e-01
1.064605952038624598e-01
1.073530154649818824e-01
1.081218006363815348e-01
1.086201980333217076e-01
1.087484100802354886e-01
1.084656383486772707e-01
1.077928821198407966e-01
1.068065721507117372e-01
1.056244772529276316e-01
1.043864139268658731e-01
1.032329594670055029e-01
1.022855259339245509e-01
1.016307855589015929e-01
1.013116174079966431e-01
1.013256090592962039e-01
1.016308807329649733e-01
1.021578053382910800e-01
1.028242648873254617e-01
1.035515572750039248e-01
1.042780278521549114e-01
1.049679504058045609e-01
1.056140473825072368e-01
1.062331788530886806e-01
1.068559592379867001e-01
1.075121802714437413e-01
1.082147438992291794e-01
1.089452001091595068e-01
1.096438690216039735e-01
1.102069094961686813e-01
1.104916623784970575e-01
1.103302965326933699e-01
1.095504159118448201e-01
1.080000575868950985e-01
1.055736190454788087e-01
1.022348472442100725e-01
9.803318153464292417e-02
9.311046477268018762e-02
8.769623502347595467e-02
8.209132515463450630e-02
7.664111969617240505e-02
7.170131735561881270e-02
6.760020564903738982e-02
6.460209751851418714e-02
6.287660465475017335e-02
6.247781035238319375e-02
6.333622737901488386e-02
6.526483524938204994e-02
6.797869802785870552e-02
7.112591051536219788e-02
7.432614644996395070e-02
7.721208957717463905e-02
7.946865445601306033e-02
8.086520152194326405e-02
8.127688105666390495e-02
8.069267744164158873e-02
7.920947327285229878e-02
7.701327532456594960e-02
7.435039449297699277e-02
7.149262813684699458e-02
6.870118944989447862e-02
6.619417643559172282e-02
6.412177412939762400e-02
6.255222806758409249e-02
6.147008025897959110e-02
6.078643856206845247e-02
6.035939514232392666e-02
6.002134630814981442e-02
5.960907796309017348e-02
5.899218348123136391e-02
5.809570604543840694e-02
5.691379076602711556e-02
5.551246066822448921e-02
5.402120385319813395e-02
5.261465456993271589e-02
5.148704644345450387e-02
5.082312045529124162e-02
5.076964921276554826e-02
5.141163307372590557e-02
5.275655517589383781e-02
5.472895121607615487e-02
5.717611823731807291e-02
5.988425598500688590e-02
6.260291634879655565e-02
6.507452382888243014e-02
6.706507042921017181e-02
6.839196469161684666e-02
6.894543458160269644e-02
6.870078087095921049e-02
6.772002089753863252e-02
6.614287690403548858e-02
6.416845384099506555e-02
6.203013154046531363e-02
5.996701172985851452e-02
5.819561122421279542e-02
5.688534456029780556e-02
5.614072703942220299e-02
5.599224967061626479e-02
5.639667510162020558e-02
5.724624848733970289e-02
5.838518123573380181e-02
5.963089838858646324e-02
6.079704951932220908e-02
6.171522014472292927e-02
6.225263626410216383e-02
6.232386145819664852e-02
6.189543026279104715e-02
6.098340066465193082e-02
5.964479215434902865e-02
5.796466718143519770e-02
5.604110915743248933e-02
5.397049180436389038e-02
5.183521818333746561e-02
4.969558064334574088e-02
4.758664611005365003e-02
4.552022438658778064e-02
4.349116087340073461e-02
4.148653103744959214e-02
3.949589752510999918e-02
3.752067792324903506e-02
3.558087095768944913e-02
3.371786347594493000e-02
3.199271156071800681e-02
3.048005016408432757e-02
2.925851849369845784e-02
2.839918058787087654e-02
2.795378198547655152e-02
2.794475937797913714e-02
2.835869890914484437e-02
2.914445301406051042e-02
3.021644725034255269e-02
3.146293782990886023e-02
3.275823155407078108e-02
3.397726367756640636e-02
3.501053791700965007e-02
3.577732610317897743e-02
3.623522170610465193e-02
3.638461691828091121e-02
3.626736238281471486e-02
3.595967632016730531e-02
3.556018265235849629e-02
3.517466114677381128e-02
3.489958654894699530e-02
3.480674662478050463e-02
3.493112799069854335e-02
3.526385373758967462e-02
3.575130015282600160e-02
3.630069810046993722e-02
3.679164761817502877e-02
3.709215993653023485e-02
3.707719952210165176e-02
3.664731736561329528e-02
3.574489871868494900e-02
3.436580555561595529e-02
3.256474500840187553e-02
3.045346997266952863e-02
2.819181765195237152e-02
2.597250031423012709e-02
2.400136313116007017e-02
2.247541384658994362e-02
2.156123264853352511e-02
2.137634933659017522e-02
2.197583161206715513e-02
2.334570689374150521e-02
2.540401925111163139e-02
2.800940621238511702e-02
3.097618192233081436e-02
3.409414454901853880e-02
3.715078069851246445e-02
3.995328260970987949e-02
4.234785302947666197e-02
4.423413614263127513e-02
4.557323134132291315e-02
4.638853970776642133e-02
4.675956031499307886e-02
4.680958693015171979e-02
4.668895380743870449e-02
4.655595920555273548e-02
4.655780311316000397e-02
4.681379248144541816e-02
4.740271078932058180e-02
4.835567045657034047e-02
4.965504448695545747e-02
5.123930199131979113e-02
5.301284914729341435e-02
5.485939246843560269e-02
5.665696510022634469e-02
5.829263119172772151e-02
5.967501720970174589e-02
6.074318786733572118e-02
6.147093386193220460e-02
6.186619228112211905e-02
6.196598968683648956e-02
6.182789342052048137e-02
6.151940062582775259e-02
6.110693005816736356e-02
6.064608053786093439e-02
6.017458539672008305e-02
5.970895920802957169e-02
5.924526275976977480e-02
5.876378429115490520e-02
5.823683693179562693e-02
5.763838771645717063e-02
5.695393116346693374e-02
5.618894459960747240e-02
5.537442715109257285e-02
5.456841090180095111e-02
5.385289184378853206e-02
5.332628612288561193e-02
5.309218488647450551e-02
5.324576649949302326e-02
5.385964455866797812e-02
5.497112072473768485e-02
5.657273872750141763e-02
5.860770018635753226e-02
6.097113960243019659e-02
6.351753200484709649e-02
6.607371277666637677e-02
6.845622786193915343e-02
7.049110558472183874e-02
7.203373598412636525e-02
7.298642084580723999e-02
7.331134334870242908e-02
7.303718680469468982e-02
7.225835486778289796e-02
7.112662528426533237e-02
6.983599740556371838e-02
6.860235268424554056e-02
6.764022545280046206e-02
6.713938724295774596e-02
6.724402351609919115e-02
6.803701008496049196e-02
6.953120538688478680e-02
7.166883371210709675e-02
7.432904682223616388e-02
7.734274135836780029e-02
8.051280634370473754e-02
8.363729644212739012e-02
8.653266249827412659e-02
8.905417152270654613e-02
9.111101687304366814e-02
9.267431082122881691e-02
9.377707784340030828e-02
9.450640769436401134e-02
9.498894606084221093e-02
9.537176231998591158e-02
9.580122332642301841e-02
9.640273930301011818e-02
9.726409956360194953e-02
9.842460044721473844e-02
9.987135389348134051e-02
1.015431621827596331e-01
1.033412889632009946e-01
1.051454937574049092e-01
1.068329603819229284e-01
1.082973430181881080e-01
1.094651363988849019e-01
1.103069547032306807e-01
1.108420282947978897e-01
1.111352003905617392e-01
1.112867929885073687e-01
1.114167607397218013e-01
1.116454136585120077e-01
1.120735391362703420e-01
1.127649069215096722e-01
1.137338680230852855e-01
1.149400897137309030e-01
1.162914900963920306e-01
1.176552785412841862e-01
1.188758320617115533e-01
1.197971078660068495e-01
1.202865575393773367e-01
1.202571792621610347e-01
1.196844776887882322e-01
1.186156899823475885e-01
1.171696109054903706e-01
1.155265846476343089e-01
1.139095622830649662e-01
1.125583706407585760e-01
1.117003280132918969e-01
1.115209335022894210e-01
1.121384607452367010e-01
1.135858792024353886e-01
1.158026524463832280e-01
1.186377326165703600e-01
1.218636431920497309e-01
1.252001072662453363e-01
1.283444278271423655e-01
1.310049295822989790e-01
1.329333518043910034e-01
1.339521981379478699e-01
1.339736896698430768e-01
1.330080481199986120e-01
1.311602129857529497e-01
1.286155854284228572e-01
1.256167926405948598e-01
1.224345912887056798e-01
1.193367271135616775e-01
1.165587482169040956e-01
1.142804116053863922e-01
1.126104799870761008e-01
1.115814990396230832e-01
1.111547446201624628e-01
1.112341308686551622e-01
1.116866685468393267e-01
1.123662240924118288e-01
1.131369674800147412e-01
1.138930567582291109e-01
1.145717604246182242e-01
1.151582668524809838e-01
1.156817181339861444e-01
1.162033455679824662e-01
1.167987804917511169e-01
1.175374934100622965e-01
1.184627488585390798e-01
1.195753902606019325e-01
1.208241991057543152e-01
1.221045893335572369e-01
1.232661445356333652e-01
1.241281659603355320e-01
1.245011701106652491e-01
1.242113375663461694e-01
1.231244095126810267e-01
1.211655331354337534e-01
1.183320755441283068e-01
1.146973873794840532e-01
1.104047658738997878e-01
1.056522612426121638e-01
1.006702885350120313e-01
9.569505744089702726e-02
9.094146021335240693e-02
8.657916794425017659e-02
8.271525712329910740e-02
7.938577862178156086e-02
7.655741691541774474e-02
7.413894769635850923e-02
7.200079300098059798e-02
6.999979784232474023e-02
6.800558227025280122e-02
6.592457201666294953e-02
6.371811982742160707e-02
6.141195849129299500e-02
5.909546070763375264e-02
5.691064653334848567e-02
5.503236800824022612e-02
5.364239967114833169e-02
5.290108574823149112e-02
5.292060519772793376e-02
5.374375213077441787e-02
5.533141048698278497e-02
5.756072644202276517e-02
6.023451348856162513e-02
6.310086937434236654e-02
6.588056006190694258e-02
6.829863443044220661e-02
7.011612865741508049e-02
7.115768646085562921e-02
7.133146514666846572e-02
7.063874073588825853e-02
6.917202102253958151e-02
6.710202668138910698e-02
6.465538987058677689e-02
6.208613953255407575e-02
5.964482473187136119e-02
5.754936715615055487e-02
5.596140450201758654e-02
5.497104218090923672e-02
5.459169861838030630e-02
5.476529020406789572e-02
5.537656374933547926e-02
5.627415213240186120e-02
5.729507494610683316e-02
5.828904532324805793e-02
5.913911814184868304e-02
5.977588627371132474e-02
6.018349090436030807e-02
6.039699436762076268e-02
6.049197423286326730e-02
6.056833937274862939e-02
6.073117446425985166e-02
6.107177393069062460e-02
6.165188460706354928e-02
6.249356927027951286e-02
6.357613217790993032e-02
6.484036924101331534e-02
6.619920637178973444e-02
6.755275872397814574e-02
6.880514268030223091e-02
6.988011123142917613e-02
7.073280255916383763e-02
7.135555647601954377e-02
7.177675881837487781e-02
7.205286041611458359e-02
7.225489526248538019e-02
7.245180151212383957e-02
7.269346724869991949e-02
7.299657323345769278e-02
7.333595160526217016e-02
7.364336592761050460e-02
7.381446068377721381e-02
7.372330081680086855e-02
7.324262904775452609e-02
7.226691584707040095e-02
7.073463842039570681e-02
6.864611673301045103e-02
6.607369453370032231e-02
6.316203401113178184e-02
6.011766576657681660e-02
5.718850912117434682e-02
5.463562259775576330e-02
5.270072840289772437e-02
5.157387653943751316e-02
5.136583418975156773e-02
5.208934871622129814e-02
5.365237713973704942e-02
5.586483188160734636e-02
5.845856737493083238e-02
6.111847731364363628e-02
6.352095181765478327e-02
6.537479535287901711e-02
6.645920637181713941e-02
6.665365687854432619e-02
6.595547037991486561e-02
6.448246302542620656e-02
6.245997991178219716e-02
6.019376041045395448e-02
5.803201258961712683e-02
5.632159342059422924e-02
5.536406004509031309e-02
5.537744674592966904e-02
5.646890833624904765e-02
5.862194146581172632e-02
6.169994009427794135e-02
6.546562531799696161e-02
6.961371770601794406e-02
7.381239442187093047e-02
7.774785062479680486e-02
8.116584019367481528e-02
8.390447283091308217e-02
8.591374354549807801e-02
8.725910507211084854e-02
8.810861252958099299e-02
8.870546551886884790e-02
8.932982584509692459e-02
9.025531076358617177e-02
9.170633604547470674e-02
9.382239721840118785e-02
9.663443756186539113e-02
1.000567836757178808e-01
1.038959620152985763e-01
1.078753421787973649e-01
1.116723141573568723e-01
1.149629103880755038e-01
1.174676826672296642e-01
1.189923967945124283e-01
1.194577544384381185e-01
1.189138084534789308e-01
1.175368082898216593e-01
1.156086138369837590e-01
1.134812195625903436e-01
1.115310050379907936e-01
1.101087858870662822e-01
1.094923776705050561e-01
1.098481129929265859e-01
1.112066025948374726e-01
1.134561578813076260e-01
1.163549478111141483e-01
1.195604642737368994e-01
1.226725549017943090e-01
1.252844633160797305e-01
1.270352388336403460e-01
1.276566844649854870e-01
1.270087272481608409e-01
1.250986195539338375e-01
1.220815063340555534e-01
1.182423340972875297e-01
1.139615052762191771e-01
1.096687737078678448e-01
1.057913584553246134e-01
1.027029341757410702e-01
1.006799561698440426e-01
9.987073556063040536e-02
1.002809453408463336e-01
1.017770521285861207e-01
1.041068285650772751e-01
1.069339199219940528e-01
1.098817011423544182e-01
1.125805876419130463e-01
1.147126816386209724e-01
1.160481637075873179e-01
1.164690859742510826e-01
1.159780040021149289e-01
1.146909471988710599e-01
1.128162894218669998e-01
1.106228672923453282e-01
1.084019734468961993e-01
1.064284705636838607e-01
1.049261685802936606e-01
1.040418208405022998e-01
1.038307552141138207e-01
1.042554646915834909e-01
1.051966809181516249e-01
1.064747926024866564e-01
1.078781699215295015e-01
1.091941798014053611e-01
1.102385110707893856e-01
1.108788714365230993e-01
1.110500843771413393e-01
1.107589484175191819e-01
1.100787235294215377e-01
1.091345634963121203e-01
1.080824178700353771e-01
1.070847241552099344e-01
1.062865049799619210e-01
1.057952556235760427e-01
1.056673084438337074e-01
1.059023108925253726e-01
1.064462165633676960e-01
1.072019480557951931e-01
1.080458237441238034e-01
1.088470935423216657e-01
1.094875958365039287e-01
1.098786602980476035e-01
1.099729054208664347e-01
1.097694234373126493e-01
1.093118741168916941e-01
1.086800664135691430e-01
1.079765381715525746e-01
1.073103182608082379e-01
1.067803838405066985e-01
1.064612727428314309e-01
1.063928988720393987e-01
1.065759204172706948e-01
1.069731392705766393e-01
1.075164995252342742e-01
1.081184386672527642e-01
1.086857437207132543e-01
1.091337576105327195e-01
1.093988037752428449e-01
1.094470352399646018e-01
1.092785075102790660e-01
1.089260266073834027e-01
1.084491177346689622e-01
1.079241772524289905e-01
1.074324067441856656e-01
1.070474089240712884e-01
1.068243169992361546e-01
1.067920418493456952e-01
1.069497061810472938e-01
1.072676752188194277e-01
1.076928921261378902e-01
1.081575891080689827e-01
1.085899653633009970e-01
1.089251679694381997e-01
1.091149132526552101e-01
1.091343368966315452e-01
1.089851166489767820e-01
1.086944982244569813e-01
1.083104814771925495e-01
1.078939951716040707e-01
1.075093205062542384e-01
1.072142547548879388e-01
1.070515074032444419e-01
1.070425976294379633e-01
1.071851130663161178e-01
1.074536614966699194e-01
1.078042817703220163e-01
1.081815636863967534e-01
1.085273353782668510e-01
1.087895667804538447e-01
1.089301364332710964e-01
1.089303116047423414e-01
1.087931633304977108e-01
1.085426187377325491e-01
1.082193680862493373e-01
1.078743149635038728e-01
1.075606149704851078e-01
1.073255396578068760e-01
1.072034030359292484e-01
1.072106015740372231e-01
1.073434771800726162e-01
1.075792708801751041e-01
1.078799614711791477e-01
1.081983503975686434e-01
1.084854260940846110e-01
1.086978655490761780e-01
1.088045314917421846e-01
1.087909969937852078e-01
1.086614460176688612e-01
1.084377080676372784e-01
1.081556240316516732e-01
1.078593416772380825e-01
1.075944430580276778e-01
1.074009680434808989e-01
1.073073962109929586e-01
1.073264864673846991e-01
1.074535772714711596e-01
1.076675672224273600e-01
1.079343853997341840e-01
1.082123857129575067e-01
1.084588158711377870e-01
1.086363609599744068e-01
1.087187648433023124e-01
1.086946869490165168e-01
1.085692319241183257e-01
1.083629509955374159e-01
1.081085008069583991e-01
1.078454990693269167e-01
1.076143834542493960e-01
1.074502214422632246e-01
1.073774145134273467e-01
1.074060926101410574e-01
1.075307283049187629e-01
1.077311563772777869e-01
1.079758165399438558e-01
1.082267009034263427e-01
1.084452340293412670e-01
1.085981796659518939e-01
1.086626734907546188e-01
1.086296231754841357e-01
1.085049729322621892e-01
1.083086594831303290e-01
1.080714393992962402e-01
1.078300902231673630e-01
1.076217310724266879e-01
1.074781363085562658e-01
1.074209098969963611e-01
1.074582502804464629e-01
1.075837878737009312e-01
1.077776580904429710e-01
1.080096310960866474e-01
1.082438072743212853e-01
1.084441518983397662e-01
1.085800189761342016e-01
1.086308207664083286e-01
1.085891342917844477e-01
1.084617781246853263e-01
1.082687044794980458e-01
1.080398855097616656e-01
1.078106778559465018e-01
1.076163796772459796e-01
1.074868149525708139e-01
1.074417728401939609e-01
1.074879968444468342e-01
1.076181800719581277e-01
1.078121155240765738e-01
1.080398210732608222e-01
1.082661576365408912e-01
1.084562318349541338e-01
1.085807555573090472e-01
1.086205422695351447e-01
1.085694523673923911e-01
1.084353371122534909e-01
1.082388365640387512e-01
1.080102148626995717e-01
1.077847162867641290e-01
1.075971520282800187e-01
1.074765460137207113e-01
1.074416602186067937e-01
1.074980867934420409e-01
1.076373560108425248e-01
1.078382016629626378e-01
1.080697957745850452e-01
1.082964625621355148e-01
1.084831535796959706e-01
1.086008469561273587e-01
1.086310420834778051e-01
1.085686562649745696e-01
1.084228715745981370e-01
1.082157921009618412e-01
1.079791065683858992e-01
1.077492580477441980e-01
1.075618541042470122e-01
1.074461714788019912e-01
1.074206001599891103e-01
1.074897330754542996e-01
1.076435599532820642e-01
1.078589042871556797e-01
1.081028991333073674e-01
1.083379829766952934e-01
1.085276594487416119e-01
1.086421412006320780e-01
1.086630085735600521e-01
1.085861574278135233e-01
1.084225667810139321e-01
1.081967475549847624e-01
1.079430888086903018e-01
1.077006431916413265e-01
1.075071388441975473e-01
1.073931321568895730e-01
1.073772039344765561e-01
1.074629509011350986e-01
1.076382566803684854e-01
1.078769811236561516e-01
1.081428362062854392e-01
1.083948772281141532e-01
1.085937822351354526e-01
1.087079607319311886e-01
1.087185467124139743e-01
1.086224905528962031e-01
1.084332468182983289e-01
1.081789187891701726e-01
1.078981107428463593e-01
1.076340961037759864e-01
1.074281781382295520e-01
1.073132573146192148e-01
1.073086026946172833e-01
1.074166540131126224e-01
1.076223803553546798e-01
1.078953348130718554e-01
1.081941303487342909e-01
1.084726836505547493e-01
1.086872898935088289e-01
1.088034473322750523e-01
1.088013710781185472e-01
1.086793199062681542e-01
1.084541828957327481e-01
1.081591867468327250e-01
1.078390275135948095e-01
1.075431344284985269e-01
1.073180754543667098e-01
1.072002656960648059e-01
1.072101146538701477e-01
1.073485470503806466e-01
1.075964823271519238e-01
1.079174110190392055e-01
1.082627292063173541e-01
1.085790582214032213e-01
1.088164536771449031e-01
1.089362478653380789e-01
1.089173007097582885e-01
1.087596558708213562e-01
1.084849800072160975e-01
1.081336489712725751e-01
1.077588619137951897e-01
1.074186335474992676e-01
1.071668625057816959e-01
1.070448433641400660e-01
1.070745512809891803e-01
1.072547827107521029e-01
1.075608166222406098e-01
1.079477290926057348e-01
1.083569298168727962e-01
1.087249786551787861e-01
1.089933641798430247e-01
1.091177457240476434e-01
1.090752082656450406e-01
1.088683536218640474e-01
1.085255148077320653e-01
1.080969657429543124e-01
1.076476179709514869e-01
1.072472544293582297e-01
1.069597594485125480e-01
1.068329968523410306e-01
1.068909289543686358e-01
1.071292611753041218e-01
1.075153814228517746e-01
1.079927149712832518e-01
1.084889315827181622e-01
1.089268272952596955e-01
1.092362558846117493e-01
1.093652783792814914e-01
1.092887716760628791e-01
1.090130854617071404e-01
1.085759136510551920e-01
1.080412689802910525e-01
1.074902089829926077e-01
1.070086413238240247e-01
1.066740285267163135e-01
1.065430348009352018e-01
1.066420687604040657e-01
1.069622803510191511e-01
1.074599209877020317e-01
1.080621664142933230e-01
1.086776533539561690e-01
1.092102243896358738e-01
1.095738310263331960e-01
1.097063034437543438e-01
1.095798035713919788e-01
1.092062294215567914e-01
1.086365732228346814e-01
1.079541481298411376e-01
1.072625516829876502e-01
1.066700817443224786e-01
1.062729272684459214e-01
1.061397201624312003e-01
1.062999039023319742e-01
1.067378574186845924e-01
1.073938772427216609e-01
1.081720868277848552e-01
1.089542637890340976e-01
1.096176197993041918e-01
1.100538866890297257e-01
1.101867708486409386e-01
1.099849944780483674e-01
1.094687370849508345e-01
1.087082460268172790e-01
1.078145643701838713e-01
1.069235520865395722e-01
1.061754633672169212e-01
1.056931148228729966e-01
1.055620056510972044e-01
1.058155652831020560e-01
1.064280174744815094e-01
1.073162513210688951e-01
1.083507353392605538e-01
1.093741018507999735e-01
1.102247823968591639e-01
1.107621903255170820e-01
1.108895746965382900e-01
1.105708868938957562e-01
1.098387959715570461e-01
1.087922590028914394e-01
1.075836192965360510e-01
1.063968363876818396e-01
1.054198965738922245e-01
1.048154800848535573e-01
1.046943951607210849e-01
1.050960397716790562e-01
1.059792301004505860e-01
1.072252572903943796e-01
1.086532069538386491e-01
1.100456684003170427e-01
1.111812645954926293e-01
1.118692207727465804e-01
1.119806672038709122e-01
1.114716496851276967e-01
1.103938906933690789e-01
1.088910734100237698e-01
1.071805711597465932e-01
1.055228024988525970e-01
1.041824134441968058e-01
1.033869508550453731e-01
1.032893442751196544e-01
1.039402203944256448e-01
1.052748366866108343e-01
1.071173856870056701e-01
1.092028646779133194e-01
1.112139956247199246e-01
1.128282258843441022e-01
1.137680302644638874e-01
1.138468780687555415e-01
1.130035026664785308e-01
1.113185298808017781e-01
1.090099255056582450e-01
1.064067943721376530e-01
1.039043693964705611e-01
1.019060777514317340e-01
1.007608858736595142e-01
1.007053154923689131e-01
1.018193490260258655e-01
1.040038574665102522e-01
1.069843498970755036e-01
1.103421195264757820e-01
1.135697571398455036e-01
1.161441135034798483e-01
1.176067116002411511e-01
1.176398434634716161e-01
1.161264732528525523e-01
1.131837207436447307e-01
1.091629764507569683e-01
1.046142139882681732e-01
1.002172276920725164e-01
9.668761806618840493e-02
9.466962898396655279e-02
9.463074032038913674e-02
9.677374616164481635e-02
1.009806663501404550e-01
1.067993146136485688e-01
1.134780542120111535e-01
1.200478556248770201e-01
1.254440654279238565e-01
1.286542193783553334e-01
1.288736625666851709e-01
1.256483865596459970e-01
1.189847976986037614e-01
1.094091883931335440e-01
9.796521943233867102e-02
8.614511261599255842e-02
7.575859897676937016e-02
6.875190310121372106e-02
6.699607643340356466e-02
7.206884954736454685e-02
8.505613717089967329e-02
1.063980407414347185e-01
1.357997091153199942e-01
1.722202174027755717e-01
2.139435537886504313e-01
2.587259766537697292e-01
3.040046552377362876e-01
3.471448357110743510e-01
3.856977847680260751e-01


==> data/f3.txt <==
9.151603289657882501e-01
9.460113074379067344e-01
9.657841129585070794e-01
9.745723031268683778e-01
9.734341809527408129e-01
9.642444196919515154e-01
9.494599410546694651e-01
9.318289359303572050e-01
9.140784256665687169e-01
8.986177997213402602e-01
8.872930943229748735e-01
8.812197724528247900e-01
8.807113677151409137e-01
8.853089415364304715e-01
8.939035066922402795e-01
9.049320580821084148e-01
9.166191046511109608e-01
9.272307114382460913e-01
9.353076074821227159e-01
9.398478642800398575e-01
9.404173825382989849e-01
9.371768256760103499e-01
9.308252500046069189e-01
9.224719090584055925e-01
9.134570405837789675e-01
9.051486546942575373e-01
8.987446582240429249e-01
8.951078524255795532e-01
8.946557810679074407e-01
8.973189506342981181e-01
9.025708458368136844e-01
9.095228777440792500e-01
9.170683799431476046e-01
9.240532534125326380e-01
9.294477159985594650e-01
9.324942045924523581e-01
9.328106350625071652e-01
9.304352691128769948e-01
9.258082911090984579e-01
9.196945454956370058e-01
9.130603651375941432e-01
9.069238224111030311e-01
9.022011712604312006e-01
8.995722793298090991e-01
8.993845374147345639e-01
9.016086276786905440e-01
9.058515797430127803e-01
9.114239465171588561e-01
9.174499658748638264e-01
9.230034030640175136e-01
9.272482727771937938e-01
9.295632919838828778e-01
9.296317159702852662e-01
9.274836959363943478e-01
9.234856114397418381e-01
9.182788600619768982e-01
9.126781240210343205e-01
9.075450621178432487e-01
9.036568321955241734e-01
9.015893501372653773e-01
9.016326991720065021e-01
9.037510282469184419e-01
9.075924123171542623e-01
9.125465417191913620e-01
9.178409129599836014e-01
9.226604862386765804e-01
9.262723985283862760e-01
9.281367593725036169e-01
9.279868661360414217e-01
9.258669801679518807e-01
9.221223566825051954e-01
9.173435139568498764e-01
9.122736531246814495e-01
9.076936543277260849e-01
9.043023555321755280e-01
9.026103880546673119e-01
9.028636326372567744e-01
9.050077273978258674e-01
9.086987240579398328e-01
9.133579244975508216e-01
9.182622132001236892e-01
9.226558504195028210e-01
9.258665105415579966e-01
9.274078106956422651e-01
9.270527431023590781e-01
9.248669560644570131e-01
9.211970206297681596e-01
9.166157213785407487e-01
9.118329656549645224e-01
9.075861183354242412e-01
9.045266501360829103e-01
9.031204756882467155e-01
9.035771891868716876e-01
9.058189215706317077e-01
9.094934370036685811e-01
9.140292961197322708e-01
9.187244786803938634e-01
9.228547612185326043e-01
9.257851610708739409e-01
9.270673373482650748e-01
9.265080394979203771e-01
9.241981721465484245e-01
9.204981103774317885e-01
9.159816206617251710e-01
9.113470889876181813e-01
9.073097580803373141e-01
9.044915662632173614e-01
9.033255217809968984e-01
9.039892894897908482e-01
9.063781608588319383e-01
9.101215165193210499e-01
9.146402041794672311e-01
9.192359696897520749e-01
9.231991593307421473e-01
9.259181111736290992e-01
9.269734015314444742e-01
9.262024470327496761e-01
9.237245249133761993e-01
9.199223631546276092e-01
9.153831330837848279e-01
9.108079238678651324e-01
9.069036310968859871e-01
9.042739040448100063e-01
9.033259501137870240e-01
9.042075649597550724e-01
9.067841143251300640e-01
9.106590504086800042e-01
9.152348447954901101e-01
9.198049914743281485e-01
9.236629359365298164e-01
9.262111597823503573e-01
9.270536019756527857e-01
9.260571393819545527e-01
9.233725937179715348e-01
9.194119531991884475e-01
9.147852401151823631e-01
9.102066832181232581e-01
9.063846062164144790e-01
9.039119857815571812e-01
9.031745677628052471e-01
9.042907625405863792e-01
9.070926741541958105e-01
9.111512970640451847e-01
9.158421091496988797e-01
9.204410470800824529e-01
9.242361341030269628e-01
9.266375718923873794e-01
9.272692930968827740e-01
9.260277793486660913e-01
9.230989561879425764e-01
9.189304169492868990e-01
9.141631138999953832e-01
9.095329264895938293e-01
9.057572041204650093e-01
9.034237556971908001e-01
9.028994454914414103e-01
9.042725926274453041e-01
9.073382064622135257e-01
9.116285104396625316e-01
9.164842220983069332e-01
9.211557429037393607e-01
9.249187455877327935e-01
9.271863558069897149e-01
9.276005730754331990e-01
9.260887060411189253e-01
9.228759382206266348e-01
9.184518779500395746e-01
9.134960469650035275e-01
9.087736311862790739e-01
9.050174680903777524e-01
9.028144509910898119e-01
9.025139388820433428e-01
9.041724484542105200e-01
9.075433700603304787e-01
9.121135349994192731e-01
9.171812281779510023e-01
9.219638034866575182e-01
9.257184176597001990e-01
9.278572787936381072e-01
9.280395495500926017e-01
9.262255535614010160e-01
9.226846804312686112e-01
9.179554949999837454e-01
9.127639395952263923e-01
9.079120346237482542e-01
9.041541209059614781e-01
9.020797184973452509e-01
9.020211714595784969e-01
9.040005278134100042e-01
9.077241260122026478e-01
9.126260333101398059e-01
9.179539310360521620e-01
9.228844326294243228e-01
9.266501801504999358e-01
9.286591241960547860e-01
9.285874688664136345e-01
9.264317116398501639e-01
9.225114369943262504e-01
9.174220851233682028e-01
9.119446531993982141e-01
9.069260014400178926e-01
9.031480841883869903e-01
9.012062737334352036e-01
9.014156856022184083e-01
9.037602204099809411e-01
9.078925357868550261e-01
9.131853405640943944e-01
9.188264618909882664e-01
9.239433015476273825e-01
9.277376359631138714e-01
9.296099632585126393e-01
9.292540537243966225e-01
9.267068181627420298e-01
9.223454059616051914e-01
9.168315490847130933e-01
9.110113363834788647e-01
9.057855717739370371e-01
9.019705518512837195e-01
9.001707500100099013e-01
9.006832340233698053e-01
9.034489009228064971e-01
9.080584941938081300e-01
9.138129545136077780e-01
9.198292368819966924e-01
9.251756064424841997e-01
9.290157157792049425e-01
9.307392183035597677e-01
9.300585536736372116e-01
9.270565922484726995e-01
9.221772940246243389e-01
9.161602901982019986e-01
9.099289901491415256e-01
9.044491073458874597e-01
9.005792429018899536e-01
8.989366065483981316e-01
8.997988366118199188e-01
9.030574961823947255e-01
9.082309730426557648e-01
9.145353862759899588e-01
9.210031020252825718e-01
9.266309786751053545e-01
9.305356711270073022e-01
9.320919938398095628e-01
9.310327146048781310e-01
9.274938972012314320e-01
9.219981774533840824e-01
9.153778913339551959e-01
9.086493137597074776e-01
9.028569651192940304e-01
8.989117900887046986e-01
8.974482284229670093e-01
8.987225518482659936e-01
9.025687011739090826e-01
9.084191340982591401e-01
9.153882075436178267e-01
9.224058997089440437e-01
9.283817334623337691e-01
9.323738441885739414e-01
9.337370384795116163e-01
9.322266301530369725e-01
9.280414103226616307e-01
9.217983356846136678e-01
9.144420082705037034e-01
9.071021629946522946e-01
9.009206025630979164e-01
8.968740262712651123e-01
8.956201746248642070e-01
8.973914534226374862e-01
9.019531588436396907e-01
9.086336398860428432e-01
9.164226844603172717e-01
9.241237936021283739e-01
9.305374637310891428e-01
9.346474794381629536e-01
9.357813669759411646e-01
9.337197614610951435e-01
9.287370026941323964e-01
9.215656805985208422e-01
9.132895316599148883e-01
9.051802535967772290e-01
8.985027223071122560e-01
8.943183513045500632e-01
8.933170632138586198e-01
8.957043662500486780e-01
9.011618913197516623e-01
9.088886437359304793e-01
9.177178296209587138e-01
9.262923277624659502e-01
9.332725252348923473e-01
9.375448033983466711e-01
9.383983511680972223e-01
9.356423652636880472e-01
9.296444747051951785e-01
9.212831131709997567e-01
9.118197713258731074e-01
9.027095721155881103e-01
8.953784801691277995e-01
8.910011124997312404e-01
8.903136162335391068e-01
8.934912547447229070e-01
9.001108495722317526e-01
9.092054468500934128e-01
9.194044295617818108e-01
9.291389413944514120e-01
9.368820011797200920e-01
9.413867405242742903e-01
9.418857930506241427e-01
9.382201673145269538e-01
9.308762357253207442e-01
9.209232740097776926e-01
9.098592273474441772e-01
8.993867365104146749e-01
8.911526977902873847e-01
8.864909583120664793e-01
8.862080887369278015e-01
8.904463539764964075e-01
8.986467900013357379e-01
9.096203071646898897e-01
9.217182079143063644e-01
9.330779437464216119e-01
9.419077611456033727e-01
9.467670481722130216e-01
9.467988631812741529e-01
9.418775013144727870e-01
9.326462037698894925e-01
9.204364894858596546e-01
9.070786659098759586e-01
8.946301153147264706e-01
8.850613116154847360e-01
8.799470582534214547e-01
8.802108505948015305e-01
8.859633167533752518e-01
8.964622609336131420e-01
9.102038193282142586e-01
9.251342851720467664e-01
9.389532751660594201e-01
9.494640161975368420e-01
9.549180171975611975e-01
9.543007328768668973e-01
9.475123412150112667e-01
9.354125242764738113e-01
9.197181110423081618e-01
9.027647113839647464e-01
8.871647103991842087e-01
8.754109323912276919e-01
8.694852132787340704e-01
8.705323137756550977e-01
8.786516117780742707e-01
8.928427580383034856e-01
9.111191698220040269e-01
9.307780615659952961e-01
9.487913905493795541e-01
9.622623387863865618e-01
9.688799003699708479e-01
9.673018796621740689e-01
9.574048114276021426e-01
9.403571230774342427e-01
9.184969384579667606e-01
8.950247729051666878e-01
8.735498084621757808e-01
8.575521998626975950e-01
8.498392248362195422e-01
8.520774482967453656e-01
8.644753454202943610e-01
8.856716934486208448e-01
9.128568696821935946e-01
9.421207700297878906e-01
9.689870828807427561e-01
9.890640660335372480e-01
9.987212740802162703e-01
9.956932435852576813e-01
9.795166924971050459e-01
9.517271093418796513e-01
9.157714966281299551e-01
8.766325593673173211e-01
8.402006328109686839e-01
8.124674260318857089e-01
7.986447735953987603e-01
8.023276151844296322e-01
8.248206174295431570e-01
8.647315769122350115e-01
9.179036200709185245e-01
9.777159630030239912e-01
1.035734970795711973e+00
1.082649767486490555e+00
1.109386106352463264e+00
1.108264262925771293e+00
1.074055456787523788e+00
1.004798701653796922e+00
9.022655402660654245e-01
7.720009296344649830e-01
6.229196151850526775e-01
4.664922387211314359e-01
3.156071280675206148e-01
1.832355001949541318e-01
8.105417333714158568e-02
1.818727867840084014e-02
2.157755146835912377e-04
2.857228817835836404e-02
1.003927928274948866e-01
2.088417880635321799e-01
3.438707334064859400e-01
4.933179192151447845e-01
6.442180233694932978e-01
7.841663508168317254e-01
9.025788988478432584e-01
9.917051792186416526e-01
1.047283866918210293e+00
1.068777345973535464e+00
1.059174015240406552e+00
1.024399967710050596e+00
9.724276744570593545e-01
9.122029145654055871e-01
8.525284612494662406e-01
8.010422476751534182e-01
7.634095735616529543e-01
7.428163013023062478e-01
7.398076551077011898e-01
7.524710316810322430e-01
7.769173260335729969e-01
8.079793266541888119e-01
8.400221416411222108e-01
8.677519787037166754e-01
8.869164198365524499e-01
8.948100165546426510e-01
8.905301891321107943e-01
8.749653673695491074e-01
8.505347866435087889e-01
8.207322214025438711e-01
7.895499119887723349e-01
7.608711349809217372e-01
7.379191458329040776e-01
7.228372890796411765e-01
7.164523016660157007e-01
7.182438814570422103e-01
7.265128238623426160e-01
7.387118866709013743e-01
7.518819122944659927e-01
7.631234176031178595e-01
7.700322115544592227e-01
7.710363946947803582e-01
7.655896157812174252e-01
7.541988023522756546e-01
7.382901083227018102e-01
7.199407186515193180e-01
7.015229845781167928e-01
6.853185629020956959e-01
6.731624373644599091e-01
6.661699128636046074e-01
6.645852169560624301e-01
6.677706236824632047e-01
6.743331338392450913e-01
6.823650239153413732e-01
6.897580579521124244e-01
6.945411723809755689e-01
6.951892863338334783e-01
6.908566545826839711e-01
6.815007854762977768e-01
6.678803257083446576e-01
6.514297487988383040e-01
6.340322230995958375e-01
6.177269357625022606e-01
6.043962788384943385e-01
5.954804393305359600e-01
5.917619209052242812e-01
5.932512694338742953e-01
5.991895896743675287e-01
6.081657523172886437e-01
6.183291661721384003e-01
6.276651373919533983e-01
6.342911386878261615e-01
6.367299429321034987e-01
6.341197531621267647e-01
6.263314303778665382e-01
6.139770908503167091e-01
5.983105424718118126e-01
5.810358324899770333e-01
5.640532775220231665e-01
5.491808819597387981e-01
5.378918763678448567e-01
5.311059408701875872e-01
5.290631219186623380e-01
5.312968807322243636e-01
5.367080576805286496e-01
5.437269846663060902e-01
5.505386417989110992e-01
5.553373707202871046e-01
5.565743364623564338e-01
5.531630142736259081e-01
5.446150099278214141e-01
5.310893342647846627e-01
5.133511592646283761e-01
4.926491418635592368e-01
4.705317076766451501e-01
4.486306501723615892e-01
4.284439721256425582e-01
4.111487040867073395e-01
3.974688199476404948e-01
3.876143128300436613e-01
3.812964503034778629e-01
3.778128952710932964e-01
3.761864410084732602e-01
3.753339840923855530e-01
3.742389983020887323e-01
3.721015333389326996e-01
3.684443741703091746e-01
3.631616231768893810e-01
3.565053486074676869e-01
3.490155997762248163e-01
3.414075522596500267e-01
3.344355759775027859e-01
3.287567864922019134e-01
3.248158384217333938e-01
3.227685949995048875e-01
3.224556027119570012e-01
3.234281273265274814e-01
3.250211693844375360e-01
3.264606606578308035e-01
3.269870251793084437e-01
3.259751779236961244e-01
3.230320738372689515e-01
3.180568626511440233e-01
3.112548653430496359e-01
3.031039591496433316e-01
2.942793736326276277e-01
2.855492179955489429e-01
2.776573348429295374e-01
2.712117001099012548e-01
2.665953765153470378e-01
2.639132312372780009e-01
2.629818895874827533e-01
2.633636387857442585e-01
2.644382764071708247e-01
2.655012422753044721e-01
2.658726189591251177e-01
2.650002626334995726e-01
2.625415776228244846e-01
2.584120233597761440e-01
2.527937429171496775e-01
2.461038810605937488e-01
2.389282576226672838e-01
2.319311558509483395e-01
2.257553279653349843e-01
2.209274491736697710e-01
2.177830524471379425e-01
2.164216912544478510e-01
2.166982580271116787e-01
2.182508020648763203e-01
2.205597065650897748e-01
2.230285261317689338e-01
2.250738157522084171e-01
2.262103026507308601e-01
2.261188532274620300e-01
2.246876402674771456e-01
2.220212188154015998e-01
2.184171813518441252e-01
2.143149145982291004e-01
2.102249929658357719e-01
2.066503396413372495e-01
2.040111217882141503e-01
2.025843563263523273e-01
2.024666017217607028e-01
2.035643510722957295e-01
2.056124346793186120e-01
2.082165594771319406e-01
2.109126871533421599e-01
2.132337723779937355e-01
2.147737277108708043e-01
2.152393880263432369e-01
2.144835089628196745e-01
2.125150448521126723e-01
2.094865758380924647e-01
2.056622138450534265e-01
2.013720850091405001e-01
1.969611648050594854e-01
1.927406215219563679e-01
1.889489071763341133e-01
1.857278297983483151e-01
1.831161180837335145e-01
1.810600176445725795e-01
1.794377262126152228e-01
1.780924127288444070e-01
1.768674761229730719e-01
1.756377176251538719e-01
1.743311741690325434e-01
1.729382679154610469e-01
1.715073177412375083e-01
1.701279152032403597e-01
1.689057757956952122e-01
1.679340930570829005e-01
1.672669302239936928e-01
1.668997210658272334e-01
1.667606207471210300e-01
1.667144934828790614e-01
1.665790889367769201e-01
1.661508256500274783e-01
1.652359246454241926e-01
1.636816941981189821e-01
1.614027056764797963e-01
1.583974201368872625e-01
1.547523803900841544e-01
1.506331090892265578e-01
1.462630122029479340e-01
1.418935244116318328e-01
1.377701352835971338e-01
1.340995810538182786e-01
1.310232810673416792e-01
1.286010844110817841e-01
1.268077444924178010e-01
1.255425299008467166e-01
1.246503343634502159e-01
1.239508918510235091e-01
1.232715067223602301e-01
1.224782493658690408e-01
1.215008995341992359e-01
1.203479694817912449e-01
1.191097218820386799e-01
1.179489488989651086e-01
1.170811001591831740e-01
1.167468553884844079e-01
1.171812094966160067e-01
1.185834460592887080e-01
1.210920038306124852e-01
1.247672850251408116e-01
1.295840990481503530e-01
1.354339225561060345e-01
1.421357408971025693e-01
1.494531415423117349e-01
1.571147143343891717e-01
1.648347422334231760e-01
1.723316069618160695e-01
1.793421650278816393e-01
1.856313861763081163e-01
1.909975760760842245e-01
1.952743282027109006e-01
1.983308157858848231e-01
2.000720689178523415e-01
2.004404986099603270e-01
1.994192273400204607e-01
1.970369275072818283e-01
1.933730506441842523e-01
1.885617407423055003e-01
1.827925107380678482e-01
1.763059950331578585e-01
1.693837563703328164e-01
1.623321167520871133e-01
1.554611217906412268e-01
1.490608179015073531e-01
1.433778039007041483e-01
1.385953363026043439e-01
1.348200218781172577e-01
1.320773231840094986e-01
1.303168399815857192e-01
1.294268107746406049e-01
1.292557634835334035e-01
1.296380079393853468e-01
1.304189472321785059e-01
1.314761518611253510e-01
1.327328375573520181e-01
1.341617316584377551e-01
1.357790972664021378e-01
1.376306076504279219e-01
1.397724771278922584e-01
1.422524230615574148e-01
1.450953942177234945e-01
1.482984168805790426e-01
1.518374048223495587e-01
1.556865436446487616e-01
1.598482333796331090e-01
1.643889958468227330e-01
1.694746985377380555e-01
1.753973427040788069e-01
1.825858154039083081e-01
1.915945343666428657e-01
2.030667205201724945e-01
2.176727921572958468e-01
2.360285736093973574e-01
2.586020142378582243e-01
2.856202547457447061e-01
3.169905653081828700e-01
3.522484956480629870e-01
3.905443563480453517e-01
4.306750281976689521e-01
4.711625089603136973e-01
5.103742493772192024e-01
5.466740689149127697e-01
5.785871965651945281e-01
6.049595923916855078e-01
6.250908004990586297e-01
6.388214757921929499e-01
6.465613449370112287e-01
6.492502407884970239e-01
6.482531731993045332e-01
6.451990994528861156e-01
6.417809544556124512e-01
6.395404652734426598e-01
6.396643920556528418e-01
6.428185474248123699e-01
6.490421374862898052e-01
6.577180113759877322e-01
6.676251241952568805e-01
6.770690828770881131e-01
6.840764276594579751e-01
6.866296888299283641e-01
6.829144553608514912e-01
6.715475523991578655e-01
6.517573206864072377e-01
6.234927503950816741e-01
5.874471387484773155e-01
5.449928628913256468e-01
4.980353398122202013e-01
4.488047381959201498e-01
3.996120826155784012e-01
3.526009344816372071e-01
3.095262086304605420e-01
2.715878221151357685e-01
2.393392916348279498e-01
2.126811360967904851e-01
1.909374166228854086e-01
1.730025546799136560e-01
1.575362639984384805e-01
1.431783050897822707e-01
1.287526672873955391e-01
1.134329785106583388e-01
9.684710336399539321e-02
7.910811693841325598e-02
6.076979774439232596e-02
4.271588347237929156e-02
2.600197144954397369e-02
1.167572542503400417e-02
6.039875594272160883e-04
-6.665938800543933819e-03
-9.988981324456502539e-03
-9.635812922331765326e-03
-6.234753696270152641e-03
-6.507873127067195698e-04
6.179628849402207802e-03
1.343202299667050313e-02
2.056624462122265753e-02
2.745918971001532274e-02
3.447462768579002967e-02
4.245563864906778256e-02
5.263633595044296676e-02
6.648149939578976153e-02
8.547375820076198727e-02
1.108764320321246333e-01
1.435047988849595668e-01
1.835386739412507295e-01
2.304046555318906564e-01
2.827477816980404901e-01
3.385007855577556457e-01
3.950462073992905276e-01
4.494540910370005693e-01
4.987675949237531658e-01
5.403020332661473413e-01
5.719205885595020078e-01
5.922525401439318049e-01
6.008269977018015906e-01
5.981058536357293232e-01
5.854125234514323539e-01
5.647662907376472807e-01
5.386439300164358457e-01
5.096991656079760125e-01
4.804752761521963733e-01
4.531461876033625602e-01
4.293167792141192596e-01
4.099045592412872696e-01
3.951135816547580726e-01
3.844990554707575225e-01
3.771092544419206161e-01
3.716816635168213034e-01
3.668640630967809346e-01
3.614292126762712054e-01
3.544541123157210483e-01
3.454410441374521357e-01
3.343667435228226958e-01
3.216567541318097190e-01
3.080927332376628969e-01
2.946696860869366108e-01
2.824265656420621440e-01
2.722765484523698709e-01
2.648622931487591980e-01
2.604568720283367833e-01
2.589236152093463139e-01
2.597389833391404723e-01
2.620731599020763580e-01
2.649147044753860647e-01
2.672195169289788841e-01
2.680613525442863687e-01
2.667615517029537364e-01
2.629793473372830093e-01
2.567504562940524093e-01
2.484696440281176089e-01
2.388213575228152752e-01
2.286700995522918112e-01
2.189278715226166960e-01
2.104189554852719801e-01
2.037621704774741915e-01
1.992876192547274050e-01
1.969993724705539351e-01
1.965884020784526010e-01
1.974924694251046220e-01
1.989927364227115358e-01
2.003316159138963937e-01
2.008335531332343105e-01
2.000104006950704227e-01
1.976357585382950977e-01
1.937776358127267506e-01
1.887852632492257876e-01
1.832328471323711183e-01
1.778294621682419141e-01
1.733091871538647022e-01
1.703182935817473820e-01
1.693164439478153371e-01
1.705064725303723772e-01
1.738028117919249160e-01
1.788427056227462064e-01
1.850379256622385338e-01
1.916587448844121189e-01
1.979373012651414743e-01
2.031748642178543562e-01
2.068372468894211502e-01
2.086246805519018366e-01
2.085065266046172983e-01
2.067166018394385740e-01
2.037108016840979974e-01
2.000942333866227163e-01
1.965294011287553044e-01
1.936394980253993703e-01
1.919212203066264777e-01
1.916797198372388322e-01
1.929946688273256050e-01
1.957215108369964596e-01
1.995265770278913386e-01
2.039496767902208296e-01
2.084837825918503806e-01
2.126590978496042672e-01
2.161184407057104295e-01
2.186725092846701357e-01
2.203269290669200020e-01
2.212774830760303457e-01
2.218748875334198845e-01
2.225651393882568940e-01
2.238151259405855298e-01
2.260353118369763381e-01
2.295116074628264780e-01
2.343569596126040266e-01
2.404900544661451867e-01
2.476442840800087697e-01
2.554054573408513495e-01
2.632723469025612384e-01
2.707307153057347260e-01
2.773294662120151521e-01
2.827473058329810218e-01
2.868397963690709762e-01
2.896596950591066033e-01
2.914475328170184065e-01
2.925938775874869502e-01
2.935789743327573698e-01
2.948988246198103180e-01
2.969887697217778455e-01
3.001559860444253380e-01
3.045309526591826743e-01
3.100451203386894727e-01
3.164381282148348573e-01
3.232935565909116349e-01
3.300980144246661863e-01
3.363149480325821616e-01
3.414624140963705146e-01
3.451834858374216441e-01
3.472990264268618343e-01
3.478351011539784210e-01
3.470209328369940338e-01
3.452575045949330401e-01
3.430610777997237237e-01
3.409894317761185123e-01
3.395610538195283357e-01
3.391784867551702054e-01
3.400664580859026898e-01
3.422333717962303679e-01
3.454615444881619646e-01
3.493276693983470849e-01
3.532509394021025040e-01
3.565626066682427431e-01
3.585879876039370640e-01
3.587303896510766199e-01
3.565463166034148479e-01
3.518025810324503233e-01
3.445084095257895940e-01
3.349189105993771731e-01
3.235099308188067457e-01
3.109278642500308276e-01
2.979209510327126553e-01
2.852606436823332814e-01
2.736625131351071993e-01
2.637158491416763950e-01
2.558296800029332685e-01
2.502006317669682178e-01
2.468052030810174158e-01
2.454160343507824082e-01
2.456389798656793411e-01
2.469655765892701527e-01
2.488340783452318017e-01
2.506917078225483486e-01
2.520511670298712370e-01
2.525356228116996116e-01
2.519081427321380184e-01
2.500836384413749891e-01
2.471235023615298843e-01
2.432150428648849894e-01
2.386393269892009561e-01
2.337319929188065304e-01
2.288419418033292296e-01
2.242925827323565546e-01
2.203495745551387885e-01
2.171979195781624239e-01
2.149299776316578869e-01
2.135446476649469905e-01
2.129567541082423021e-01
2.130146917692214426e-01
2.135237017817514793e-01
2.142718065450593123e-01
2.150554199539182754e-01
2.157019353813357243e-01
2.160871199583431490e-01
2.161458380657459988e-01
2.158754122725770053e-01
2.153317296518500457e-01
2.146189444215852171e-01
2.138742520261160684e-01
2.132496643253053159e-01
2.128929633838800572e-01
2.129300312908578574e-01
2.134505426447327325e-01
2.144985823041035411e-01
2.160691525398105439e-01
2.181108201017135095e-01
2.205340012112099735e-01
2.232236780208158577e-01
2.260547720439285424e-01
2.289080472380797537e-01
2.316843353370562353e-01
2.343150944997464957e-01
2.367678162918455120e-01
2.390455311009050676e-01
2.411805363669369540e-01
2.432233658400220488e-01
2.452287994041053854e-01
2.472412562889019227e-01
2.492821205319050992e-01
2.513413611643640633e-01
2.533752320183689788e-01
2.553109295947053603e-01
2.570579708612176772e-01
2.585248874434196154e-01
2.596388003228750074e-01
2.603647154284241538e-01
2.607211064300281600e-01
2.607886081836016667e-01
2.607094371678603251e-01
2.606764046653782252e-01
2.609119372568964312e-01
2.616391509770846224e-01
2.630484936258863371e-01
2.652645334693217727e-01
2.683179345562413665e-01
2.721273987065743749e-01
2.764953523052877671e-01
2.811195036145854309e-01
2.856202891825345147e-01
2.895819437770681959e-01
2.926027902600109032e-01
2.943486770161409249e-01
2.946025658044146844e-01
2.933032751299959884e-01
2.905673721384774977e-01
2.866900985266200852e-01
2.821237966122688845e-01
2.774352433947534502e-01
2.732462075578484528e-01
2.701640070272464111e-01
2.687104974187010664e-01
2.692584981390698240e-01
2.719840382261035083e-01
2.768410184608443569e-01
2.835621454674991937e-01
2.916866447853269650e-01
3.006117473972401699e-01
3.096617484690854516e-01
3.181660075644913710e-01
3.255359498641820504e-01
3.313311426907499802e-01
3.353058842266353201e-01
3.374302862358328214e-01
3.378832252672596126e-01
3.370183179366397219e-01
3.353077246624527330e-01
3.332715935542145957e-01
3.314028972764995751e-01
3.300980119277641678e-01
3.296025470853631845e-01
3.299797715066036252e-01
3.311057893843948330e-01
3.326918545542792427e-01
3.343303958671683951e-01
3.355580058691303158e-01
3.359262878740536529e-01
3.350703975300969861e-01
3.327655027361163809e-01
3.289631616625602883e-01
3.238025249143547946e-01
3.175948846766799005e-01
3.107838997426687899e-01
3.038872735198088759e-01
2.974282588575822284e-01
2.918667403320750475e-01
2.875396113060806891e-01
2.846187349447358295e-01
2.830921731150430887e-01
2.827709721646444740e-01
2.833201096063417967e-01
2.843087687916491801e-01
2.852724170672890636e-01
2.857776004858847418e-01
2.854801495245348764e-01
2.841686305683686076e-01
2.817871920996929958e-01
2.784350864400226278e-01
2.743436245011359187e-01
2.698346236750508442e-01
2.652670509983254266e-01
2.609801624071841908e-01
2.572417717377915580e-01
2.542093193875598067e-01
2.519093139405639281e-01
2.502378221538581471e-01
2.489814313984969885e-01
2.478549995334763389e-01
2.465500083156590694e-01
2.447858179359847508e-01
2.423557993436890878e-01
2.391612306679708477e-01
2.352278299165843356e-01
2.307025418790701610e-01
2.258312742131074746e-01
2.209212116408842963e-01
2.162936805969268017e-01
2.122349371397219409e-01
2.089525040184795346e-01
2.065437618399308117e-01
2.049815578641523417e-01
2.041189425608591623e-01
2.037121932931198753e-01
2.034584924256877259e-01
2.030424207960717931e-01
2.021841393931280151e-01
2.006819500532685541e-01
1.984428654940852133e-01
1.954967225278504139e-01
1.919919353178027865e-01
1.881738051067484152e-01
1.843489409456438577e-01
1.808413977622793933e-01
1.779472945285081320e-01
1.758947699930192288e-01
1.748151673587803323e-01
1.747294786805402567e-01
1.755516285989515146e-01
1.771075279463113494e-01
1.791663995439647383e-01
1.814790499792615364e-01
1.838168118100643733e-01
1.860049474599805019e-01
1.879453630364685268e-01
1.896253439755918035e-01
1.911113843456454242e-01
1.925296508575177756e-01
1.940368000464798015e-01
1.957864018989647625e-01
1.978968709923843161e-01
2.004264679218905054e-01
2.033596712010921070e-01
2.066072452820172656e-01
2.100199721715554635e-01
2.134136633774549319e-01
2.166011158889464550e-01
2.194254465897977902e-01
2.217889422604061300e-01
2.236722532510616590e-01
2.251403317248106273e-01
2.263337175315233984e-01
2.274462474181253024e-01
2.286925987565878171e-01
2.302708868827119670e-01
2.323265062974559092e-01
2.349233639820744457e-01
2.380275850215227973e-01
2.415068319076659198e-01
2.451458703093082059e-01
2.486763360741242601e-01
2.518162471940693092e-01
2.543130627954539591e-01
2.559833212848421913e-01
2.567422428770497755e-01
2.566181302479466075e-01
2.557487388815567475e-01
2.543596602401785867e-01
2.527277147662667645e-01
2.511349108637703775e-01
2.498202636063657223e-01
2.489373761540762120e-01
2.485250331801217294e-01
2.484962029770290959e-01
2.486480511979050623e-01
2.486922507581579012e-01
2.483015427173150269e-01
2.471656941224714132e-01
2.450481781897024536e-01
2.418343967760123725e-01
2.375632055891618577e-01
2.324357967705047434e-01
2.267993333770293440e-01
2.211066330447720996e-01
2.158570752399611992e-01
2.115271513850958685e-01
2.085011579827787398e-01
2.070130768686181122e-01
2.071095425490387110e-01
2.086410648211941277e-01
2.112847012946486303e-01
2.145967059237059160e-01
2.180889886383720888e-01
2.213192090468864559e-01
2.239816208278711251e-01
2.259848398529630542e-01
2.275037428239737314e-01
2.289956476057156687e-01
2.311754352244139166e-01
2.349497633729762391e-01
2.413162499036265729e-01
2.512386736547767008e-01
2.655131072560371064e-01
2.846418841475885086e-01
3.087320807535706702e-01
3.374327353865677614e-01
3.699206079128538049e-01
4.049384627097998846e-01
4.408833866852892580e-01
4.759363864084557028e-01
5.082192763535765545e-01
5.359613717307564196e-01
5.576572008532647562e-01
5.721975242852218591e-01
5.789592433180884568e-01
5.778448537880319646e-01
5.692682738421813715e-01
5.540903278329194492e-01
5.335130593192031201e-01
5.089466206628558975e-01
4.818651833159131037e-01
4.536688352368589139e-01
4.255667838269420189e-01
3.984936607717938228e-01
3.730658696450247502e-01
3.495794308175066423e-01
3.280454236275675561e-01
3.082546169462432872e-01
2.898597835037275416e-01
2.724628566948814057e-01
2.556945953874719124e-01
2.392765934902903735e-01
2.230589007015382486e-01
2.070306439636469265e-01
1.913052203850689748e-01
1.760852617727930725e-01
1.616151521114292389e-01
1.481300977108529759e-01
1.358105108146410722e-01
1.247489007256526589e-01
1.149338955122664457e-01
1.062529015053095410e-01
9.851176572920100627e-02
9.146713336643380599e-02
8.486538433680609894e-02
7.848132937591151270e-02
7.215029839499488562e-02
6.578872646662800583e-02
5.940054138500600045e-02
5.306918271931666820e-02
4.693750092591271461e-02
4.117969780512018702e-02
3.597057785517263767e-02
3.145753124786222765e-02
2.773987712751253137e-02
2.485863388618558129e-02
2.279775001887908784e-02
2.149569642420690041e-02
2.086446762680847083e-02
2.081178740116087708e-02
2.126187455495678197e-02
2.217056216333593982e-02
2.353178769174555859e-02
2.537425268762704897e-02
2.774906094100601864e-02
3.071101349086123936e-02
3.429762042810196448e-02
3.851051909935034739e-02
4.330373199674822371e-02
4.858207637237270393e-02
5.421122662712359042e-02
6.003873196832104631e-02
6.592308574130698040e-02
7.176612388681787025e-02
7.754294044850383594e-02
8.332337812568149649e-02
8.928005714783919522e-02
9.567974950187291272e-02
1.028574289844817607e-01
1.111751471636544808e-01
1.209705517107558526e-01
1.325019327035640293e-01
1.458977882505899937e-01
1.611188167931256188e-01
1.779389243379189134e-01
1.959494296206575892e-01
2.145874847614121506e-01
2.331862603595720174e-01
2.510411922917488714e-01
2.674840562152610013e-01
2.819552327013646331e-01
2.940644969899119388e-01
3.036320544148761180e-01
3.107041718880380055e-01
3.155412600737326767e-01
3.185801314857272803e-01
3.203758224351565542e-01
3.215312687754356968e-01
3.226248209190441529e-01
3.241458043046542281e-01
3.264470307596423759e-01
3.297205298158588094e-01
3.339991900095840016e-01
3.391830210667777235e-01
3.450849788598350232e-01
3.514883203504209908e-01
3.582057425028379316e-01
3.651303829339843099e-01
3.722701591059418558e-01
3.797596885201890426e-01
3.878477378932873587e-01
3.968622132058106655e-01
4.071584773323548290e-01
4.190596549287475825e-01
4.327990746753668239e-01
4.484748368824034159e-01
4.660246680038043210e-01
4.852259871146973880e-01
5.057219500001683965e-01
5.270698034513192631e-01
5.488038892925807266e-01
5.705027520700096666e-01
5.918485411795060269e-01
6.126675341375786843e-01
6.329431295476326547e-01
6.527967549083631971e-01
6.724372339101420959e-01
6.920845063603997538e-01
7.118783643648851633e-01
7.317862844659395183e-01
7.515258914332161311e-01
7.705167487457982300e-01
7.878730272356818665e-01
8.024434947888303693e-01
8.128988416212177270e-01
8.178594764162966380e-01
8.160505721142802260e-01
8.064662464942021769e-01
7.885221011724303786e-01
7.621753951885624767e-01
7.279950122735566742e-01
6.871688170891732117e-01
6.414433424486940538e-01
5.929990789098656956e-01
5.442728599213333407e-01
4.977458454738333260e-01
4.557204393551718136e-01
4.201114390291005862e-01
3.922754970714508183e-01
3.728986769789186528e-01
3.619550363365763856e-01
3.587406364517990998e-01
3.619782609814296004e-01
3.699796113853932034e-01
3.808449414296152802e-01
3.926758757929788568e-01
4.037760613889967987e-01
4.128164381016720674e-01
4.189469699489732912e-01
4.218439436800070497e-01
4.216904274923532481e-01
4.190960461761718547e-01
4.149697362029987624e-01
4.103646227098359245e-01
4.063169300649998594e-01
4.037005996800586138e-01
4.031161592104129388e-01
4.048268742080808336e-01
4.087481386262615257e-01
4.144884403064453826e-01
4.214331367841727127e-01
4.288566605663435283e-01
4.360453745200322251e-01
4.424125212330579093e-01
4.475885815544820567e-01
4.514745312532095767e-01
4.542513008381199868e-01
4.563453287587282414e-01
4.583564946661057293e-01
4.609600226621500818e-01
4.647974302019387549e-01
4.703728206457046257e-01
4.779696650394560931e-01
4.875999217729783397e-01
4.989924312173079080e-01
5.116217421478911342e-01
5.247727271224019718e-01
5.376313536403524163e-01
5.493884867062808208e-01
5.593420624761941129e-01
5.669835556520749220e-01
5.720572213295379571e-01
5.745847032825058820e-01
5.748526341763258163e-01
5.733660656060445282e-01
5.707752116818765042e-01
5.677864286385233550e-01
5.650701377818810878e-01
5.631783346781992217e-01
5.624824896698802368e-01
5.631393603173702189e-01
5.650880269785364396e-01
5.680769629696733602e-01
5.717158121780787638e-01
5.755433434916201740e-01
5.791011992058068270e-01
5.820027582698418245e-01
5.839876667921553022e-01
5.849551007232515198e-01
5.849721985253256706e-01
5.842578095799794147e-01
5.831451982377232612e-01
5.820301326855131796e-01
5.813125079976982912e-01
5.813401137804187213e-01
5.823623620709688087e-01
5.844999270029951344e-01
5.877336464926350423e-01
5.919131189537040205e-01
5.967826372442931460e-01
6.020198342479601283e-01
6.072809637322202914e-01
6.122462599018881901e-01
6.166593079009415890e-01
6.203556691337361872e-01
6.232778805092014096e-01
6.254760610666466603e-01
6.270953779911755399e-01
6.283532545558163651e-01
6.295102385485227270e-01
6.308387969941416928e-01
6.325939859928165765e-01
6.349890931870454391e-01
6.381781699462191204e-01
6.422461003833831450e-01
6.472057244121612873e-01
6.530007219416560371e-01
6.595125759659391518e-01
6.665699727500791205e-01
6.739593888404811217e-01
6.814362111466027994e-01
6.887363567370690109e-01
6.955888253376334429e-01
7.017297920660834354e-01
7.069186620871857896e-01
7.109559787343686654e-01
7.137023022841896269e-01
7.150963248042209175e-01
7.151697601692147410e-01
7.140561473576100271e-01
7.119907861458799614e-01
7.092996663086499343e-01
7.063764337253088943e-01
7.036480338217981911e-01
7.015314674048572785e-01
7.003858078828731903e-01
7.004649657661008444e-01
7.018773808859791741e-01
7.045586877857219488e-01
7.082623633140243680e-01
7.125714915705081420e-01
7.169322696800300987e-01
7.207070419070497058e-01
7.232418755485148232e-01
7.239413840253665633e-01
7.223420224516349242e-01
7.181746914403986937e-01
7.114083054177556820e-01
7.022679638280132641e-01
6.912242907311710871e-01
6.789540203801243123e-01
6.662755467568897139e-01
6.540664329930586662e-01
6.431723366068853309e-01
6.343180943482785716e-01
6.280316260845110188e-01
6.245898462878871626e-01
6.239930911561150095e-01
6.259710251295571570e-01
6.300190508734919703e-01
6.354604376006733890e-01
6.415262139138564468e-01
6.474427654761982787e-01
6.525163099768135355e-01
6.562040816471341742e-01
6.581640370901109538e-01
6.582779044051423334e-01
6.566460107238395461e-01
6.535560346373580076e-01
6.494311304808118024e-01
6.447653198165476107e-01
6.400553300367117782e-01
6.357380407077772855e-01
6.321414231845947640e-01
6.294545532778738073e-01
6.277193058725684116e-01
6.268431536865953779e-01
6.266295552790142054e-01
6.268201429415989345e-01
6.271416104635566535e-01
6.273500021463395138e-01
6.272659956180954843e-01
6.267965678487419368e-01
6.259408231048795290e-01
6.247803526297407428e-01
6.234568822143274902e-01
6.221417863631648615e-01
6.210030483889455999e-01
6.201753044670752502e-01
6.197377589914677687e-01
6.197031739633062086e-01
6.200191031226203187e-01
6.205804109672689028e-01
6.212502414150931074e-01
6.218852821343711090e-01
6.223606101341908614e-01
6.225896731965850917e-01
6.225359917032762258e-01
6.222147620910016830e-01
6.216844205368582399e-01
6.210300544565665604e-01
6.203420131925329040e-01
6.196939162424336400e-01
6.191243429343203930e-01
6.186257980513004684e-01
6.181432033365372725e-01
6.175823983069019807e-01
6.168272532344828418e-01
6.157623335169970513e-01
6.142969063049452672e-01
6.123856619546093061e-01
6.100419281293321117e-01
6.073403373124033333e-01
6.044076886390316039e-01
6.014028343463643234e-01
5.984884698452413998e-01
5.957993592730463916e-01
5.934124839885003277e-01
5.913246638501085117e-01
5.894423155909649381e-01
5.875862795830308904e-01
5.855123103613909530e-01
5.829452416291663885e-01
5.796224135534007171e-01
5.753400917390907310e-01
5.699956435247353070e-01
5.636183703989711136e-01
5.563831626561944743e-01
5.486034039690445008e-01
5.407025074065316961e-01
5.331666875262921490e-01
5.264845824728968671e-01
5.210816648169351861e-01
5.172586345577472322e-01
5.151429337471463699e-01
5.146611095411055548e-01
5.155371336366714186e-01
5.173182997394047966e-01
5.194264470708200854e-01
5.212285511293267559e-01
5.221177308474036494e-01
5.215939040676628169e-01
5.193329827702304335e-01
5.152347306313578290e-01
5.094420769750331868e-01
5.023284491938941887e-01
4.944540392529642725e-01
4.864962515086010408e-01
4.791632711958501156e-01
4.731022072221516828e-01
4.688142196515358018e-01
4.665882780176831557e-01
4.664627912430622803e-01
4.682206188374557487e-01
4.714184250078508609e-01
4.754466039850229198e-01
4.796117515918817409e-01
4.832304888653192743e-01
4.857218140188210853e-01
4.866853099320874176e-01
4.859544554303205643e-01
4.836177183915284505e-01
4.800045703473160286e-01
4.756384305086744368e-01
4.711631371062550144e-01
4.672532084613257308e-01
4.645203784449515316e-01
4.634293583408631845e-01
4.642344260804599498e-01
4.669454690681764664e-01
4.713279334049431113e-01
4.769363547200118347e-01
4.831764427784189797e-01
4.893867294193686157e-01
4.949281251089701072e-01
4.992687340172591304e-01
5.020520819901482801e-01
5.031393896850501202e-01
5.026203100322614858e-01
5.007910959551166163e-01
4.981038167636676062e-01
4.950943349113730574e-01
4.922997085228200120e-01
4.901770860952673892e-01
4.890358201475793476e-01
4.889925090527446616e-01
4.899552833533179497e-01
4.916393816387767957e-01
4.936115304892071398e-01
4.953565040902327410e-01
4.963560814420089340e-01
4.961688867139242842e-01
4.944995275395397405e-01
4.912470334654056581e-01
4.865256019316168135e-01
4.806546413569643406e-01
4.741194841789518333e-01
4.675082996169615535e-01
4.614340777465641974e-01
4.564526167839575987e-01
4.529879453258268684e-01
4.512754966770000653e-01
4.513307991507707340e-01
4.529478319313259838e-01
4.557270435944215659e-01
4.591289313667668570e-01
4.625456090379844176e-01
4.653804276965774478e-01
4.671247696842205088e-01
4.674217201126368848e-01
4.661083222604792131e-01
4.632312355176043117e-01
4.590343790600357465e-01
4.539210202793390048e-01
4.483962090553583191e-01
4.429979952785143005e-01
4.382271640897441034e-01
4.344851302588766395e-01
4.320281989290457036e-01
4.309438616732453320e-01
4.311515413169284550e-01
4.324267042524843063e-01
4.344440238155031775e-01
4.368327509034999889e-01
4.392359636271463419e-01
4.413651041247088624e-01
4.430421671777700077e-01
4.442239083687136159e-01
4.450051725378703638e-01
4.456014959566204081e-01
4.463140655033626669e-01
4.474825147931526526e-01
4.494325798205975886e-01
4.524261368080733647e-01
4.566205690396438754e-01
4.620428781991954281e-01
4.685817213009740856e-01
4.759979594500525768e-01
4.839517301902946378e-01
4.920418638190031668e-01
4.998519490349945804e-01
5.069966990384291439e-01
5.131625291559407387e-01
5.181373514989974227e-01
5.218263254387793815e-01
5.242523966754444320e-01
5.255425958603399117e-01
5.259029429629251684e-01
5.255861624799781362e-01
5.248570920242133786e-01
5.239606058280504852e-01
5.230961294569170805e-01
5.224015442896627892e-01
5.219476918516670061e-01
5.217430439531473008e-01
5.217466532171218807e-01
5.218864447017314001e-01
5.220793852830597492e-01
5.222501169556044154e-01
5.223452162742309168e-01
5.223412192254633934e-01
5.222457482360948200e-01
5.220922910769325576e-01
5.219302145723431208e-01
5.218122932811262160e-01
5.217823009581463722e-01
5.218650311587480495e-01
5.220605372453615001e-01
5.223435276000136795e-01
5.226678757724813051e-01
5.229752776972498296e-01
5.232063642461177722e-01
5.233121728580824028e-01
5.232638552285568956e-01
5.230588425721709456e-01
5.227223374812656198e-01
5.223038347425147387e-01
5.218692472749549838e-01
5.214899786705450291e-01
5.212308127708878969e-01
5.211386971106264365e-01
5.212343497876675835e-01
5.215081464866423433e-01
5.219210277124521902e-01
5.224103269105029312e-01
5.228995981788908676e-01
5.233108536537588451e-01
5.235772149678336040e-01
5.236539061092831959e-01
5.235257780336467492e-01
5.232101144643762636e-01
5.227542315181132881e-01
5.222282265530726608e-01
5.217140171731823317e-01
5.212924127597257096e-01
5.210302816600225206e-01
5.209698662556718762e-01
5.211219580657101558e-01
5.214640310689344638e-01
5.219436424023893295e-01
5.224865719030594713e-01
5.230084192296746703e-01
5.234278290633538333e-01
5.236792576536447585e-01
5.237232676937920717e-01
5.235527304755066558e-01
5.231939614530449756e-01
5.227026146246602778e-01
5.221549858477929629e-01
5.216360952521901240e-01
5.212264213279421687e-01
5.209893658869312327e-01
5.209614086893414875e-01
5.211464834110167699e-01
5.215154411791517175e-01
5.220106695322523915e-01
5.225551290443990471e-01
5.230643831147334666e-01
5.234597353631865735e-01
5.236804245781609968e-01
5.236929833390119304e-01
5.234963171488720146e-01
5.231217341929752518e-01
5.226279454259840085e-01
5.220918368555504951e-01
5.215964688400421823e-01
5.212181800876140025e-01
5.210148024570463443e-01
5.210168085082683698e-01
5.212227476786970293e-01
5.215996532540431163e-01
5.220883270082206096e-01
5.226126525984899907e-01
5.230914697207028619e-01
5.234511537856272323e-01
5.236369489198687832e-01
5.236213083953845659e-01
5.234079719792281704e-01
5.230311785232639732e-01
5.225501693165421901e-01
5.220398653395253996e-01
5.215791871209868313e-01
5.212388398157477010e-01
5.210704553809742956e-01
5.210987598086617156e-01
5.213179531998867189e-01
5.216928303305911063e-01
5.221644327765374571e-01
5.226593251395634798e-01
5.231010351317643137e-01
5.234218744946375068e-01
5.235733129717653478e-01
5.235333154642288767e-01
5.233095340082356550e-01
5.229378949479577265e-01
5.224768360698550662e-01
5.219981176724377558e-01
5.215756526396559956e-01
5.212740943811672301e-01
5.211389445738312531e-01
5.211896937131309526e-01
5.214170272680449525e-01
5.217844947664105337e-01
5.222343477481781182e-01
5.226966123032351641e-01
5.230999711303229160e-01
5.233827630904309691e-01
5.235024043080895861e-01
5.234417923382974625e-01
5.232117318401661166e-01
5.228490412071012949e-01
5.224106677858236791e-01
5.219647513432013053e-01
5.215800375353158991e-01
5.213152854320132201e-01
5.212103002414242292e-01
5.212799584509640871e-01
5.215121204446483416e-01
5.218697197355680606e-01
5.222966726653064384e-01
5.227266674010817571e-01
5.230934557995877698e-01
5.233410518831714819e-01
5.234322682645629055e-01
5.233542905127442912e-01
5.231204558160055251e-01
5.227679929884995191e-01
5.223521040220762135e-01
5.219373269397308279e-01
5.215875301862121782e-01
5.213560883510395261e-01
5.212777487406158317e-01
5.213634263642780153e-01
5.215987049522138319e-01
5.219462458650365733e-01
5.223517045540231329e-01
5.227522182806046969e-01
5.230861408700664406e-01
5.233025187434040548e-01
5.233688535851628298e-01
5.232759711013942328e-01
5.230392686076303921e-01
5.226961757286325838e-01
5.223002453073145590e-01
5.219128061375375438e-01
5.215934769393932857e-01
5.213910067553975125e-01
5.213358467131298246e-01
5.214355827359378193e-01
5.216739120333556690e-01
5.220132977517827344e-01
5.224008707789294936e-01
5.227766521345686979e-01
5.230828191123311210e-01
5.232725860688022257e-01
5.233173385286623569e-01
5.232109353055773848e-01
5.229705340522674550e-01
5.226338325550061725e-01
5.222531683972709837e-01
5.218873990114201167e-01
5.215928196450223542e-01
5.214145178486084831e-01
5.213794892171330631e-01
5.214925627332903657e-01
5.217357484937960033e-01
5.220710932709402563e-01
5.224465913648119741e-01
5.228042318553949297e-01
5.230889396468523245e-01
5.232570354767247522e-01
5.232829187515668501e-01
5.231629537992087409e-01
5.229159718541652735e-01
5.225803212909013729e-01
5.222079275143874932e-01
5.218562806903468410e-01
5.215795846026111127e-01
5.214204256403118798e-01
5.214032385405448222e-01
5.215305681164518203e-01
5.217826965549199336e-01
5.221206898477771530e-01
5.224923934278874471e-01
5.228404560139002788e-01
5.231111507615416878e-01
5.232626412179557374e-01
5.232714246911460698e-01
5.231359643972920415e-01
5.228769515777946797e-01
5.225341541419775693e-01
5.221603307298815499e-01
5.218131387626246953e-01
5.215462734333154993e-01
5.214011945120936575e-01
5.214007107406298802e-01
5.215454103890045934e-01
5.218134937040814769e-01
5.221640441050361403e-01
5.225432489246865098e-01
5.228926273986123086e-01
5.231580127513423273e-01
5.232979145003803234e-01
5.232899756391923285e-01
5.231345245733640681e-01
5.228546610213662404e-01
5.224928423792412069e-01
5.221044724174175311e-01
5.217494561072608672e-01
5.214830020472088767e-01
5.213470780574460672e-01
5.213638358307310927e-01
5.215320292158690529e-01
5.218270006538997530e-01
5.222042688201627980e-01
5.226061994071584671e-01
5.229707641139157426e-01
5.232410636251548786e-01
5.233741602308126240e-01
5.233478565248843584e-01
5.231643567280790386e-01
5.228502130518659641e-01
5.224525219432194501e-01
5.220319093554954826e-01
5.216533429430546542e-01
5.213761552955743506e-01
5.212448012955839260e-01
5.212817805233322943e-01
5.214838433290019948e-01
5.218221113776617681e-01
5.222461521166014142e-01
5.226914404800101499e-01
5.230891125520744644e-01
5.233765467659191595e-01
5.235071574195929722e-01
5.234578794153985637e-01
5.232331518643283941e-01
5.228647253014470087e-01
5.224072469756056991e-01
5.219302267428281850e-01
5.215075537378791593e-01
5.212061328930838178e-01
5.210753762637184705e-01
5.211391870697571482e-01
5.213917239876959542e-01
5.217976780142101756e-01
5.222971149522753764e-01
5.228142346692502551e-01
5.232687808073601676e-01
5.235883980850215558e-01
5.237200496906342373e-01
5.236387085970918287e-01
5.233519150087173610e-01
5.228993960762063908e-01
5.223476862054592385e-01
5.217804561758265791e-01
5.212859393314582812e-01
5.209433265907007504e-01
5.208102096130132752e-01
5.209130440934304218e-01
5.212421910181179729e-01
5.217524282849422823e-01
5.223690039052896195e-01
5.229984471224999876e-01
5.235425958438082450e-01
5.239137572195370351e-01
5.240486826229049377e-01
5.239191538695924244e-01
5.235374367986216360e-01
5.229556007780493676e-01
5.222586223917226045e-01
5.215521521033561481e-01
5.209466771868438428e-01
5.205404275031082495e-01
5.204036405110166186e-01
5.205666755728804995e-01
5.210139518254609525e-01
5.216848455330301837e-01
5.224816407375256766e-01
5.232835353606261064e-01
5.239647307202696114e-01
5.244139302985776352e-01
5.245522614905311354e-01
5.243467738500139363e-01
5.238172533471935344e-01
5.230350496026328067e-01
5.221138071947659665e-01
5.211932467597842900e-01
5.204182647569657316e-01
5.199164337315980156e-01
5.197773502145979219e-01
5.200371215931699487e-01
5.206706106433044434e-01
5.215929512317416528e-01
5.226704653656114585e-01
5.237396536806048220e-01
5.246316215402195837e-01
5.251983500223216250e-01
5.253367872040468622e-01
5.250069086266518914e-01
5.242406746373051707e-01
5.231401008145215581e-01
5.218642774913569982e-01
5.206068884464062352e-01
5.195673255481876307e-01
5.189196286921430312e-01
5.187840053890520053e-01
5.192054940198950197e-01
5.201434270808996674e-01
5.214738344610206910e-01
5.230050095037334090e-01
5.245044210851179667e-01
5.257333033908633269e-01
5.264838867561140168e-01
5.266135820362138897e-01
5.260706318082358779e-01
5.249068034391485282e-01
5.232744985514058422e-01
5.214079479727676825e-01
5.195906203048700212e-01
5.181132239586364596e-01
5.172283689139777207e-01
5.171087870403775488e-01
5.178158170875271082e-01
5.192836199849397705e-01
5.213224392480296787e-01
5.236414441554426702e-01
5.258886846176035190e-01
5.277028968445308665e-01
5.287697685111478751e-01
5.288741638136642553e-01
5.279399482830737789e-01
5.260504876558791398e-01
5.234454766916859514e-01
5.204931519504957249e-01
5.176406842022751587e-01
5.153490799884932194e-01
5.140216973450548732e-01
5.139370312496656101e-01
5.151964422601108540e-01
5.176958932186517259e-01
5.211276697191360441e-01
5.250138673462654282e-01
5.287686972301021138e-01
5.317820698194258844e-01
5.335131628166287499e-01
5.335803774828444812e-01
5.318336735287069184e-01
5.283969285666835214e-01
5.236715809487533235e-01
5.182979772310108979e-01
5.130768980576541072e-01
5.088598495221122731e-01
5.064219926201974920e-01
5.063352191975022398e-01
5.088602354436470021e-01
5.138752403418830328e-01
5.208548986947469928e-01
5.289071914865912660e-01
5.368681037750560048e-01
5.434459593151416135e-01
5.473996385313795177e-01
5.477290100062552902e-01
5.438525810948349193e-01
5.357472384862065340e-01
5.240282054760103669e-01
5.099537366078215062e-01
4.953479096814713545e-01
4.824451030171135191e-01
4.736700695272594297e-01
4.713765758056916444e-01
4.775741129950387687e-01
4.936752402426144437e-01
5.202951496747186821e-01
5.571300148437382527e-01
6.029321063158609162e-01
6.555885145644255729e-01
7.122979629371101185e-01
7.698281693787858426e-01
8.248260679891188385e-01
8.741462654338938432e-01


==> data/prominence.txt <==
0.000000000000000000e+00
2.585580409266536542e-03
0.000000000000000000e+00
4.800843210629721948e-03
0.000000000000000000e+00
2.586451530488795714e-03
0.000000000000000000e+00
2.718812498879826910e-03
0.000000000000000000e+00
2.918190343706490546e-03
0.000000000000000000e+00
3.631015734878977139e-03
6.789134429553529628e-05
2.085835491712404594e-03
0.000000000000000000e+00
2.611170338164993734e-03
0.000000000000000000e+00
2.141520606828669401e-03
4.553462871380816227e-04
3.424728859720355383e-03
0.000000000000000000e+00
2.545129007124908010e-03
0.000000000000000000e+00
2.660636962614384982e-03
0.000000000000000000e+00
4.476565405153065669e-03
0.000000000000000000e+00
3.558374370095040550e-03
0.000000000000000000e+00
3.083585176530423758e-03
0.000000000000000000e+00
4.416793455393528897e-03
0.000000000000000000e+00
3.334182540676312954e-03
0.000000000000000000e+00
4.302341150925461689e-03
0.000000000000000000e+00
4.193340498116029588e-03
0.000000000000000000e+00
4.425504116361678349e-03
0.000000000000000000e+00
4.283887843254350139e-03
0.000000000000000000e+00
4.799932673853041752e-03
0.000000000000000000e+00
4.441319310169240114e-03
0.000000000000000000e+00
9.889356056968827413e-03
0.000000000000000000e+00
8.471663226232918620e-03
0.000000000000000000e+00
1.084672376415298303e-02
0.000000000000000000e+00
2.550677338750835174e-02
0.000000000000000000e+00
1.964480565388995181e-01
3.974740439547454207e-02
0.000000000000000000e+00
9.893380176586780150e-03
0.000000000000000000e+00
5.082651952259794985e-03
0.000000000000000000e+00
2.899151577633074604e-03
0.000000000000000000e+00
1.794496273784928347e-03
0.000000000000000000e+00
1.248532006644076462e-03
0.000000000000000000e+00
5.801195518954154699e-04
0.000000000000000000e+00
2.278195366583361055e-04
6.191901850004779488e-05
0.000000000000000000e+00
3.644921476671592682e-04
0.000000000000000000e+00
6.185272602191023514e-04
0.000000000000000000e+00
8.125263466685970874e-04
0.000000000000000000e+00
1.510011171415627691e-03
0.000000000000000000e+00
1.459623860098030945e-03
0.000000000000000000e+00
1.961806672075732273e-03
0.000000000000000000e+00
5.786904514934750922e-03
0.000000000000000000e+00
2.132719235632614483e-03
0.000000000000000000e+00
3.373754548109753407e-03
0.000000000000000000e+00
2.487116079898852011e-03
0.000000000000000000e+00
3.953748264340681273e-03
0.000000000000000000e+00
3.247933691943172621e-03
0.000000000000000000e+00
3.763338840846842427e-03
0.000000000000000000e+00
3.993841681826912349e-03
0.000000000000000000e+00
4.841148912848212797e-03
0.000000000000000000e+00
5.615169968234520054e-03
0.000000000000000000e+00
6.995984757921644079e-03
0.000000000000000000e+00
8.648091457109867430e-03
0.000000000000000000e+00
1.213377653360034857e-02
0.000000000000000000e+00
2.342304826295369888e-02
0.000000000000000000e+00
2.126982042878881596e-01
6.362947471376842468e-02
0.000000000000000000e+00
1.683240758796139894e-02
0.000000000000000000e+00
9.265266900070694492e-03
0.000000000000000000e+00
6.907270736781366896e-03
0.000000000000000000e+00
5.194003958794187262e-03
0.000000000000000000e+00
3.918930415603693110e-03
0.000000000000000000e+00
2.929062208273248979e-03
0.000000000000000000e+00
2.730446389375743542e-03
0.000000000000000000e+00
2.713759177209913893e-03
0.000000000000000000e+00
2.022624072435941136e-03
1.506699846637113839e-04
1.780441250644697717e-03
0.000000000000000000e+00
1.298843871859183203e-03
0.000000000000000000e+00
2.219941665344768444e-03
2.059736844991908854e-03
8.900790311615839473e-04
1.302724920515897344e-03
0.000000000000000000e+00
8.627896937993945452e-04
1.152305430757531024e-04
1.033345490938133212e-03
0.000000000000000000e+00
1.459083599938713633e-03
1.919525194256026083e-04
1.750783687775894510e-03
2.186398035066845465e-04
1.172047683944057268e-03
0.000000000000000000e+00
2.962977513429551363e-03
0.000000000000000000e+00
2.490182206863422298e-03
0.000000000000000000e+00
3.081915239119486973e-03
0.000000000000000000e+00
3.915860331881566674e-03
0.000000000000000000e+00
5.670827740280009847e-03
0.000000000000000000e+00
1.109138546811935105e-02
0.000000000000000000e+00
2.354615871425142781e-01
2.652484670943197273e-02
0.000000000000000000e+00
8.119808725244934480e-03
0.000000000000000000e+00
4.376880275878028415e-03
0.000000000000000000e+00
2.850890995216166009e-03
0.000000000000000000e+00
2.068210125727911169e-03
0.000000000000000000e+00
1.551463345922443789e-03
0.000000000000000000e+00
1.094811499680545643e-03
0.000000000000000000e+00
7.656849266560597023e-04
0.000000000000000000e+00
5.151454368198721051e-04
0.000000000000000000e+00
2.658719235370311275e-04
0.000000000000000000e+00
6.382736903002288631e-05
2.763096978548417102e-05
0.000000000000000000e+00
1.923246981183688968e-04
0.000000000000000000e+00
2.802457802855969700e-04
0.000000000000000000e+00
1.773791310398064984e-04
3.888623633120902290e-04
1.298195905994268748e-02
0.000000000000000000e+00
1.781821785159049812e-03
0.000000000000000000e+00
2.274879886623767944e-03
0.000000000000000000e+00
3.120505786973663733e-03
0.000000000000000000e+00
2.566094716448202515e-03
0.000000000000000000e+00
2.988051890930451190e-03
0.000000000000000000e+00
3.252533223278960151e-03
0.000000000000000000e+00
3.795499392417415758e-03
0.000000000000000000e+00
4.531853001305001863e-03
0.000000000000000000e+00
5.553598672017561258e-03
0.000000000000000000e+00
7.072286137335957387e-03
0.000000000000000000e+00
1.088771256216853646e-02
0.000000000000000000e+00
1.329826106094774904e-02
0.000000000000000000e+00
2.597733809204004138e-02
0.000000000000000000e+00
1.322680542957322403e-01
1.257565931636864254e-01
0.000000000000000000e+00
2.605182216984028298e-02
0.000000000000000000e+00
1.473153864699716653e-02
0.000000000000000000e+00
1.023324959811260093e-02
0.000000000000000000e+00
8.245714385767590957e-03
0.000000000000000000e+00
8.275595358855364000e-03
0.000000000000000000e+00
5.953155187209912408e-03
0.000000000000000000e+00
4.997312611724247060e-03
0.000000000000000000e+00
5.243451617451863611e-03
0.000000000000000000e+00
4.247660131831918102e-03
0.000000000000000000e+00
4.192998627813610858e-03
0.000000000000000000e+00
4.061199445404454350e-03
0.000000000000000000e+00
5.019839265126512656e-03
0.000000000000000000e+00
2.853920725292646496e-03
0.000000000000000000e+00
4.069378147995281192e-03
0.000000000000000000e+00
3.552843031912737183e-03
0.000000000000000000e+00
2.172388205221186322e-03
0.000000000000000000e+00
3.988009281501353302e-03
0.000000000000000000e+00
2.467020492692745866e-03
0.000000000000000000e+00
2.340428467700484544e-03
0.000000000000000000e+00
3.247224628284628260e-03
0.000000000000000000e+00
2.395191641140710908e-03
0.000000000000000000e+00
2.664044060240967991e-03
0.000000000000000000e+00
2.535219303320185823e-03
0.000000000000000000e+00
2.616511800529296682e-03
0.000000000000000000e+00
1.685593573793882187e-03
0.000000000000000000e+00
1.468666055346533328e-03
7.987428587791002045e-04
3.247252172298095881e-03
5.352368009189524545e-02
5.385212493720839717e-03
9.746183000507330782e-04
2.433897293652370619e-03
0.000000000000000000e+00
2.298281429431529074e-03
0.000000000000000000e+00
1.132659237824080577e-03
4.930192350689728900e-04
4.876842370461664106e-03
0.000000000000000000e+00
2.875656012020584920e-03
0.000000000000000000e+00
1.719687080596548224e-03
0.000000000000000000e+00
3.901887538083050055e-03
0.000000000000000000e+00
1.322807107853767429e-03
3.009331674075832659e-04
2.406199344743243426e-03
0.000000000000000000e+00
3.780527975953584981e-03
1.447606897179571457e-03
1.197429283042531975e-03
2.530418782518880630e-04
2.867346426719613855e-03
0.000000000000000000e+00
3.430054332199533595e-03
2.886073193685149800e-03
1.111845345399403717e-03
0.000000000000000000e+00
5.152333737957811438e-03
1.827353710437744101e-03
6.274526631569522263e-04
9.539373624991734444e-04
1.187833408619512043e-03
3.189157797587077628e-04
3.106013806575254853e-03
0.000000000000000000e+00
1.699758872294908178e-03
1.633793756311552857e-04
3.203974772763588420e-03
0.000000000000000000e+00
1.756476924851928419e-03
1.637761270582350527e-03
1.029143617597596703e-03
2.035001339346350323e-03
5.576289384073564517e-03
0.000000000000000000e+00
1.348615463704019250e-03
1.253784655029698642e-03
2.101753038767347447e-03
0.000000000000000000e+00
3.130089208892724694e-03
1.352548898119948278e-03
0.000000000000000000e+00
1.472822180482465278e-03
3.168995345147182507e-03
0.000000000000000000e+00
1.570958614857571878e-03
1.722008351745619309e-03
9.663346049548559658e-04
0.000000000000000000e+00
1.657123661417741253e-03
2.718563344237183665e-05
7.711481900520893379e-04
4.733877592994133014e-04
1.230723827867438475e-04
3.185066420043883642e-03
6.138370779797426915e-03
0.000000000000000000e+00
2.887221687476051492e-03
0.000000000000000000e+00
3.930905681682635849e-03
0.000000000000000000e+00
8.998286436151721815e-03
3.534802789771287947e-03
0.000000000000000000e+00
1.730265583849627427e-03
0.000000000000000000e+00
5.639448380035531937e-04
1.447855255769447567e-03
1.080132544080282487e-03
0.000000000000000000e+00
4.660931902802272278e-03
0.000000000000000000e+00
1.529693242685285217e-03
2.313903895247051805e-03
4.412141148422775547e-04
9.280521549854295034e-04
4.388634120337392159e-04
3.547872838280759136e-04
4.909768980422786477e-03
0.000000000000000000e+00
2.487251970916335830e-03
8.236733238184424863e-03
0.000000000000000000e+00
2.458658261311614558e-03
3.756007976544188838e-03
9.690100475228363274e-04
4.726898352550417130e-04
3.642968901653568549e-03
3.913889315643181988e-04
4.787142949194236104e-04
1.174835163082107439e-03
1.693498592062057571e-04
4.875761264493994897e-04
2.754226148740151407e-04
4.481940090384422398e-03
4.444494808599235534e-03
0.000000000000000000e+00
1.750434843324042257e-03
0.000000000000000000e+00
2.178105621564551623e-03
1.180579381452427114e-03
2.488271386365809804e-03
0.000000000000000000e+00
1.933316056922339266e-03
8.289895125615766519e-04
7.456644363413808714e-03
4.617520560119124651e-03
0.000000000000000000e+00
5.978125472607017906e-04
1.182160346786671453e-03
0.000000000000000000e+00
3.744901788871230191e-03
6.635930179184765937e-03
0.000000000000000000e+00
4.926261875749684063e-03
3.584815153507390269e-03
0.000000000000000000e+00
5.593518950318236444e-04
1.197855929893137591e-03
2.087448625879496892e-05
2.175450287854601046e-03
4.822429720858747298e-03
1.199519816037832162e-03
2.242827721623686776e-03
0.000000000000000000e+00
1.324412463023106473e-03
0.000000000000000000e+00
3.440311103725633701e-03
3.611009248960227527e-03
5.855251334777208895e-04
4.108290140856003412e-04
4.524018968546307160e-04
7.360094800348669468e-03
1.602752654587346389e-03
9.801407269881003657e-04
4.441309589509884865e-04
7.610181328650796398e-04
6.523082900271057281e-04
1.359331825198324467e-03
5.659729839151494231e-04
3.738466493255804984e-04
1.149285836842126518e-03
5.539254404544152700e-04
6.676527476245882383e-04
3.812700044448538630e-03
7.040956961110516818e-04
1.174242665356622049e-03
1.605734596884667064e-03
7.000119748924046002e-04
1.215055557686154459e-03
3.509563458996932742e-03
1.306122004203581983e-03
7.114282421209236311e-04
6.807903358727742738e-04
5.289833884015060668e-04
1.395893364145837879e-03
2.941523930194995390e-04
9.418908432582140389e-04
2.030993460313114212e-04
9.732818892909314698e-04
1.114140441465522567e-03
3.909084612285037078e-03
1.144079287971244609e-03
8.092438475643363863e-04
1.102809550759981192e-03
0.000000000000000000e+00
2.882677163029042679e-03
1.983230540823882528e-03
1.985791978743813632e-03
2.877730577834440562e-04
5.345892287809721026e-03
1.998372751417442153e-03
4.409840502012449129e-04
2.210396920764960693e-03
5.315226602262827001e-04
5.973126944527068364e-04
2.659750195410692190e-03
6.216491417836067165e-04
3.075558028979074720e-03
1.256406418744034081e-03
6.940017825294348850e-04
1.214232089586579242e-03
4.392093788630859526e-04
7.871383245117491217e-04
2.038493244567853978e-03
1.748108843082107769e-03
8.089440203375273966e-05
3.645721627280856369e-03
1.979549320049215147e-03
4.411589411071438547e-04
1.475718886983335299e-03
7.284785840311104339e-04
1.346275050945622579e-03
0.000000000000000000e+00
2.563171012588928970e-03
6.408186141067705004e-03
0.000000000000000000e+00
1.685205144175737487e-03
1.476845064820823906e-03
2.277336581871636624e-04
8.640944468295960398e-04
1.068622856792094495e-03
9.003354901250077910e-04
8.842520206779881610e-04
7.466855830388570729e-04
9.675546424136376123e-04
7.473555905125069511e-04
8.493620572269693558e-04
4.742307735085614742e-04
1.106189209890232408e-03
0.000000000000000000e+00
2.431329176432762366e-03
1.757278783126992863e-03
5.517546772485874005e-04
9.487012957764493762e-04
0.000000000000000000e+00
1.334861654087452073e-03
1.855691256803132820e-03
7.251359389954242915e-04
6.156877844622105382e-04
1.719587375685455687e-03
4.610286804243836573e-04
2.680309248317198911e-03
5.906607847388355582e-04
5.996512077335054008e-04
9.550994366946455576e-04
4.206580746877290069e-04
1.581673329107583870e-03
4.054302951313187159e-03
1.015741802828789252e-03
2.591731215651622540e-04
5.993357469937473422e-04
8.588713383390522878e-04
4.479182644324153015e-03
1.945441128148873034e-03
7.908173310004822055e-04
2.081752812976104053e-03
1.170412615242655448e-03
4.095359876765116043e-03
1.948997718267428880e-03
2.915200077503040180e-03
3.272904713677893024e-04
3.186356882092934717e-03
0.000000000000000000e+00
4.831944406729914848e-03
1.562040300814635570e-03
2.215444946874784316e-04
9.824099949754994034e-04
1.180387888473504376e-03
2.103922043361862101e-04
4.000950469149894793e-03
3.217622027663280797e-03
4.629418159336738409e-04
1.078747583471923246e-03
6.698576266749071105e-04
3.755454116913684655e-04
1.011671184604758357e-03
1.481057365155895138e-03
0.000000000000000000e+00
1.057431578831651616e-03
0.000000000000000000e+00
3.708529167685943595e-03
5.742642077427210535e-03
0.000000000000000000e+00
2.593121257101310174e-03
0.000000000000000000e+00
1.273761229309319353e-03
1.396824211769722487e-03
6.854093163742074057e-03
0.000000000000000000e+00
2.130669629388858271e-03
0.000000000000000000e+00
1.418848944591354685e-03
0.000000000000000000e+00
3.138283791402540247e-03
4.311822849599137447e-03
8.907228562980964905e-04
0.000000000000000000e+00
2.524991060417941351e-03
0.000000000000000000e+00
2.259342004198661939e-03
0.000000000000000000e+00
1.246648295393609426e-02
4.207652616246484491e-03
0.000000000000000000e+00
1.874638305602728376e-04
5.489630571421631917e-03
3.443425455599004315e-02
0.000000000000000000e+00
2.712295716125807509e-03
0.000000000000000000e+00
3.550905511600559693e-03
1.175504330955919394e-04
3.319051054990410175e-03
1.905513117953349734e-03
0.000000000000000000e+00
4.198951558577931550e-03
2.626897646227098742e-03
1.005981190195216757e-03
1.154526291804910867e-03
6.042196964046656201e-04
1.313966885106796195e-03
4.909980245156863330e-04
8.072093294641421958e-04
5.292209301637719118e-04
5.626908012468915567e-04
3.164917227761335564e-03
1.141031575779310114e-03
0.000000000000000000e+00
4.036539997467625436e-03
5.086109576425396463e-04
8.691331345097177237e-04
3.200435690009396797e-04
3.191900999793863269e-04
1.797029627627888147e-03
1.513798882029538393e-03
1.046811133848218889e-03
1.740368188043843033e-03
4.729596812246431655e-04
7.356445179797332489e-04
4.552654168053307544e-04
2.207908699221507263e-03
1.084285258314727184e-02
4.024568221623084591e-05
1.889849180315452759e-03
5.249993594644252999e-04
1.249449698407599898e-03
5.095838542234175633e-04
1.939657949223215667e-03
1.552460709829636123e-03
6.588626125498101048e-04
1.560366239648653232e-03
2.019378938298579951e-03
0.000000000000000000e+00
1.009769841256328042e-03
3.423751770213546205e-03
7.393226779656421159e-04
5.905429575457968837e-04
4.518714899598012466e-03
1.046992675001617596e-03
0.000000000000000000e+00
3.881346002169049590e-03
3.238202458333000380e-03
0.000000000000000000e+00
1.842254068777801363e-03
8.465019724463267430e-04
1.362707473976787834e-03
0.000000000000000000e+00
4.265867714591880036e-03
2.286584567773864416e-05
8.479451433898504628e-04
1.598342117585022440e-03
1.941221239528367762e-03
0.000000000000000000e+00
2.926547566991338691e-03
1.099140647137919176e-03
8.558178736789948549e-04
1.118856209283566926e-03
2.439306035889763843e-03
1.943986343367220052e-03
3.355203764333434396e-03
7.395249101901283859e-03
0.000000000000000000e+00
5.688848691695712464e-04
2.167778873654390131e-03
7.650617553786072519e-04
6.638225524798861688e-04
1.703329431987359466e-03
3.111724226079613104e-03
0.000000000000000000e+00
1.719887974343044853e-03
1.146933356156145962e-03
1.070407337748615966e-03
1.691177936586000900e-04
2.563266366898480156e-03
0.000000000000000000e+00
1.993297824138916177e-03
6.181078128864491350e-04
2.732020369570986595e-03
8.327499253024226063e-04
3.592931196524078424e-03
3.559971424076036756e-03
5.785307127405547867e-04
5.280046737860118970e-04
1.941605104359842276e-03
7.912801034642716553e-04
1.368510187769952664e-03
2.993556553207835091e-03
1.813768653717116137e-03
0.000000000000000000e+00
2.794234815229670703e-03
1.078877977669908143e-03
1.102287633866991202e-03
0.000000000000000000e+00
3.496959517036253226e-03
0.000000000000000000e+00
2.338190951261017413e-03
2.853166508903687282e-03
3.448796021510140090e-03
0.000000000000000000e+00
2.927581330724379587e-03
2.492513018121624881e-03
1.103787695372071727e-02
0.000000000000000000e+00
8.240338645060796274e-03
0.000000000000000000e+00
1.266185313387238262e-02
0.000000000000000000e+00
4.683538979317913853e-02
4.918564163536887079e-02
0.000000000000000000e+00
9.828286425006221502e-03
0.000000000000000000e+00
5.787170082262569487e-03
0.000000000000000000e+00
3.942700769026678646e-03
0.000000000000000000e+00
3.182375945082718122e-03
0.000000000000000000e+00
2.790759903032691454e-03
0.000000000000000000e+00
2.455977737457766107e-03
0.000000000000000000e+00
2.355027147581503864e-03
0.000000000000000000e+00
2.412622856350069532e-03
5.724093457453364011e-04
1.656010227952924409e-03
0.000000000000000000e+00
1.593241636334044500e-03
0.000000000000000000e+00
2.761623373343017902e-03
0.000000000000000000e+00
1.834017189747302358e-03
1.747761189074816370e-03
1.982765858310911976e-03
2.375853284659016230e-03
1.230736502049887410e-03
0.000000000000000000e+00
2.573727143043041433e-03
0.000000000000000000e+00
1.714410742782726147e-03
0.000000000000000000e+00
2.047703528076283766e-03
0.000000000000000000e+00
2.694075929075524616e-03
0.000000000000000000e+00
1.939319350392784344e-03
0.000000000000000000e+00
1.765139590569117902e-03
0.000000000000000000e+00
2.717086172314064126e-03
0.000000000000000000e+00
1.147120445525651178e-02
2.473997791127116597e-02
0.000000000000000000e+00
2.847858281930108152e-03
0.000000000000000000e+00
5.542609336347579553e-03
0.000000000000000000e+00
1.394831353464253331e-03
0.000000000000000000e+00
9.378837469180032827e-04
3.944028210129108913e-04
7.165687341019954474e-04
1.670112359603025909e-05
1.431127033385074790e-03
0.000000000000000000e+00
1.318703509222304360e-03
3.601803469011822210e-03
5.383428349052539041e-04
1.223843484894720146e-03
1.516496784808948504e-03
8.349563473795265992e-04
7.609455688913051167e-04
3.217943321845253592e-03
1.002171328824270164e-03
6.474175525060287331e-04
5.366956611240885364e-04
7.958328805889117999e-04
1.125336775917856009e-03
4.047887134763551460e-04
9.398001161551580501e-04
4.014672528936331420e-04
5.551197948525611256e-04
1.403818690039378755e-03
4.798479503758306362e-03
6.121678783454862372e-04
1.265879980170660701e-03
4.877404886462938000e-04
3.253865625413642306e-04
2.738807115831644844e-03
2.032351700821625508e-03
2.437795825100823582e-03
0.000000000000000000e+00
5.387577621551816257e-03
1.196179760812070367e-03
9.010651007569007000e-04
2.274764387403860159e-03
1.174793649459565160e-04
8.827485853795468502e-04
2.678139764883124239e-03
7.635545103052016882e-04
3.142602493252828321e-03
8.917870896796253844e-04
9.380354408637424715e-04
1.027050506509719855e-03
5.566409764056781629e-04
8.284709789361998852e-04
2.488933849124590984e-03
1.317534453166659993e-03
4.006914125443906873e-04
3.500907079803567985e-03
1.591306519837826878e-03
5.623235744209466704e-04
1.006646727026969806e-03
1.120534463851054858e-03
1.230707813583311553e-03
0.000000000000000000e+00
3.396388340619964710e-03
5.543294849947689312e-03
0.000000000000000000e+00
2.288369292907300578e-03
1.012572096287253772e-03
3.498388798731794092e-04
8.825855736552234423e-04
1.452703630239658922e-03
3.787593315935773542e-04
1.121193676437354410e-03
4.378248785024194253e-04
1.057529293360700727e-03
9.147796275310556609e-04
6.882399406707650179e-04
3.766044163702749023e-04
1.415362777891091038e-03
0.000000000000000000e+00
2.939803836673581493e-03
1.116328397215953037e-03
1.041523724890980719e-03
7.302929599222915099e-04
2.021674484522878955e-04
9.757038955150317775e-04
2.313613081109527469e-03
3.889975096437194003e-04
1.535036902077780135e-03
7.963941073156097054e-04
8.548716104409945140e-04
1.671174092742331923e-03
6.360990578599618264e-04
9.170010232449458693e-04
6.665088934236434526e-04
2.007275090955294716e-03
1.749750194781277916e-03
2.575542909853871174e-03
1.513971453103143570e-03
0.000000000000000000e+00
1.083386487282084025e-03
4.703792921522277474e-04
6.994825796803668706e-03
1.351150122982152854e-03
1.105429299620779796e-03
1.299872649659588588e-03
2.402481622260373584e-03
2.716172419903891376e-03
2.217992846099346195e-03
9.192195753587909749e-04
1.497644880301319485e-03
3.607506962145042365e-03
2.336780119748885231e-04
4.870750999779577782e-03
1.167668988302427704e-03
1.035370600880231614e-04
1.231771466058843422e-03
5.531510583533966489e-04
1.352659929939072558e-03
3.779239636303329247e-03
3.646944221790494010e-03
0.000000000000000000e+00
2.050178284788184511e-03
2.480191611301715409e-05
8.035360914598789353e-04
2.696855942202220496e-04
2.119253319330721350e-03
0.000000000000000000e+00
2.124829304896002930e-03
0.000000000000000000e+00
5.376836079339673141e-03
6.275222153340104941e-03
0.000000000000000000e+00
4.114602188796317311e-03
2.406762787915091469e-03
3.668261490678010727e-04
4.284019097887359698e-03
2.745919422337923192e-03
1.976851155381862280e-03
0.000000000000000000e+00
1.358291125844837558e-03
0.000000000000000000e+00
1.561766945526287280e-03
8.463105511460727566e-04
1.109315748647262713e-02
1.241679387450698654e-02
0.000000000000000000e+00
4.589219766680328015e-03
1.071276926529701615e-03
1.574953737636872728e-04
7.064307448597651785e-03
1.256507872564645344e-03
9.104254524064719564e-04
1.926519502390319034e-03
4.024468176870662009e-03
2.720036708225816863e-03
4.335161207818508306e-04
1.499922085890370658e-03
1.497430253998415948e-03
2.588203437082180636e-03
2.578961323158734855e-03
1.810330632560394658e-03
2.506757568934681567e-03
0.000000000000000000e+00
1.901701368848024388e-03
2.380323271508555383e-03
8.642557144109715953e-05
1.441037859490259393e-03
0.000000000000000000e+00
1.170978339175762599e-03
3.377036134726623881e-03
2.815058503924701937e-03
9.363824963305986170e-04
6.146621556681663772e-04
7.832314978870264302e-04
2.171387723319349720e-04
1.213044343224655873e-03
9.761248106603135971e-04
7.333852381945716236e-04
1.689803227923971285e-03
2.877748294752887313e-03
0.000000000000000000e+00
1.639750160515388890e-03
0.000000000000000000e+00
8.897986713859671335e-04
3.143900459410335331e-04
1.492108263594040711e-03
1.362359599774469942e-04
9.331129859051721107e-04
0.000000000000000000e+00
2.350055696210369503e-03
0.000000000000000000e+00
3.348945032308423171e-03
6.639327777332432569e-04
7.971229122199388444e-04
1.281133400723379664e-03
2.696617180473360326e-03
0.000000000000000000e+00
7.346309534584959285e-03
3.224290575479507245e-03
2.748420734263506342e-04
2.236840557572750533e-04
1.916127301627978561e-03
0.000000000000000000e+00
2.179425834011000044e-03
0.000000000000000000e+00
1.004522011832793826e-02
4.671633415083554022e-03
0.000000000000000000e+00
7.804878815059804707e-04
4.180411256105623342e-04
0.000000000000000000e+00
3.319942329176058145e-03
1.041449806598136740e-02
0.000000000000000000e+00
2.150891273918321446e-03
0.000000000000000000e+00
1.562718347181964867e-03
0.000000000000000000e+00
9.380709753328687721e-04
1.985449769137807613e-04
1.953970280322884015e-03
0.000000000000000000e+00
4.670192548755345945e-03
1.827921123798384884e-03
6.687760528491447061e-04
2.942847811972494620e-03
0.000000000000000000e+00
3.388904136421362363e-03
6.046511443042364153e-03
0.000000000000000000e+00
1.940021617353619287e-03
1.570097005989199975e-04
1.421255602528901946e-03
0.000000000000000000e+00
1.430102389722157910e-03
1.056188958159604615e-03
7.886431424872397851e-04
9.264928713570106398e-04
4.092654172715904336e-03
6.604921354944934915e-04
2.148712326956828469e-03
1.172288178464406510e-03
8.940930032725156334e-05
1.368055465599512686e-03
2.508704778804997544e-03
1.341145197045352495e-04
8.608079260055373320e-04
6.616366699687277995e-04
1.392889863856040539e-03
1.409231000827965456e-03
4.147120792824201705e-05
5.985887050193181491e-04
0.000000000000000000e+00
3.558190054746528195e-03
9.403541490245250498e-04
3.229423992187249823e-03
5.086584189390028730e-03
0.000000000000000000e+00
6.580144226977405197e-03
4.371074019369270910e-03
2.275704844731229332e-04
1.937119884919712111e-03
0.000000000000000000e+00
1.519005804961555666e-03
1.580443478981239389e-03
2.813567108921503435e-04
1.286191338195913228e-03
1.582976228230095674e-03
0.000000000000000000e+00
2.003315806290089686e-03
1.947759882596763114e-03
6.696704013122626133e-05
1.511555647658293462e-03
5.810416017436059212e-03
0.000000000000000000e+00
7.073500084042845743e-04
1.236753231786850234e-04
1.038782175580410484e-03
1.383689833668607684e-03
2.515620532534398185e-03
4.079936722499539407e-04
5.028916799081804227e-04
5.949966029945507554e-04
1.672714086840101358e-03
1.025597385777283869e-03
4.440061833273541017e-04
1.640707713858537966e-03
1.992724574735036877e-03
0.000000000000000000e+00
3.416977918805010235e-03
9.883366946915504107e-04
1.190211127126529226e-05
3.011091933017818957e-04
1.619033423413314800e-03
2.167947489172878783e-03
5.882360408845632152e-04
1.964776724852992408e-03
2.759259158258757678e-03
4.769923361451344356e-04
6.996333744494283476e-04
1.124082848723816043e-03
0.000000000000000000e+00
1.640944602049410625e-03
1.434668244468604486e-03
3.340008439558493115e-03
3.320779200653510999e-03
0.000000000000000000e+00
2.468646003798073522e-03
6.676061040391856154e-03
4.221971057898169259e-04
1.302814671909569661e-03
6.921140421917140219e-03
9.015367991815230247e-04
1.395398304014667341e-03
1.170636643648499155e-03
1.678584734648634570e-04
2.062334358826305777e-03
2.704838424124351840e-04
1.512330536230759113e-03
6.348924009120149228e-04
6.967964890271488820e-06
1.020887389458502610e-03
2.280998977356148063e-03
0.000000000000000000e+00
4.006490290434329068e-03
1.710129082515041794e-03
3.784127690363636785e-04
1.478931687238908962e-03
2.167252832366309279e-03
3.678627956711062563e-06
2.003471361972701970e-03
4.712410573784537454e-03
0.000000000000000000e+00
9.008838656432812319e-04
8.994635851202380456e-04
3.173185240780479564e-03
3.786687413249649838e-04
1.503373146639700722e-03
1.062763748683681663e-03
0.000000000000000000e+00
1.696559324965063150e-03
4.715487838280959382e-03
0.000000000000000000e+00
2.602458720079017882e-03
3.545718016431038174e-03
0.000000000000000000e+00
1.757855154314139383e-03
3.033998111699130404e-03
3.355745754351907150e-03
3.060101407422761727e-03
0.000000000000000000e+00
1.031084663526329187e-03
0.000000000000000000e+00
1.083719070785192943e-03
1.278437389787482996e-03
1.046998404704356121e-03
8.821408487044815920e-04
7.321143353765591699e-04
5.170763151915322648e-04
4.948636745834079139e-04
1.189033096106492703e-03
2.563515204682094342e-03
0.000000000000000000e+00
3.276307293084413513e-03
1.608486929142535597e-03
0.000000000000000000e+00
2.355849930657179063e-03
2.606257663367578161e-03
0.000000000000000000e+00
1.920089116028960135e-03
1.212206278713500807e-03
6.452202965941708328e-04
4.800707392389188611e-04
9.640434711736774794e-04
2.715879412915331629e-04
6.638070867681862596e-04
1.686073710008964121e-03
1.232020231209016463e-03
4.951251444199373944e-04
3.801536163641072805e-03
0.000000000000000000e+00
1.264086079732373033e-03
1.004890526983237466e-03
1.681632853171684738e-03
0.000000000000000000e+00
2.072729306013457347e-03
4.462755171656711088e-03
8.292575975529626968e-05
1.209589154866000079e-03
0.000000000000000000e+00
8.214430228927209650e-04
1.070102582410966047e-04
9.605521174618113700e-04
0.000000000000000000e+00
1.290279807756891618e-03
0.000000000000000000e+00
2.530362905373883912e-03
0.000000000000000000e+00
6.661306173910146351e-03
2.422591969303930157e-02
0.000000000000000000e+00
4.820065647862520689e-03
4.538788640592521934e-03
1.859420805883152611e-03
8.218466312398811039e-04
8.707522353199747970e-04
0.000000000000000000e+00
6.542591641184429280e-04
0.000000000000000000e+00
6.367556072003785440e-04
5.338915024310058048e-05
5.015525911452502076e-04
9.293035630751847074e-04
2.313630688204562028e-03
0.000000000000000000e+00
1.411615482202251614e-03
7.571043611091152193e-05
8.902282740890783263e-04
0.000000000000000000e+00
4.415371462528149102e-04
4.313531029784055219e-04
7.963519413069948538e-04
0.000000000000000000e+00
6.868867269736945091e-04
6.246822024806332734e-04
1.107008355320505261e-03
3.823912749486670158e-04
1.366997081304124027e-03
6.280923281211077749e-04
4.756856877520434092e-04
1.280380025668319483e-03
1.673735513233797238e-03
0.000000000000000000e+00
1.455736492749515462e-03
3.338214938040740074e-04
3.547522127482651932e-04
1.095135941974177164e-03
9.902799405895723172e-04
0.000000000000000000e+00
2.164071474737452091e-03
4.299737355607586220e-04
7.865145407116166335e-04
2.751820776810330561e-04
1.223375292284221419e-03
5.090555637749286620e-04
8.424007575290245195e-04
9.699136392046609715e-04
8.118734863244321791e-04
0.000000000000000000e+00
6.004341023628582659e-04
3.913224439513287613e-04
1.316520464791296656e-03
0.000000000000000000e+00
1.107620574127658741e-03
1.897766319682557068e-03
4.238833446239452735e-04
5.068485076293257913e-04
8.434424204667111645e-04
1.024537647406839489e-04
8.545657236336491516e-04
0.000000000000000000e+00
5.784042126719113591e-04
6.841467814571713848e-05
6.378508386215355234e-04
0.000000000000000000e+00
6.213455477070435997e-04
1.647093482438797489e-04
5.219991949707259663e-04
1.766068174244928631e-04
5.431349851631911722e-04
1.156951246564137681e-04
0.000000000000000000e+00
1.005278924426230300e-03
0.000000000000000000e+00
2.932844199627018898e-03
1.366993788997918069e-02
0.000000000000000000e+00
3.391788643984401577e-03
3.410477971383798351e-03
8.550162254181373905e-04
1.457322431714107758e-04
2.495760360624470469e-03
7.927773950157837981e-04
1.583496646028133975e-03
0.000000000000000000e+00
2.746684382907996214e-03
2.045358663102555933e-04
3.146373579304228337e-03
1.534649911542864103e-03
1.449153080250771422e-03
1.321312752790659720e-03
2.088427288920848956e-03
2.383838913669525991e-03
2.196700147044003491e-03
5.736808864722091382e-04
2.989618798115120310e-03
2.437340194144493963e-03
1.585270645541312197e-03
4.597031935695619089e-04
4.982370519882943841e-03
3.031704454862356631e-03
0.000000000000000000e+00
1.857808104883214816e-03
2.306792047453606800e-03
7.689448920825115146e-04
2.240007797777096143e-03
0.000000000000000000e+00
9.854411790910259580e-04
3.620886647663343772e-03
2.126540711186051136e-03
2.334252159558621725e-03
1.988394766650533087e-03
3.420838745618134556e-04
7.238524534755586253e-04
0.000000000000000000e+00
1.945615628386595077e-03
0.000000000000000000e+00
5.417228398303710821e-03
2.819061352073637394e-02
0.000000000000000000e+00
1.409167482498647171e-03
0.000000000000000000e+00
1.983467600284515280e-03
8.601681583474471557e-04
3.155275423536698580e-04
1.320411477227657632e-03
1.094186163049214134e-03
3.458106695114411848e-04
5.253550827530547619e-03
1.001270999421195393e-03
0.000000000000000000e+00
3.740573059602017841e-03
1.416096683659531482e-03
5.892368355411879222e-04
7.058061526232931385e-04
4.410304519811940869e-04
5.578160738524617305e-04
1.476065258427085650e-03
4.995013355364021166e-04
1.708511813785433152e-03
8.333923111862704021e-05
6.545137989742150350e-04
2.620482309069167327e-03
4.947015763763099559e-03
0.000000000000000000e+00
1.479813000847769950e-03
5.402091093110028943e-04
3.246388132782442384e-03
6.051635280252984318e-04
1.118013622474173935e-03
8.528124593079355095e-05
1.921695225522448763e-03
0.000000000000000000e+00
1.159126326064161038e-03
3.842970331542999132e-05
1.895200674352352701e-03
0.000000000000000000e+00
3.464444607727145634e-03
4.376706533753640417e-03
0.000000000000000000e+00
1.050468620708349451e-03
5.905541956204900245e-03
0.000000000000000000e+00
2.132013634031118716e-03
7.755652314405910627e-04
5.994250945369623525e-04
0.000000000000000000e+00
1.526862762267143210e-03
3.780334512637385661e-04
1.522139448517091567e-03
2.677725784996307264e-03
0.000000000000000000e+00
7.231108315094699444e-03
6.594723443644746191e-03
0.000000000000000000e+00
3.542590211797110207e-03
7.576444596047042556e-04
1.412954593293246032e-03
0.000000000000000000e+00
2.790762349005051438e-03
1.583486791623704140e-03
9.149917491937038013e-04
5.478842665222334292e-04
5.934080153602137734e-04
1.285836230950497061e-03
5.058641717139578629e-03
0.000000000000000000e+00
4.397097926672083670e-03
7.353093530008980930e-03
0.000000000000000000e+00
2.586582092587052205e-03
2.925081617456304784e-03
9.613500306887244867e-04
1.036827658919067460e-03
1.407359085200743549e-03
1.407999106108456496e-03
1.162503072425626971e-03
1.970845363066889581e-04
1.577312354472832799e-03
2.211422930953324192e-03
1.066921334745187053e-03
2.424982992058580689e-04
4.559108540393880769e-03
6.963561786920919976e-03
0.000000000000000000e+00
3.921673203087112751e-03
2.886193969463405826e-03
1.446640159302504903e-03
0.000000000000000000e+00
2.019889096417034052e-03
7.588015395890795010e-04
9.665106509350957159e-04
5.218027387980373171e-04
0.000000000000000000e+00
2.745145753741404845e-03
2.392803950891257865e-03
0.000000000000000000e+00
1.341152398440746728e-03
7.247540173170634314e-03
1.692211506234720265e-03
0.000000000000000000e+00
4.939101256920691747e-03
6.538885128804464847e-04
1.921230213122210751e-03
8.131267623628473913e-04
1.130857175700752211e-03
7.078200503915838188e-05
6.924988565099626141e-04
0.000000000000000000e+00
5.820266996200137511e-04
1.702427835146735522e-04
2.259052036095759303e-03
6.307152629975823791e-04
1.826982274795557054e-02
2.852876548384249752e-04
6.120280047999054028e-04
4.782784991590803385e-03
1.705357563002324892e-03
3.080777871456184596e-04
1.341926846976880137e-03
5.439161613062198745e-03
2.062491373825490592e-03
0.000000000000000000e+00
4.255037594474432062e-03
2.456570826385311244e-03
2.117556393805925842e-03
1.855171100225157027e-03
6.439085914532942205e-03
0.000000000000000000e+00
4.050892491441688073e-03
0.000000000000000000e+00
3.870292383738967688e-03
0.000000000000000000e+00
1.790608003557245384e-03
3.911546126328865349e-04
2.839324523676335643e-03
0.000000000000000000e+00
2.120869228891429301e-03
1.556774050166120091e-03
3.422634140949989447e-03
2.494825010897340316e-03
5.746816976644829973e-04
6.619309636636987789e-04
4.210485814733566125e-03
9.175777540898201424e-04
3.492317406000617231e-04
2.241857742509881148e-03
1.264462027051009704e-03
6.124671409112573831e-04
0.000000000000000000e+00
3.283302704871447330e-03
1.511190850050115730e-03
2.314997766928588189e-04
1.001257296865196676e-03
7.450179192854060979e-04
6.510316572278367639e-04
2.320165552213222532e-03
5.278441691663772299e-03
0.000000000000000000e+00
2.266695380134491154e-03
3.023694451679516219e-03
1.513476966065666627e-03
0.000000000000000000e+00
3.870304922524186574e-03
1.618284465460957536e-03
0.000000000000000000e+00
4.492106190419360885e-03
2.514325499837141709e-03
0.000000000000000000e+00
1.476749034119108437e-03
3.176743429058334969e-03
3.282548121574752585e-03
3.938786321071990068e-04
2.305667627741451661e-03
2.018923004729093144e-03
1.919875943304166581e-04
3.220596627759832881e-03
2.610516993993727830e-03
4.727047226300168555e-03
3.807678616534813324e-03
1.798088661495449983e-03
1.443465685659521026e-03
0.000000000000000000e+00
3.972725133146687120e-03
3.058787050168513752e-03
2.062011105064677323e-03
1.069191508985472844e-03
2.145674659631356673e-03
1.212185964663777633e-03
7.429226181112062342e-04
3.912396789806405774e-04
3.375996493981070490e-03
0.000000000000000000e+00
1.841313040852409584e-03
3.518821350783789270e-03
8.537259217145042565e-04
6.779051023084192457e-04
2.951349603445758019e-03
1.126409792438942247e-03
0.000000000000000000e+00
3.524950532169847470e-03
5.631274043486012883e-03
0.000000000000000000e+00
1.883716142461192055e-03
1.405104736119510951e-03
1.756271099806262217e-03
0.000000000000000000e+00
4.262703404086309183e-03
1.020641821192713305e-03
1.294914319551658012e-03
8.858899772391180252e-04
5.447231740538518822e-03
0.000000000000000000e+00
1.719992511250985822e-03
3.490568741283825438e-03
3.244407485184445938e-03
0.000000000000000000e+00
5.085531617250590823e-03
1.269183028491150528e-03
2.980161277165194710e-03
0.000000000000000000e+00
1.068015449720812089e-02
3.366431093323636603e-03
1.145296684487009681e-03
1.553785305523119409e-03
6.459508942014359403e-04
1.021889417181113657e-03
9.213531211513717846e-04
4.615762308747488329e-03
2.410943968419821792e-03
3.316926241497379917e-04
1.719153134921381533e-03
4.392976882728024182e-03
1.267171878697872806e-03
0.000000000000000000e+00
3.667722547975190827e-03
1.638334838588246774e-03
2.127437203154718397e-04
1.250063727964139748e-03
5.474800330132078077e-03
2.641107960259742125e-04
1.165074570172642708e-03
3.700164260894713095e-03
5.869005472272040974e-03
1.418940866136783868e-03
2.251593292953240743e-03
1.376460304805362568e-04
2.526132408095113201e-03
4.555885573409023141e-04
1.149849987849236102e-03
2.473871593880461617e-03
2.207329842877015207e-03
0.000000000000000000e+00
1.207295126033712919e-03
0.000000000000000000e+00
9.557753799815555144e-04
9.748721517250850781e-04
2.143254630202346724e-03
0.000000000000000000e+00
9.945006116747724060e-04
1.510400457066382205e-03
1.715399073278142715e-03
0.000000000000000000e+00
3.965341689261765550e-03
6.015232250129745606e-03
6.719197314540735141e-04
1.472085706310128370e-04
3.252852815106867940e-02
1.446067874186892244e-03
1.037710694211679309e-03
1.940388918413711269e-04
3.138570470710435722e-03
0.000000000000000000e+00
1.697017225586110005e-03
0.000000000000000000e+00
1.669591094453610949e-03
4.857627492318318920e-04
1.274451945719680315e-03
8.457979308295968796e-05
1.483330286820934126e-03
1.245879119799108549e-05
1.248122500934078453e-03
7.465803511004813139e-04
3.090155772020491184e-03
0.000000000000000000e+00
5.208188914388252495e-03
3.897753764206299265e-03
0.000000000000000000e+00
4.005531744819749822e-04
8.603559080113308772e-04
2.464022231760117781e-03
9.348188693325691677e-04
9.797715699601541005e-04
2.988042367612396902e-03
1.060207696759409333e-05
1.165894781711915035e-03
1.517986981776160401e-03
1.596656697245082317e-03
0.000000000000000000e+00
2.226992693003563076e-03
7.130183288785050567e-03
0.000000000000000000e+00
1.043025151815454464e-03
2.165552193578540680e-04
4.179807116309437569e-03
1.673854734765340595e-03
1.137158291017505325e-03
5.224926325942123081e-04
1.873613472037801689e-04
1.216318924779887520e-03
0.000000000000000000e+00
1.218457638943657795e-03
7.256515553202445498e-04
2.004596639148001000e-03
7.268984438479975997e-05
1.535910860280720932e-03
0.000000000000000000e+00
1.766083754381152920e-03
1.069217076721753427e-03
2.931155098330189869e-03
0.000000000000000000e+00
1.949315670236828786e-03
9.415823227852208053e-04
2.277541665702289414e-03
3.912339418938151668e-04
8.290081308835168085e-04
2.192254804018559935e-04
1.647338111298497255e-03
5.637556908850897917e-04
5.429032067590092896e-04
7.319292917180879234e-04
1.266931156565413198e-03
1.092441833763176107e-03
9.123991738041716199e-04
7.632867426091491511e-04
5.115750652000351567e-04
4.120593716021810939e-03
4.509354734550488934e-04
1.352058002877806829e-04
8.855352238928771227e-03
0.000000000000000000e+00
1.106682900989272014e-03
5.648387987824855924e-04
8.747787195930717538e-04
1.236013478305060054e-03
3.929288599420352945e-04
1.546065778316074626e-04
4.605866238557961489e-04
0.000000000000000000e+00
1.846923528194826082e-03
3.036516782384676640e-04
1.391508623554452498e-03
3.623128160502220654e-03
0.000000000000000000e+00
7.743090820672391371e-03
6.256448034401558382e-03
0.000000000000000000e+00
4.593498696541405829e-03
0.000000000000000000e+00
2.606036129991736935e-03
5.555432041360209433e-04
2.101560105157965815e-03
4.403368822872870598e-04
1.352515538529587774e-03
2.586083914659932084e-05
9.516196729475226955e-04
2.053749464328722719e-03
3.402006326141298383e-04
4.985388752959006228e-04
5.950282952315183189e-04
2.357783342481901360e-03
5.525632360881323028e-03
0.000000000000000000e+00
1.618018583921675482e-03
3.642717801547892473e-03
2.208822129088200241e-03
3.765433440596940005e-04
2.404093381265641396e-03
0.000000000000000000e+00
1.980688322977679737e-03
1.468381339104526083e-03
1.534251938238536924e-03
0.000000000000000000e+00
1.215520841167782879e-03
0.000000000000000000e+00
2.779388751284324506e-03
0.000000000000000000e+00
4.362415326435712358e-03
5.584792320123560137e-04
4.282042209977371546e-04
3.377753943423518826e-03
2.031834257981506107e-03
0.000000000000000000e+00
1.310307509917000473e-03
0.000000000000000000e+00
1.248436847426034196e-03
7.577555747930627404e-05
2.042432823410581747e-03
1.008682000439717385e-03
3.326372317311958142e-03
1.919225964653802031e-04
1.933873103265299279e-02
1.762967182854802530e-03
1.424716874126469041e-03
5.499838629206455659e-05
2.486468405791358773e-03
2.416628060556583006e-04
1.272771626555326734e-03
4.090710175608376587e-04
1.412031682243352097e-03
0.000000000000000000e+00
1.573830054877606169e-03
0.000000000000000000e+00
1.383673315388079996e-03
0.000000000000000000e+00
1.401545383927275956e-03
0.000000000000000000e+00
1.007221203531907024e-03
0.000000000000000000e+00
1.970327420798555305e-03
0.000000000000000000e+00
1.765765045083705301e-03
3.907807243201215364e-04
2.075742096049466336e-03
0.000000000000000000e+00
1.266164429013390963e-03
0.000000000000000000e+00
1.603993791990712334e-03
1.965895508140747688e-04
2.425559493685135615e-03
1.295850895891514703e-03
3.655071861724761939e-04
7.425068329375627630e-04
7.821347924569177707e-04
2.852874231913826611e-04
5.865475793733517917e-04
4.423217346653927256e-04
1.058019583130249052e-03
1.057603137077272552e-03
1.333859902313326226e-03
0.000000000000000000e+00
1.104766696656018328e-03
1.574542713209269376e-03
2.548431904364558158e-04
9.026178110093808354e-04
6.290552131592501255e-04
5.005162399322502864e-04
0.000000000000000000e+00
1.467421608276260310e-03
0.000000000000000000e+00
1.702018141942634533e-03
0.000000000000000000e+00
9.834841502027860671e-03
4.636213420177178607e-02
0.000000000000000000e+00
5.759450723778467007e-03
7.116407631957015522e-04
2.603493905064047705e-03
0.000000000000000000e+00
3.383826572316071205e-03
0.000000000000000000e+00
1.580325488386808471e-03
1.930871535721736035e-04
4.081621761657282937e-03
0.000000000000000000e+00
1.307707598219405186e-03
2.739698556299404605e-05
2.331751026445044901e-03
0.000000000000000000e+00
4.042440037957036069e-04
3.583303213464163368e-03
1.166554667141491211e-02
0.000000000000000000e+00
3.424426796326594455e-03
0.000000000000000000e+00
3.033904326329927778e-02
0.000000000000000000e+00
2.281298084326699015e-03
0.000000000000000000e+00
3.690374342878934184e-03
7.289922834232159430e-05
3.055252031534901914e-03
2.267892112130067469e-03
1.107911446931157283e-03
0.000000000000000000e+00
5.666188766677420288e-03
7.164118839185735577e-04
1.030796483099324923e-03
4.286508366857281712e-04
1.478111614657311862e-03
2.053460458915801635e-04
1.701529499779201766e-03
0.000000000000000000e+00
1.099822994420032079e-03
1.507961697487568940e-03
3.400777690995181873e-03
0.000000000000000000e+00
3.793672604113581311e-03
1.188992740757545841e-03
1.141478365494820197e-03
1.243201461242252168e-04
7.628834356940608066e-04
5.094751084276288649e-04
2.404021223412249747e-03
3.352284811137020695e-04
1.493294682339262177e-03
1.027410882365055456e-03
7.056090485602769472e-04
6.601662849482684394e-04
0.000000000000000000e+00
1.058056291211541960e-02
6.748876473891360188e-03
0.000000000000000000e+00
3.510796308052066550e-03
0.000000000000000000e+00
2.583907812096410388e-03
0.000000000000000000e+00
3.329578112986826630e-03
0.000000000000000000e+00
2.564695631318357049e-03
1.785356590980201504e-04
2.142669652739345038e-03
0.000000000000000000e+00
4.103883128159800490e-03
6.482684561561464056e-04
8.010817367423021850e-04
2.249305103189140880e-03
4.513826614120712913e-03
0.000000000000000000e+00
3.751541277583994149e-03
2.986508111316763664e-03
1.626540417753096759e-03
0.000000000000000000e+00
2.132686257411963663e-03
2.439241612663961426e-04
9.878007754717582547e-04
1.642075453459513430e-03
3.717828711780883210e-03
0.000000000000000000e+00
3.389414073765716073e-03
6.948991288344023637e-04
1.553035391820200119e-03
5.410685164015522746e-05
3.604478569098453194e-03
0.000000000000000000e+00
2.969735139998578525e-03
2.080012424885488155e-05
3.907839932677448051e-03
0.000000000000000000e+00
1.005502076945714168e-02
0.000000000000000000e+00
1.101692908992586749e-03
6.392056511512138979e-04
2.394579087647521597e-03
0.000000000000000000e+00
2.103777492587181365e-03
2.041743302887888759e-03
2.057105638045502762e-03
0.000000000000000000e+00
4.278774225399451653e-03
0.000000000000000000e+00
2.129142012998640459e-03
0.000000000000000000e+00
2.708986536343640540e-03
0.000000000000000000e+00
4.845278750337143718e-03
8.848914480639406138e-05
2.776948576574232806e-03
0.000000000000000000e+00
6.394688672116575871e-03
1.693959403649442086e-03
1.085627285929445952e-03
5.432650423524024250e-04
2.454625303169566050e-03
0.000000000000000000e+00
3.978945970404009977e-03
1.647930035233292120e-03
1.037978906516542768e-03
0.000000000000000000e+00
3.954056796172793556e-03
0.000000000000000000e+00
2.148374552359344665e-03
3.728304256894088460e-04
3.774228036521281356e-03
0.000000000000000000e+00
6.354440327652093219e-03
1.394171758724885258e-03
3.258446476853429918e-03
0.000000000000000000e+00
6.426385690276185773e-03
8.143717235165576218e-03
9.700787818700153239e-04
0.000000000000000000e+00
6.808456450617362925e-03
0.000000000000000000e+00
9.742642498672805448e-03
1.664822133238245960e-02
6.141695021116360363e-04
3.917042917027776551e-03
0.000000000000000000e+00
1.181255797570788472e-03
7.303198046798963904e-04
9.285911099531318725e-04
7.006516182656119356e-04
7.447156319449793789e-04
9.857812445525477273e-04
2.833571125861161343e-04
1.442175163733603899e-03
0.000000000000000000e+00
2.638721570337784067e-03
2.322853683918948108e-03
7.179487645501644345e-04
1.142964082581485706e-03
1.832686088700182653e-03
0.000000000000000000e+00
3.060256881575156972e-03
2.109833956846227879e-03
1.841501639794644075e-03
5.632004774965062308e-04
8.855624766134419668e-04
4.820142879492766833e-04
1.474837498940434434e-03
0.000000000000000000e+00
1.104151026522927565e-03
0.000000000000000000e+00
1.481520721278206491e-03
1.785293271719922250e-03
4.282036436986895803e-03
0.000000000000000000e+00
2.680495241313438168e-03
0.000000000000000000e+00
2.496541689867763300e-03
2.032459630060708816e-03
3.027089549937466394e-03
0.000000000000000000e+00
3.109805990640302203e-03
4.960833097211122394e-03
1.250108443848070485e-03
7.370912187307188069e-04
2.695173558308658346e-03
0.000000000000000000e+00
2.729120038428607762e-03
8.263834762014813295e-04
3.981396210487198745e-03
1.669077001153176660e-03
6.740362039460978932e-04
8.558555782289473460e-04
8.295027391019950749e-04
4.221489825954867037e-04
1.406871296333476063e-03
2.084333464063281571e-03
1.246609317731341973e-03
7.654581790427716047e-04
3.932571202699453733e-03
1.283078573826548123e-04
1.696942785448300045e-03
8.780319124807503929e-04
1.373681511039256996e-03
2.041717638557377298e-04
1.396744108173266137e-04
4.871040229160229079e-03
4.355821633137525219e-03
0.000000000000000000e+00
3.624259342785125272e-03
0.000000000000000000e+00
1.667780012631053755e-03
0.000000000000000000e+00
2.047930152275930470e-03
1.401534714002961459e-05
2.176072033546411991e-03
0.000000000000000000e+00
2.053541701901875471e-03
0.000000000000000000e+00
1.836365176910469089e-03
0.000000000000000000e+00
1.848764149043984322e-03
0.000000000000000000e+00
4.272502027382526872e-03
0.000000000000000000e+00
2.463219447186013045e-03
0.000000000000000000e+00
1.832433897046232066e-03
3.737820990997994049e-04
3.002065389215987940e-03
0.000000000000000000e+00
3.170495875124824774e-03
0.000000000000000000e+00
2.638795575381601075e-03
2.989675161995215217e-04
1.528276358429021126e-03
0.000000000000000000e+00
1.519535221001437012e-03
2.352444052140867988e-03
2.812627772580659005e-03
1.465676868067427576e-03
1.390729916157464399e-03
0.000000000000000000e+00
1.537388472029722159e-03
1.528394791845243648e-03
5.747572832317370678e-03
0.000000000000000000e+00
4.208609999699102454e-03
0.000000000000000000e+00
5.164640443496118158e-03
0.000000000000000000e+00
4.346644444244069684e-03
1.750454629952761534e-04
3.354619589128530338e-03
6.699879817637376155e-04
2.706639049714800252e-03
3.527906579854729694e-03
1.036624232953216925e-03
0.000000000000000000e+00
2.171932187343808118e-03
0.000000000000000000e+00
3.171978447027726678e-03
4.563948133012108235e-03
2.291053231018317250e-03
0.000000000000000000e+00
2.133393118554754476e-03
0.000000000000000000e+00
2.080814016767759331e-03
6.610696115799856790e-04
1.654215049291765226e-03
0.000000000000000000e+00
1.221520125478744176e-03
5.843553073947110833e-05
1.422967054222830027e-03
0.000000000000000000e+00
1.203179112360715751e-03


==> data/results/babyecg_icpd.txt <==
query mean_precision_adj std_precision_adj mean_recall_adj std_recall_adj mean_f1_adj std_f1_adj
0.000000 0.395135 0.028996 0.634483 0.049251 0.486780 0.035088
1.000000 0.365132 0.033947 0.675862 0.041379 0.473372 0.034673
2.000000 0.365132 0.033947 0.675862 0.041379 0.473372 0.034673
3.000000 0.392635 0.025841 0.682759 0.037139 0.497896 0.024690
4.000000 0.392635 0.025841 0.682759 0.037139 0.497896 0.024690
5.000000 0.401449 0.023124 0.682759 0.033786 0.504881 0.020439
6.000000 0.401449 0.023124 0.682759 0.033786 0.504881 0.020439
7.000000 0.423173 0.023168 0.686207 0.036001 0.522634 0.018734
8.000000 0.423173 0.023168 0.686207 0.036001 0.522634 0.018734
9.000000 0.426167 0.030666 0.689655 0.040801 0.526102 0.029697
10.000000 0.426167 0.030666 0.689655 0.040801 0.526102 0.029697
11.000000 0.444788 0.027913 0.696552 0.048276 0.542328 0.031194
12.000000 0.444788 0.027913 0.696552 0.048276 0.542328 0.031194
13.000000 0.459235 0.028003 0.710345 0.046775 0.557468 0.032286
14.000000 0.459235 0.028003 0.710345 0.046775 0.557468 0.032286
15.000000 0.455108 0.031388 0.706897 0.046902 0.553447 0.035786
16.000000 0.455108 0.031388 0.706897 0.046902 0.553447 0.035786
17.000000 0.466122 0.032392 0.703448 0.051609 0.560392 0.037665
18.000000 0.466122 0.032392 0.703448 0.051609 0.560392 0.037665
19.000000 0.467963 0.032132 0.706897 0.051724 0.562483 0.035201
20.000000 0.467963 0.032132 0.706897 0.051724 0.562483 0.035201
21.000000 0.490447 0.023047 0.710345 0.044159 0.580045 0.029129
22.000000 0.490447 0.023047 0.710345 0.044159 0.580045 0.029129
23.000000 0.495894 0.028521 0.706897 0.035334 0.582580 0.028660
24.000000 0.495894 0.028521 0.706897 0.035334 0.582580 0.028660
25.000000 0.510743 0.026926 0.700000 0.026932 0.590367 0.025368
26.000000 0.510743 0.026926 0.700000 0.026932 0.590367 0.025368
27.000000 0.518978 0.027918 0.700000 0.031034 0.595505 0.022906
28.000000 0.518978 0.027918 0.700000 0.031034 0.595505 0.022906
29.000000 0.530557 0.028711 0.700000 0.031034 0.603457 0.028551
30.000000 0.530557 0.028711 0.700000 0.031034 0.603457 0.028551
31.000000 0.550924 0.025252 0.700000 0.031034 0.616147 0.022111
32.000000 0.550924 0.025252 0.700000 0.031034 0.616147 0.022111
33.000000 0.577317 0.033727 0.703448 0.031604 0.633830 0.029981
34.000000 0.577317 0.033727 0.703448 0.031604 0.633830 0.029981
35.000000 0.593329 0.036561 0.710345 0.041379 0.645913 0.032591
36.000000 0.593329 0.036561 0.710345 0.041379 0.645913 0.032591
37.000000 0.600308 0.033185 0.706897 0.035334 0.648880 0.030617
38.000000 0.600308 0.033185 0.706897 0.035334 0.648880 0.030617
39.000000 0.612809 0.034722 0.710345 0.035166 0.657315 0.028273
40.000000 0.612809 0.034722 0.710345 0.035166 0.657315 0.028273
41.000000 0.633697 0.028952 0.713793 0.034655 0.670987 0.027271
42.000000 0.633697 0.028952 0.713793 0.034655 0.670987 0.027271
43.000000 0.642916 0.026966 0.703448 0.022873 0.671211 0.014835
44.000000 0.642916 0.026966 0.703448 0.022873 0.671211 0.014835
45.000000 0.650494 0.020719 0.710345 0.022873 0.678754 0.015040
46.000000 0.650494 0.020719 0.710345 0.022873 0.678754 0.015040
47.000000 0.665366 0.032860 0.706897 0.023132 0.684720 0.016382
48.000000 0.665366 0.032860 0.706897 0.023132 0.684720 0.016382
49.000000 0.666234 0.022325 0.706897 0.023132 0.685628 0.016475
50.000000 0.666234 0.022325 0.706897 0.023132 0.685628 0.016475
51.000000 0.687009 0.029576 0.706897 0.023132 0.696246 0.017607
52.000000 0.687009 0.029576 0.706897 0.023132 0.696246 0.017607
53.000000 0.720941 0.031375 0.706897 0.023132 0.713191 0.016564
54.000000 0.720941 0.031375 0.706897 0.023132 0.713191 0.016564
55.000000 0.740710 0.022824 0.706897 0.023132 0.723081 0.016952
56.000000 0.740710 0.022824 0.706897 0.023132 0.723081 0.016952
57.000000 0.781177 0.036977 0.706897 0.023132 0.741591 0.021100
58.000000 0.781177 0.036977 0.706897 0.023132 0.741591 0.021100
59.000000 0.804623 0.024134 0.706897 0.023132 0.752244 0.016802
60.000000 0.804623 0.024134 0.706897 0.023132 0.752244 0.016802
61.000000 0.820554 0.028052 0.703448 0.022873 0.756946 0.014203
62.000000 0.820554 0.028052 0.703448 0.022873 0.756946 0.014203
63.000000 0.848021 0.032618 0.703448 0.022873 0.768409 0.016877
64.000000 0.848021 0.032618 0.703448 0.022873 0.768409 0.016877
65.000000 0.849696 0.046926 0.703448 0.022873 0.768590 0.016515
66.000000 0.849696 0.046926 0.703448 0.022873 0.768590 0.016515
67.000000 0.848551 0.070520 0.703448 0.022873 0.767876 0.034525
68.000000 0.848551 0.070520 0.703448 0.022873 0.767876 0.034525
69.000000 0.871200 0.048539 0.703448 0.022873 0.777380 0.019104
70.000000 0.871200 0.048539 0.703448 0.022873 0.777380 0.019104
71.000000 0.893541 0.052739 0.703448 0.022873 0.786499 0.028027
72.000000 0.893541 0.052739 0.703448 0.022873 0.786499 0.028027
73.000000 0.910098 0.053172 0.703448 0.022873 0.792565 0.023528
74.000000 0.910098 0.053172 0.703448 0.022873 0.792565 0.023528
75.000000 0.934681 0.051506 0.703448 0.022873 0.801793 0.021045
76.000000 0.934681 0.051506 0.703448 0.022873 0.801793 0.021045
77.000000 0.976821 0.023209 0.703448 0.022873 0.817499 0.015126
78.000000 0.976821 0.023209 0.703448 0.022873 0.817499 0.015126
79.000000 0.991304 0.026087 0.706897 0.023132 0.824840 0.016203
80.000000 0.991304 0.026087 0.706897 0.023132 0.824840 0.016203
81.000000 0.995455 0.013636 0.706897 0.023132 0.826423 0.015192
82.000000 0.995455 0.013636 0.706897 0.023132 0.826423 0.015192
83.000000 1.000000 0.000000 0.706897 0.023132 0.828070 0.015674
84.000000 1.000000 0.000000 0.706897 0.023132 0.828070 0.015674
85.000000 1.000000 0.000000 0.706897 0.023132 0.828070 0.015674
86.000000 1.000000 0.000000 0.706897 0.023132 0.828070 0.015674
87.000000 1.000000 0.000000 0.706897 0.023132 0.828070 0.015674
88.000000 1.000000 0.000000 0.706897 0.023132 0.828070 0.015674
89.000000 1.000000 0.000000 0.706897 0.023132 0.828070 0.015674
90.000000 1.000000 0.000000 0.706897 0.023132 0.828070 0.015674
91.000000 0.995455 0.013636 0.706897 0.023132 0.826423 0.015192
92.000000 0.995455 0.013636 0.706897 0.023132 0.826423 0.015192
93.000000 1.000000 0.000000 0.706897 0.023132 0.828070 0.015674


==> data/results/babyecg_muralcpd.txt <==
query mean_prec std_prec mean_rec std_rec mean_f1 std_f1
0.000000 0.317073 0.000000 0.448276 0.000000 0.371429 0.000000
1.000000 0.333333 0.000000 0.448276 0.000000 0.382353 0.000000
2.000000 0.333333 0.000000 0.448276 0.000000 0.382353 0.000000
3.000000 0.358974 0.000000 0.482759 0.000000 0.411765 0.000000
4.000000 0.358974 0.000000 0.482759 0.000000 0.411765 0.000000
5.000000 0.368421 0.000000 0.482759 0.000000 0.417910 0.000000
6.000000 0.368421 0.000000 0.482759 0.000000 0.417910 0.000000
7.000000 0.378378 0.000000 0.482759 0.000000 0.424242 0.000000
8.000000 0.378378 0.000000 0.482759 0.000000 0.424242 0.000000
9.000000 0.394737 0.000000 0.517241 0.000000 0.447761 0.000000
10.000000 0.394737 0.000000 0.517241 0.000000 0.447761 0.000000
11.000000 0.405405 0.000000 0.517241 0.000000 0.454545 0.000000
12.000000 0.405405 0.000000 0.517241 0.000000 0.454545 0.000000
13.000000 0.896585 0.213353 0.182759 0.113374 0.267566 0.057087
14.000000 0.896585 0.213353 0.182759 0.113374 0.267566 0.057087
15.000000 0.862000 0.212123 0.210345 0.082254 0.317358 0.055568
16.000000 0.862000 0.212123 0.210345 0.082254 0.317358 0.055568
17.000000 0.901587 0.198863 0.206897 0.037774 0.326042 0.027450
18.000000 0.901587 0.198863 0.206897 0.037774 0.326042 0.027450
19.000000 0.788938 0.264544 0.282759 0.117241 0.369443 0.044416
20.000000 0.788938 0.264544 0.282759 0.117241 0.369443 0.044416
21.000000 0.799037 0.255391 0.300000 0.114418 0.392312 0.041603
22.000000 0.799037 0.255391 0.300000 0.114418 0.392312 0.041603
23.000000 0.737030 0.262067 0.362069 0.161922 0.417867 0.044613
24.000000 0.737030 0.262067 0.362069 0.161922 0.417867 0.044613
25.000000 0.790155 0.263986 0.372414 0.143674 0.448975 0.041361
26.000000 0.790155 0.263986 0.372414 0.143674 0.448975 0.041361
27.000000 0.873884 0.218839 0.362069 0.125519 0.471729 0.034599
28.000000 0.873884 0.218839 0.362069 0.125519 0.471729 0.034599
29.000000 0.860272 0.190110 0.382759 0.085096 0.508966 0.045968
30.000000 0.860272 0.190110 0.382759 0.085096 0.508966 0.045968
31.000000 0.877083 0.192401 0.396552 0.060222 0.530839 0.049282
32.000000 0.877083 0.192401 0.396552 0.060222 0.530839 0.049282
33.000000 0.975000 0.075000 0.396552 0.038553 0.561584 0.040984
34.000000 0.975000 0.075000 0.396552 0.038553 0.561584 0.040984
35.000000 0.887056 0.204473 0.475862 0.117241 0.584418 0.051892
36.000000 0.887056 0.204473 0.475862 0.117241 0.584418 0.051892
37.000000 0.961905 0.079111 0.448276 0.048766 0.607677 0.037578
38.000000 0.961905 0.079111 0.448276 0.048766 0.607677 0.037578
39.000000 0.954661 0.075168 0.448276 0.048766 0.606066 0.034756
40.000000 0.954661 0.075168 0.448276 0.048766 0.606066 0.034756
41.000000 0.961250 0.066720 0.465517 0.053974 0.623219 0.041755
42.000000 0.961250 0.066720 0.465517 0.053974 0.623219 0.041755
43.000000 0.971294 0.050041 0.479310 0.039165 0.639635 0.027810
44.000000 0.971294 0.050041 0.479310 0.039165 0.639635 0.027810
45.000000 0.977961 0.048969 0.493103 0.040946 0.653533 0.032123
46.000000 0.977961 0.048969 0.493103 0.040946 0.653533 0.032123
47.000000 0.985000 0.045000 0.503448 0.046775 0.663900 0.035938
48.000000 0.985000 0.045000 0.503448 0.046775 0.663900 0.035938
49.000000 0.989474 0.031579 0.524138 0.043069 0.683651 0.033897
50.000000 0.989474 0.031579 0.524138 0.043069 0.683651 0.033897
51.000000 0.994737 0.015789 0.555172 0.047406 0.711202 0.036485
52.000000 0.994737 0.015789 0.555172 0.047406 0.711202 0.036485
53.000000 0.947727 0.156818 0.596552 0.053532 0.719480 0.054392
54.000000 0.947727 0.156818 0.596552 0.053532 0.719480 0.054392
55.000000 0.940000 0.149666 0.613793 0.052973 0.731410 0.054930
56.000000 0.940000 0.149666 0.613793 0.052973 0.731410 0.054930
57.000000 0.945956 0.145436 0.637931 0.038553 0.752691 0.054730
58.000000 0.945956 0.145436 0.637931 0.038553 0.752691 0.054730
59.000000 0.953846 0.138462 0.648276 0.040213 0.763659 0.053906
60.000000 0.953846 0.138462 0.648276 0.040213 0.763659 0.053906
61.000000 0.956757 0.129730 0.665517 0.037931 0.778176 0.053059
62.000000 0.956757 0.129730 0.665517 0.037931 0.778176 0.053059
63.000000 0.953333 0.124231 0.679310 0.026932 0.787731 0.050439
64.000000 0.953333 0.124231 0.679310 0.026932 0.787731 0.050439
65.000000 0.961765 0.114706 0.706897 0.023132 0.810737 0.050360
66.000000 0.961765 0.114706 0.706897 0.023132 0.810737 0.050360
67.000000 0.966667 0.100000 0.720690 0.024138 0.822140 0.039991
68.000000 0.966667 0.100000 0.720690 0.024138 0.822140 0.039991
69.000000 0.968750 0.093750 0.737931 0.027586 0.834769 0.041858
70.000000 0.968750 0.093750 0.737931 0.027586 0.834769 0.041858
71.000000 0.973333 0.080000 0.744828 0.016893 0.841949 0.033807
72.000000 0.973333 0.080000 0.744828 0.016893 0.841949 0.033807
73.000000 0.974194 0.077419 0.758621 0.026710 0.850688 0.032072
74.000000 0.974194 0.077419 0.758621 0.026710 0.850688 0.032072
75.000000 0.979310 0.062069 0.765517 0.033786 0.857623 0.029896
76.000000 0.979310 0.062069 0.765517 0.033786 0.857623 0.029896
77.000000 0.985185 0.044444 0.772414 0.031604 0.864917 0.024436
78.000000 0.985185 0.044444 0.772414 0.031604 0.864917 0.024436
79.000000 0.985185 0.044444 0.782759 0.022080 0.871653 0.021607
80.000000 0.985185 0.044444 0.782759 0.022080 0.871653 0.021607
81.000000 0.988462 0.034615 0.800000 0.030061 0.883756 0.024228
82.000000 0.988462 0.034615 0.800000 0.030061 0.883756 0.024228
83.000000 0.984308 0.031392 0.810345 0.035334 0.888256 0.024795
84.000000 0.984308 0.031392 0.810345 0.035334 0.888256 0.024795
85.000000 0.991833 0.016338 0.824138 0.036001 0.899824 0.023540
86.000000 0.991833 0.016338 0.824138 0.036001 0.899824 0.023540
87.000000 1.000000 0.000000 0.827586 0.034483 0.905275 0.020433
88.000000 1.000000 0.000000 0.827586 0.034483 0.905275 0.020433
89.000000 1.000000 0.000000 0.848276 0.027586 0.917668 0.016242
90.000000 1.000000 0.000000 0.848276 0.027586 0.917668 0.016242
91.000000 1.000000 0.000000 0.858621 0.028644 0.923682 0.016289
92.000000 1.000000 0.000000 0.858621 0.028644 0.923682 0.016289


==> data/results/honeybee_icpd.txt <==
query mean_precision_adj std_precision_adj mean_recall_adj std_recall_adj mean_f1_adj std_f1_adj
0.000000 0.675437 0.144969 0.606811 0.107462 0.633143 0.109729
1.000000 0.543703 0.101511 0.492543 0.158704 0.506844 0.114653
2.000000 0.543703 0.101511 0.492543 0.158704 0.506844 0.114653
3.000000 0.543703 0.101511 0.492543 0.158704 0.506844 0.114653
4.000000 0.543703 0.101511 0.492543 0.158704 0.506844 0.114653
5.000000 0.543703 0.101511 0.492543 0.158704 0.506844 0.114653
6.000000 0.673834 0.091661 0.551424 0.142064 0.598400 0.106981
7.000000 0.673834 0.091661 0.551424 0.142064 0.598400 0.106981
8.000000 0.673834 0.091661 0.551424 0.142064 0.598400 0.106981
9.000000 0.673834 0.091661 0.551424 0.142064 0.598400 0.106981
10.000000 0.673834 0.091661 0.551424 0.142064 0.598400 0.106981
11.000000 0.773684 0.106180 0.607382 0.140902 0.671196 0.107477
12.000000 0.773684 0.106180 0.607382 0.140902 0.671196 0.107477
13.000000 0.773684 0.106180 0.607382 0.140902 0.671196 0.107477
14.000000 0.773684 0.106180 0.607382 0.140902 0.671196 0.107477
15.000000 0.773684 0.106180 0.607382 0.140902 0.671196 0.107477
16.000000 0.882198 0.096483 0.697128 0.131673 0.768683 0.090675
17.000000 0.882198 0.096483 0.697128 0.131673 0.768683 0.090675
18.000000 0.882198 0.096483 0.697128 0.131673 0.768683 0.090675
19.000000 0.882198 0.096483 0.697128 0.131673 0.768683 0.090675
20.000000 0.882198 0.096483 0.697128 0.131673 0.768683 0.090675
21.000000 0.953206 0.070804 0.731823 0.149183 0.815935 0.095284
22.000000 0.953206 0.070804 0.731823 0.149183 0.815935 0.095284
23.000000 0.953206 0.070804 0.731823 0.149183 0.815935 0.095284
24.000000 0.953206 0.070804 0.731823 0.149183 0.815935 0.095284
25.000000 0.953206 0.070804 0.731823 0.149183 0.815935 0.095284
26.000000 0.982131 0.039238 0.753282 0.166048 0.840426 0.107123
27.000000 0.982131 0.039238 0.753282 0.166048 0.840426 0.107123
28.000000 0.982131 0.039238 0.753282 0.166048 0.840426 0.107123
29.000000 0.982131 0.039238 0.753282 0.166048 0.840426 0.107123
30.000000 0.982131 0.039238 0.753282 0.166048 0.840426 0.107123
31.000000 0.992594 0.020167 0.759581 0.172133 0.848641 0.112648
32.000000 0.992594 0.020167 0.759581 0.172133 0.848641 0.112648
33.000000 0.992594 0.020167 0.759581 0.172133 0.848641 0.112648
34.000000 0.992594 0.020167 0.759581 0.172133 0.848641 0.112648
35.000000 0.992594 0.020167 0.759581 0.172133 0.848641 0.112648
36.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
37.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
38.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
39.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
40.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
41.000000 0.999242 0.005819 0.761097 0.173238 0.852591 0.115596
42.000000 0.999242 0.005819 0.761097 0.173238 0.852591 0.115596
43.000000 0.999242 0.005819 0.761097 0.173238 0.852591 0.115596
44.000000 0.999242 0.005819 0.761097 0.173238 0.852591 0.115596
45.000000 0.999242 0.005819 0.761097 0.173238 0.852591 0.115596
46.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
47.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
48.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
49.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
50.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
51.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
52.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
53.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
54.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
55.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
56.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
57.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
58.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
59.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
60.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
61.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
62.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
63.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
64.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
65.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
66.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
67.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
68.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
69.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
70.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
71.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
72.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
73.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
74.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
75.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
76.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
77.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
78.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
79.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
80.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
81.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
82.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
83.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
84.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
85.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
86.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
87.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
88.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
89.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
90.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
91.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
92.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
93.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
94.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
95.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
96.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
97.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
98.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
99.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
100.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
101.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
102.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
103.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
104.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
105.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
106.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
107.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
108.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
109.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
110.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
111.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
112.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
113.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
114.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
115.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
116.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
117.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
118.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
119.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
120.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
121.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
122.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
123.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
124.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
125.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
126.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
127.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
128.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
129.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
130.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
131.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
132.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
133.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
134.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
135.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
136.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
137.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
138.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
139.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
140.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
141.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
142.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
143.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
144.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
145.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
146.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
147.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
148.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
149.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
150.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
151.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
152.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
153.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
154.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
155.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
156.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
157.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
158.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
159.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
160.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
161.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
162.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
163.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
164.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
165.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
166.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
167.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
168.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
169.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
170.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
171.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
172.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
173.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
174.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
175.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
176.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
177.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
178.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
179.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
180.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957
181.000000 1.000000 0.000000 0.761097 0.173238 0.852961 0.115957


==> data/results/honeybee_muralcpd.txt <==
query mean_prec std_prec mean_rec std_rec mean_f1 std_f1
0.000000 0.746650 0.141117 0.493376 0.257680 0.537548 0.204205
1.000000 0.758571 0.139906 0.493376 0.257680 0.543873 0.211031
2.000000 0.758571 0.139906 0.493376 0.257680 0.543873 0.211031
3.000000 0.787021 0.143785 0.520244 0.253262 0.581908 0.206023
4.000000 0.787021 0.143785 0.520244 0.253262 0.581908 0.206023
5.000000 0.848984 0.155569 0.533772 0.249415 0.610103 0.202826
6.000000 0.848984 0.155569 0.533772 0.249415 0.610103 0.202826
7.000000 0.855258 0.147926 0.567183 0.233025 0.643116 0.180759
8.000000 0.855258 0.147926 0.567183 0.233025 0.643116 0.180759
9.000000 0.874657 0.134593 0.612923 0.193896 0.696236 0.147667
10.000000 0.874657 0.134593 0.612923 0.193896 0.696236 0.147667
11.000000 0.890079 0.116565 0.657467 0.167895 0.740857 0.126948
12.000000 0.890079 0.116565 0.657467 0.167895 0.740857 0.126948
13.000000 0.916999 0.098976 0.689674 0.169419 0.771819 0.119553
14.000000 0.916999 0.098976 0.689674 0.169419 0.771819 0.119553
15.000000 0.942203 0.085785 0.712274 0.165331 0.797549 0.115029
16.000000 0.942203 0.085785 0.712274 0.165331 0.797549 0.115029
17.000000 0.946939 0.090068 0.744724 0.166154 0.819883 0.110637
18.000000 0.946939 0.090068 0.744724 0.166154 0.819883 0.110637
19.000000 0.961473 0.075045 0.771896 0.161502 0.845026 0.107116
20.000000 0.961473 0.075045 0.771896 0.161502 0.845026 0.107116
21.000000 0.965530 0.065047 0.813158 0.144090 0.874412 0.093948
22.000000 0.965530 0.065047 0.813158 0.144090 0.874412 0.093948
23.000000 0.982530 0.045309 0.835478 0.126876 0.897259 0.079750
24.000000 0.982530 0.045309 0.835478 0.126876 0.897259 0.079750
25.000000 0.990035 0.031099 0.866055 0.110385 0.919928 0.066920
26.000000 0.990035 0.031099 0.866055 0.110385 0.919928 0.066920
27.000000 0.992850 0.031820 0.896697 0.095622 0.939284 0.056356
28.000000 0.992850 0.031820 0.896697 0.095622 0.939284 0.056356
29.000000 0.993721 0.025940 0.915024 0.082117 0.950681 0.048414
30.000000 0.993721 0.025940 0.915024 0.082117 0.950681 0.048414


==> data/results/ucihar_icpd.txt <==
query mean_precision_adj std_precision_adj mean_recall_adj std_recall_adj mean_f1_adj std_f1_adj
0.000000 0.846943 0.029161 0.737815 0.010496 0.788315 0.013022
1.000000 0.834615 0.020446 0.705882 0.024643 0.764542 0.017398
2.000000 0.834615 0.020446 0.705882 0.024643 0.764542 0.017398
3.000000 0.834615 0.020446 0.705882 0.024643 0.764542 0.017398
4.000000 0.834615 0.020446 0.705882 0.024643 0.764542 0.017398
5.000000 0.834615 0.020446 0.705882 0.024643 0.764542 0.017398
6.000000 0.853044 0.020238 0.697479 0.022860 0.767354 0.020459
7.000000 0.853044 0.020238 0.697479 0.022860 0.767354 0.020459
8.000000 0.853044 0.020238 0.697479 0.022860 0.767354 0.020459
9.000000 0.853044 0.020238 0.697479 0.022860 0.767354 0.020459
10.000000 0.853044 0.020238 0.697479 0.022860 0.767354 0.020459
11.000000 0.864737 0.018873 0.697479 0.018411 0.772045 0.016499
12.000000 0.864737 0.018873 0.697479 0.018411 0.772045 0.016499
13.000000 0.864737 0.018873 0.697479 0.018411 0.772045 0.016499
14.000000 0.864737 0.018873 0.697479 0.018411 0.772045 0.016499
15.000000 0.864737 0.018873 0.697479 0.018411 0.772045 0.016499
16.000000 0.871171 0.018750 0.698319 0.017405 0.775150 0.016436
17.000000 0.871171 0.018750 0.698319 0.017405 0.775150 0.016436
18.000000 0.871171 0.018750 0.698319 0.017405 0.775150 0.016436
19.000000 0.871171 0.018750 0.698319 0.017405 0.775150 0.016436
20.000000 0.871171 0.018750 0.698319 0.017405 0.775150 0.016436
21.000000 0.875730 0.019532 0.698319 0.017405 0.776970 0.017214
22.000000 0.875730 0.019532 0.698319 0.017405 0.776970 0.017214
23.000000 0.875730 0.019532 0.698319 0.017405 0.776970 0.017214
24.000000 0.875730 0.019532 0.698319 0.017405 0.776970 0.017214
25.000000 0.875730 0.019532 0.698319 0.017405 0.776970 0.017214
26.000000 0.876657 0.019059 0.698319 0.017405 0.777329 0.016903
27.000000 0.876657 0.019059 0.698319 0.017405 0.777329 0.016903
28.000000 0.876657 0.019059 0.698319 0.017405 0.777329 0.016903
29.000000 0.876657 0.019059 0.698319 0.017405 0.777329 0.016903
30.000000 0.876657 0.019059 0.698319 0.017405 0.777329 0.016903
31.000000 0.881005 0.021982 0.701681 0.018506 0.781076 0.017783
32.000000 0.881005 0.021982 0.701681 0.018506 0.781076 0.017783
33.000000 0.881005 0.021982 0.701681 0.018506 0.781076 0.017783
34.000000 0.881005 0.021982 0.701681 0.018506 0.781076 0.017783
35.000000 0.881005 0.021982 0.701681 0.018506 0.781076 0.017783
36.000000 0.888509 0.019496 0.702521 0.017707 0.784572 0.017027
37.000000 0.888509 0.019496 0.702521 0.017707 0.784572 0.017027
38.000000 0.888509 0.019496 0.702521 0.017707 0.784572 0.017027
39.000000 0.888509 0.019496 0.702521 0.017707 0.784572 0.017027
40.000000 0.888509 0.019496 0.702521 0.017707 0.784572 0.017027
41.000000 0.892793 0.018200 0.706723 0.018583 0.788874 0.017455
42.000000 0.892793 0.018200 0.706723 0.018583 0.788874 0.017455
43.000000 0.892793 0.018200 0.706723 0.018583 0.788874 0.017455
44.000000 0.892793 0.018200 0.706723 0.018583 0.788874 0.017455
45.000000 0.892793 0.018200 0.706723 0.018583 0.788874 0.017455
46.000000 0.893950 0.019389 0.707563 0.019089 0.789810 0.017347
47.000000 0.893950 0.019389 0.707563 0.019089 0.789810 0.017347
48.000000 0.893950 0.019389 0.707563 0.019089 0.789810 0.017347
49.000000 0.893950 0.019389 0.707563 0.019089 0.789810 0.017347
50.000000 0.893950 0.019389 0.707563 0.019089 0.789810 0.017347
51.000000 0.896357 0.020001 0.710924 0.015126 0.792876 0.015502
52.000000 0.896357 0.020001 0.710924 0.015126 0.792876 0.015502
53.000000 0.896357 0.020001 0.710924 0.015126 0.792876 0.015502
54.000000 0.896357 0.020001 0.710924 0.015126 0.792876 0.015502
55.000000 0.896357 0.020001 0.710924 0.015126 0.792876 0.015502
56.000000 0.895339 0.016023 0.711765 0.015966 0.793036 0.015505
57.000000 0.895339 0.016023 0.711765 0.015966 0.793036 0.015505
58.000000 0.895339 0.016023 0.711765 0.015966 0.793036 0.015505
59.000000 0.895339 0.016023 0.711765 0.015966 0.793036 0.015505
60.000000 0.895339 0.016023 0.711765 0.015966 0.793036 0.015505
61.000000 0.900327 0.020443 0.712605 0.015855 0.795494 0.016729
62.000000 0.900327 0.020443 0.712605 0.015855 0.795494 0.016729
63.000000 0.900327 0.020443 0.712605 0.015855 0.795494 0.016729
64.000000 0.900327 0.020443 0.712605 0.015855 0.795494 0.016729
65.000000 0.900327 0.020443 0.712605 0.015855 0.795494 0.016729
66.000000 0.902407 0.017864 0.714286 0.015495 0.797354 0.015475
67.000000 0.902407 0.017864 0.714286 0.015495 0.797354 0.015475
68.000000 0.902407 0.017864 0.714286 0.015495 0.797354 0.015475
69.000000 0.902407 0.017864 0.714286 0.015495 0.797354 0.015475
70.000000 0.902407 0.017864 0.714286 0.015495 0.797354 0.015475
71.000000 0.909266 0.015660 0.715126 0.014286 0.800540 0.013492
72.000000 0.909266 0.015660 0.715126 0.014286 0.800540 0.013492
73.000000 0.909266 0.015660 0.715126 0.014286 0.800540 0.013492
74.000000 0.909266 0.015660 0.715126 0.014286 0.800540 0.013492
75.000000 0.909266 0.015660 0.715126 0.014286 0.800540 0.013492
76.000000 0.919120 0.017431 0.723529 0.012717 0.809590 0.012050
77.000000 0.919120 0.017431 0.723529 0.012717 0.809590 0.012050
78.000000 0.919120 0.017431 0.723529 0.012717 0.809590 0.012050
79.000000 0.919120 0.017431 0.723529 0.012717 0.809590 0.012050
80.000000 0.919120 0.017431 0.723529 0.012717 0.809590 0.012050
81.000000 0.930064 0.012797 0.726050 0.011399 0.815466 0.011264
82.000000 0.930064 0.012797 0.726050 0.011399 0.815466 0.011264
83.000000 0.930064 0.012797 0.726050 0.011399 0.815466 0.011264
84.000000 0.930064 0.012797 0.726050 0.011399 0.815466 0.011264
85.000000 0.930064 0.012797 0.726050 0.011399 0.815466 0.011264
86.000000 0.946721 0.015985 0.729412 0.012909 0.823907 0.012028
87.000000 0.946721 0.015985 0.729412 0.012909 0.823907 0.012028
88.000000 0.946721 0.015985 0.729412 0.012909 0.823907 0.012028
89.000000 0.946721 0.015985 0.729412 0.012909 0.823907 0.012028
90.000000 0.946721 0.015985 0.729412 0.012909 0.823907 0.012028
91.000000 0.957277 0.012278 0.733613 0.012492 0.830610 0.011291
92.000000 0.957277 0.012278 0.733613 0.012492 0.830610 0.011291
93.000000 0.957277 0.012278 0.733613 0.012492 0.830610 0.011291
94.000000 0.957277 0.012278 0.733613 0.012492 0.830610 0.011291
95.000000 0.957277 0.012278 0.733613 0.012492 0.830610 0.011291
96.000000 0.966935 0.006744 0.736134 0.014162 0.835809 0.009486
97.000000 0.966935 0.006744 0.736134 0.014162 0.835809 0.009486
98.000000 0.966935 0.006744 0.736134 0.014162 0.835809 0.009486
99.000000 0.966935 0.006744 0.736134 0.014162 0.835809 0.009486
100.000000 0.966935 0.006744 0.736134 0.014162 0.835809 0.009486
101.000000 0.970245 0.006699 0.737815 0.013445 0.838123 0.008420
102.000000 0.970245 0.006699 0.737815 0.013445 0.838123 0.008420
103.000000 0.970245 0.006699 0.737815 0.013445 0.838123 0.008420
104.000000 0.970245 0.006699 0.737815 0.013445 0.838123 0.008420
105.000000 0.970245 0.006699 0.737815 0.013445 0.838123 0.008420
106.000000 0.983812 0.015202 0.752941 0.018101 0.852842 0.012557
107.000000 0.983812 0.015202 0.752941 0.018101 0.852842 0.012557
108.000000 0.983812 0.015202 0.752941 0.018101 0.852842 0.012557
109.000000 0.983812 0.015202 0.752941 0.018101 0.852842 0.012557
110.000000 0.983812 0.015202 0.752941 0.018101 0.852842 0.012557
111.000000 0.998913 0.003261 0.755462 0.017405 0.860175 0.011267
112.000000 0.998913 0.003261 0.755462 0.017405 0.860175 0.011267
113.000000 0.998913 0.003261 0.755462 0.017405 0.860175 0.011267
114.000000 0.998913 0.003261 0.755462 0.017405 0.860175 0.011267
115.000000 0.998913 0.003261 0.755462 0.017405 0.860175 0.011267
116.000000 1.000000 0.000000 0.755462 0.017405 0.860586 0.011421
117.000000 1.000000 0.000000 0.755462 0.017405 0.860586 0.011421
118.000000 1.000000 0.000000 0.755462 0.017405 0.860586 0.011421
119.000000 1.000000 0.000000 0.755462 0.017405 0.860586 0.011421
120.000000 1.000000 0.000000 0.755462 0.017405 0.860586 0.011421
121.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
122.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
123.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
124.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
125.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
126.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
127.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
128.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
129.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
130.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
131.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
132.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
133.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
134.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
135.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
136.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
137.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
138.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
139.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
140.000000 1.000000 0.000000 0.756303 0.015944 0.861149 0.010440
141.000000 1.000000 0.000000 0.757143 0.016995 0.861681 0.011096
142.000000 1.000000 0.000000 0.757143 0.016995 0.861681 0.011096
143.000000 1.000000 0.000000 0.757143 0.016995 0.861681 0.011096
144.000000 1.000000 0.000000 0.757143 0.016995 0.861681 0.011096
145.000000 1.000000 0.000000 0.757143 0.016995 0.861681 0.011096
146.000000 1.000000 0.000000 0.757143 0.016995 0.861681 0.011096
147.000000 1.000000 0.000000 0.757143 0.016995 0.861681 0.011096
148.000000 1.000000 0.000000 0.757143 0.016995 0.861681 0.011096
149.000000 1.000000 0.000000 0.757143 0.016995 0.861681 0.011096
150.000000 1.000000 0.000000 0.757143 0.016995 0.861681 0.011096
151.000000 0.997777 0.004448 0.758824 0.015518 0.861968 0.010784
152.000000 0.997777 0.004448 0.758824 0.015518 0.861968 0.010784
153.000000 0.997777 0.004448 0.758824 0.015518 0.861968 0.010784
154.000000 0.997777 0.004448 0.758824 0.015518 0.861968 0.010784
155.000000 0.997777 0.004448 0.758824 0.015518 0.861968 0.010784
156.000000 1.000000 0.000000 0.758824 0.015518 0.862787 0.010100
157.000000 1.000000 0.000000 0.758824 0.015518 0.862787 0.010100
158.000000 1.000000 0.000000 0.758824 0.015518 0.862787 0.010100
159.000000 1.000000 0.000000 0.758824 0.015518 0.862787 0.010100
160.000000 1.000000 0.000000 0.758824 0.015518 0.862787 0.010100
161.000000 1.000000 0.000000 0.759664 0.015586 0.863329 0.010148
162.000000 1.000000 0.000000 0.759664 0.015586 0.863329 0.010148
163.000000 1.000000 0.000000 0.759664 0.015586 0.863329 0.010148
164.000000 1.000000 0.000000 0.759664 0.015586 0.863329 0.010148
165.000000 1.000000 0.000000 0.759664 0.015586 0.863329 0.010148
166.000000 1.000000 0.000000 0.761345 0.016033 0.864409 0.010438
167.000000 1.000000 0.000000 0.761345 0.016033 0.864409 0.010438
168.000000 1.000000 0.000000 0.761345 0.016033 0.864409 0.010438
169.000000 1.000000 0.000000 0.761345 0.016033 0.864409 0.010438
170.000000 1.000000 0.000000 0.761345 0.016033 0.864409 0.010438
171.000000 1.000000 0.000000 0.761345 0.016033 0.864409 0.010438
172.000000 1.000000 0.000000 0.761345 0.016033 0.864409 0.010438
173.000000 1.000000 0.000000 0.761345 0.016033 0.864409 0.010438
174.000000 1.000000 0.000000 0.761345 0.016033 0.864409 0.010438
175.000000 1.000000 0.000000 0.761345 0.016033 0.864409 0.010438
176.000000 1.000000 0.000000 0.760504 0.015609 0.863872 0.010167
177.000000 1.000000 0.000000 0.760504 0.015609 0.863872 0.010167
178.000000 1.000000 0.000000 0.760504 0.015609 0.863872 0.010167
179.000000 1.000000 0.000000 0.760504 0.015609 0.863872 0.010167
180.000000 1.000000 0.000000 0.760504 0.015609 0.863872 0.010167
181.000000 1.000000 0.000000 0.761345 0.016033 0.864409 0.010438


==> data/results/ucihar_muralcpd.txt <==
query mean_prec std_prec mean_rec std_rec mean_f1 std_f1
0.000000 0.545455 0.000000 0.201681 0.000000 0.294479 0.000000
1.000000 0.545455 0.000000 0.201681 0.000000 0.294479 0.000000
2.000000 0.545455 0.000000 0.201681 0.000000 0.294479 0.000000
3.000000 0.568182 0.000000 0.210084 0.000000 0.306748 0.000000
4.000000 0.568182 0.000000 0.210084 0.000000 0.306748 0.000000
5.000000 0.590909 0.000000 0.218487 0.000000 0.319018 0.000000
6.000000 0.590909 0.000000 0.218487 0.000000 0.319018 0.000000
7.000000 0.627907 0.000000 0.226891 0.000000 0.333333 0.000000
8.000000 0.627907 0.000000 0.226891 0.000000 0.333333 0.000000
9.000000 0.651163 0.000000 0.235294 0.000000 0.345679 0.000000
10.000000 0.651163 0.000000 0.235294 0.000000 0.345679 0.000000
11.000000 0.666667 0.000000 0.235294 0.000000 0.347826 0.000000
12.000000 0.666667 0.000000 0.235294 0.000000 0.347826 0.000000
13.000000 0.576686 0.075022 0.495798 0.189849 0.499046 0.088867
14.000000 0.576686 0.075022 0.495798 0.189849 0.499046 0.088867
15.000000 0.627509 0.065735 0.397479 0.134456 0.466150 0.071628
16.000000 0.627509 0.065735 0.397479 0.134456 0.466150 0.071628
17.000000 0.619390 0.065976 0.432773 0.138043 0.488667 0.068679
18.000000 0.619390 0.065976 0.432773 0.138043 0.488667 0.068679
19.000000 0.616003 0.071903 0.486555 0.126244 0.525356 0.048309
20.000000 0.616003 0.071903 0.486555 0.126244 0.525356 0.048309
21.000000 0.614603 0.069456 0.505042 0.117854 0.538582 0.034952
22.000000 0.614603 0.069456 0.505042 0.117854 0.538582 0.034952
23.000000 0.615537 0.065275 0.509244 0.113131 0.543310 0.036149
24.000000 0.615537 0.065275 0.509244 0.113131 0.543310 0.036149
25.000000 0.584722 0.078746 0.561345 0.142203 0.552571 0.037095
26.000000 0.584722 0.078746 0.561345 0.142203 0.552571 0.037095
27.000000 0.589978 0.082111 0.563025 0.138795 0.556063 0.035856
28.000000 0.589978 0.082111 0.563025 0.138795 0.556063 0.035856
29.000000 0.585915 0.095137 0.584034 0.164210 0.557946 0.031481
30.000000 0.585915 0.095137 0.584034 0.164210 0.557946 0.031481
31.000000 0.587780 0.094973 0.585714 0.161250 0.560138 0.031592
32.000000 0.587780 0.094973 0.585714 0.161250 0.560138 0.031592
33.000000 0.588143 0.096938 0.592437 0.161390 0.563372 0.029778
34.000000 0.588143 0.096938 0.592437 0.161390 0.563372 0.029778
35.000000 0.636152 0.092831 0.548739 0.136799 0.567764 0.031596
36.000000 0.636152 0.092831 0.548739 0.136799 0.567764 0.031596
37.000000 0.639221 0.094408 0.556303 0.139192 0.572739 0.030037
38.000000 0.639221 0.094408 0.556303 0.139192 0.572739 0.030037
39.000000 0.624530 0.104491 0.592437 0.153082 0.581602 0.030533
40.000000 0.624530 0.104491 0.592437 0.153082 0.581602 0.030533
41.000000 0.604310 0.102184 0.631092 0.147404 0.593099 0.024872
42.000000 0.604310 0.102184 0.631092 0.147404 0.593099 0.024872
43.000000 0.609521 0.103137 0.635294 0.148109 0.597705 0.025174
44.000000 0.609521 0.103137 0.635294 0.148109 0.597705 0.025174
45.000000 0.612920 0.103492 0.640336 0.150408 0.601560 0.026796
46.000000 0.612920 0.103492 0.640336 0.150408 0.601560 0.026796
47.000000 0.599258 0.094433 0.665546 0.138071 0.610045 0.023201
48.000000 0.599258 0.094433 0.665546 0.138071 0.610045 0.023201
49.000000 0.606376 0.093697 0.669748 0.140517 0.615888 0.025338
50.000000 0.606376 0.093697 0.669748 0.140517 0.615888 0.025338
51.000000 0.609489 0.093800 0.670588 0.139192 0.618250 0.024066
52.000000 0.609489 0.093800 0.670588 0.139192 0.618250 0.024066
53.000000 0.593152 0.083322 0.696639 0.128791 0.624024 0.023877
54.000000 0.593152 0.083322 0.696639 0.128791 0.624024 0.023877
55.000000 0.595499 0.085113 0.695798 0.121649 0.625850 0.021413
56.000000 0.595499 0.085113 0.695798 0.121649 0.625850 0.021413
57.000000 0.612403 0.110309 0.690756 0.136425 0.626634 0.021033
58.000000 0.612403 0.110309 0.690756 0.136425 0.626634 0.021033
59.000000 0.597364 0.081938 0.710924 0.102796 0.637019 0.015759
60.000000 0.597364 0.081938 0.710924 0.102796 0.637019 0.015759
61.000000 0.569929 0.073463 0.740336 0.107119 0.632538 0.019198
62.000000 0.569929 0.073463 0.740336 0.107119 0.632538 0.019198
63.000000 0.596341 0.068994 0.720168 0.096405 0.642783 0.018012
64.000000 0.596341 0.068994 0.720168 0.096405 0.642783 0.018012
65.000000 0.597784 0.068151 0.725210 0.100774 0.645329 0.017933
66.000000 0.597784 0.068151 0.725210 0.100774 0.645329 0.017933
67.000000 0.601065 0.068052 0.727731 0.096708 0.648785 0.016950
68.000000 0.601065 0.068052 0.727731 0.096708 0.648785 0.016950
69.000000 0.607535 0.115272 0.713445 0.140185 0.632012 0.036145
70.000000 0.607535 0.115272 0.713445 0.140185 0.632012 0.036145
71.000000 0.586882 0.095853 0.753782 0.112996 0.644221 0.035101
72.000000 0.586882 0.095853 0.753782 0.112996 0.644221 0.035101
73.000000 0.591972 0.096750 0.758824 0.112495 0.649505 0.033997
74.000000 0.591972 0.096750 0.758824 0.112495 0.649505 0.033997
75.000000 0.593678 0.095440 0.758824 0.110724 0.651097 0.032925
76.000000 0.593678 0.095440 0.758824 0.110724 0.651097 0.032925
77.000000 0.588139 0.103142 0.767227 0.116867 0.648740 0.032985
78.000000 0.588139 0.103142 0.767227 0.116867 0.648740 0.032985
79.000000 0.593166 0.102803 0.768067 0.115662 0.652498 0.031866
80.000000 0.593166 0.102803 0.768067 0.115662 0.652498 0.031866
81.000000 0.598028 0.103952 0.769748 0.114001 0.656267 0.032661
82.000000 0.598028 0.103952 0.769748 0.114001 0.656267 0.032661
83.000000 0.630873 0.110900 0.741176 0.111850 0.663786 0.033108
84.000000 0.630873 0.110900 0.741176 0.111850 0.663786 0.033108
85.000000 0.633922 0.110681 0.745378 0.110404 0.667710 0.033354
86.000000 0.633922 0.110681 0.745378 0.110404 0.667710 0.033354
87.000000 0.639269 0.112177 0.748739 0.110046 0.672260 0.033416
88.000000 0.639269 0.112177 0.748739 0.110046 0.672260 0.033416
89.000000 0.648504 0.119151 0.749580 0.108647 0.676888 0.034313
90.000000 0.648504 0.119151 0.749580 0.108647 0.676888 0.034313
91.000000 0.652306 0.118290 0.752941 0.108283 0.680812 0.033492
92.000000 0.652306 0.118290 0.752941 0.108283 0.680812 0.033492
93.000000 0.656762 0.116975 0.755462 0.109014 0.684606 0.031375
94.000000 0.656762 0.116975 0.755462 0.109014 0.684606 0.031375
95.000000 0.661815 0.116077 0.757983 0.109101 0.688848 0.031045
96.000000 0.661815 0.116077 0.757983 0.109101 0.688848 0.031045
97.000000 0.640326 0.107173 0.783193 0.090958 0.690842 0.030556
98.000000 0.640326 0.107173 0.783193 0.090958 0.690842 0.030556
99.000000 0.657764 0.108372 0.776471 0.094716 0.697751 0.029856
100.000000 0.657764 0.108372 0.776471 0.094716 0.697751 0.029856


==> data/results/uschad_muralcpd.txt <==
query mean_prec std_prec mean_rec std_rec mean_f1 std_f1
0.000000 0.388850 0.180313 0.957895 0.039386 0.525028 0.193237
1.000000 0.397772 0.185309 0.957895 0.039386 0.533050 0.197105
2.000000 0.397772 0.185309 0.957895 0.039386 0.533050 0.197105
3.000000 0.409743 0.192562 0.957895 0.039386 0.543355 0.201579
4.000000 0.409743 0.192562 0.957895 0.039386 0.543355 0.201579
5.000000 0.422330 0.200622 0.957895 0.039386 0.553822 0.206674
6.000000 0.422330 0.200622 0.957895 0.039386 0.553822 0.206674
7.000000 0.432783 0.211568 0.947368 0.033287 0.560072 0.214886
8.000000 0.432783 0.211568 0.947368 0.033287 0.560072 0.214886
9.000000 0.449635 0.221564 0.947368 0.033287 0.573624 0.221405
10.000000 0.449635 0.221564 0.947368 0.033287 0.573624 0.221405
11.000000 0.464212 0.232527 0.947368 0.033287 0.584388 0.227972
12.000000 0.464212 0.232527 0.947368 0.033287 0.584388 0.227972
13.000000 0.479155 0.244945 0.947368 0.033287 0.594805 0.235160
14.000000 0.479155 0.244945 0.947368 0.033287 0.594805 0.235160
15.000000 0.492987 0.255226 0.957895 0.021053 0.608600 0.243444
16.000000 0.492987 0.255226 0.957895 0.021053 0.608600 0.243444
17.000000 0.511562 0.268344 0.957895 0.021053 0.621753 0.250239
18.000000 0.511562 0.268344 0.957895 0.021053 0.621753 0.250239
19.000000 0.524294 0.274189 0.968421 0.025784 0.635303 0.257201
20.000000 0.524294 0.274189 0.968421 0.025784 0.635303 0.257201
21.000000 0.536480 0.278567 0.968421 0.025784 0.644840 0.259824
22.000000 0.536480 0.278567 0.968421 0.025784 0.644840 0.259824
23.000000 0.646591 0.306684 0.864211 0.208700 0.653354 0.245346
24.000000 0.646591 0.306684 0.864211 0.208700 0.653354 0.245346
25.000000 0.727707 0.278574 0.829474 0.233143 0.695098 0.226686
26.000000 0.727707 0.278574 0.829474 0.233143 0.695098 0.226686
27.000000 0.831754 0.244703 0.752632 0.240325 0.721482 0.198183
28.000000 0.831754 0.244703 0.752632 0.240325 0.721482 0.198183
29.000000 0.864612 0.235013 0.737895 0.230016 0.733830 0.199172
30.000000 0.864612 0.235013 0.737895 0.230016 0.733830 0.199172
31.000000 0.857641 0.261488 0.755789 0.221493 0.734554 0.226059
32.000000 0.857641 0.261488 0.755789 0.221493 0.734554 0.226059
33.000000 0.885619 0.243542 0.757895 0.207878 0.759658 0.213240
34.000000 0.885619 0.243542 0.757895 0.207878 0.759658 0.213240
35.000000 0.874444 0.264646 0.806316 0.178774 0.782933 0.222878
36.000000 0.874444 0.264646 0.806316 0.178774 0.782933 0.222878
37.000000 0.876809 0.261907 0.818947 0.183279 0.790861 0.231484
38.000000 0.876809 0.261907 0.818947 0.183279 0.790861 0.231484
39.000000 0.906767 0.240562 0.827368 0.172978 0.819342 0.217302
40.000000 0.906767 0.240562 0.827368 0.172978 0.819342 0.217302
41.000000 0.918332 0.239880 0.855789 0.141543 0.847241 0.211280
42.000000 0.918332 0.239880 0.855789 0.141543 0.847241 0.211280
43.000000 0.973202 0.122645 0.849474 0.156488 0.890488 0.139635
44.000000 0.973202 0.122645 0.849474 0.156488 0.890488 0.139635
45.000000 0.956885 0.174454 0.885263 0.137525 0.897017 0.167328
46.000000 0.956885 0.174454 0.885263 0.137525 0.897017 0.167328
47.000000 0.947116 0.189131 0.916842 0.105311 0.911593 0.160576
48.000000 0.947116 0.189131 0.916842 0.105311 0.911593 0.160576
49.000000 0.948202 0.188707 0.935789 0.077560 0.924271 0.156674
50.000000 0.948202 0.188707 0.935789 0.077560 0.924271 0.156674


==> data/samples.txt <==
9.058991684933562771e-01 1.791269320669121590e-01 -1.220019744885714463e-01
1.055135097219656926e+00 -1.699670054887629234e-01 -3.204461324594412019e-01
8.829190958494979036e-01 1.036168558839301174e-01 -2.640777445508272203e-01
1.016222101544555390e+00 -1.340331256342024435e-01 -3.046683429139905308e-01
8.495717324591951503e-01 -1.753118068066851845e-02 -3.046994460055513221e-01
1.010858196902703954e+00 -7.829184058831951953e-02 -2.740476966663112357e-01
8.868582735590274657e-01 -5.455181205114843085e-02 -2.915993444064357565e-01
9.901489221294361709e-01 -8.438000709691950707e-02 -2.691263763246755092e-01
8.941184447558352399e-01 -6.229583202974995487e-02 -3.248029437348762261e-01
9.690596496621732836e-01 -5.509229181867449088e-02 -2.961889739071013605e-01
9.074653651042052793e-01 -6.622067917601477671e-02 -3.113682191253275833e-01
9.667347062290101434e-01 -8.154095983832732042e-02 -2.927049132404840881e-01
9.182204568192599003e-01 -3.783002963499292742e-02 -3.118049094602400317e-01
9.644788397688139892e-01 -8.367045410777348979e-02 -2.865488850825232414e-01
8.854774464321815142e-01 -2.817066402426442184e-02 -3.036867263382143634e-01
9.769180584302084025e-01 -7.772404072668945285e-02 -2.972727667805609153e-01
9.390288084977911343e-01 -3.304592630284409333e-02 -3.373598714121527897e-01
9.468129253992698668e-01 -1.253927483383348307e-01 -2.860318914055949846e-01
9.049188747720408044e-01 -1.733887038546639420e-02 -3.133948589530700657e-01
9.340417312351066981e-01 -1.651115176851712663e-01 -2.717801298406628541e-01
9.325643875183180498e-01 -2.642886792560228751e-02 -2.964018389325313030e-01
9.819781551435959877e-01 -1.733341755959777186e-01 -3.057871176081232156e-01
8.696620915113870698e-01 -3.232917693465725030e-03 -2.910890426653441332e-01
9.917207611091120034e-01 -1.893702602344908281e-01 -3.217299980726703867e-01
8.952664164278418824e-01 -1.338828175577575288e-02 -2.988097512015819301e-01
9.643331266040704453e-01 -1.323689659635629845e-01 -3.048931043133301655e-01
9.262982727698967356e-01 -1.857875506058063314e-02 -3.086563756131563974e-01
9.578178264107257700e-01 -1.398490323918884226e-01 -2.923879293369650023e-01
8.662917283350165532e-01 1.010120623466380027e-02 -3.027945272706963897e-01
1.009750427460506472e+00 -1.496066568182944645e-01 -3.242368848458966890e-01
8.536708349463210110e-01 -5.454721974618793184e-02 -3.045146993919189971e-01
9.997743220447818935e-01 -1.874894901555999027e-01 -3.081003450041992497e-01
8.595553253750178868e-01 -1.887836485559480845e-02 -3.203870839728689135e-01
9.870968528860349922e-01 -1.337720972841532907e-01 -2.753472127874029285e-01
8.754281553970291174e-01 1.518955425393258250e-02 -2.878339441430667334e-01
1.022527420554680821e+00 -1.656027864774416714e-01 -2.897552388988122729e-01
8.523800480255844247e-01 -2.105961058692044224e-03 -3.159206184097609893e-01
1.048803265913551996e+00 -1.939893745680270898e-01 -3.013058426543861468e-01
8.422289378908152102e-01 -3.198020466219225755e-02 -3.198834679941721104e-01
1.015710101876524885e+00 -1.418422958536633971e-01 -3.042878531056424363e-01
8.554383012555223376e-01 4.535009589139165839e-03 -3.218355285125168441e-01
1.046920585395856085e+00 -1.383038456767270996e-01 -2.825413848312596232e-01
8.316600384780996613e-01 -2.045270498640361714e-03 -3.278227578153237176e-01
1.051839427597871746e+00 -1.643445694595654927e-01 -2.955051582833001511e-01
7.890444888103229637e-01 1.068197848041903958e-02 -3.380656560838641300e-01
1.073256825392564728e+00 -1.360865784803501344e-01 -2.898852824457723298e-01
7.934272053632723809e-01 6.443260019355597119e-03 -3.157335297626199244e-01
1.137639247871992332e+00 -1.338776320528377584e-01 -2.541509447659010545e-01
7.329520959287387782e-01 -1.651040207205367316e-01 -4.209725637127194053e-01
1.013439876212955060e+00 -1.190417418691021301e-01 -3.152603603980946856e-01
9.557715177602463807e-01 -2.089743720952001171e-01 -3.450692544168988962e-01
1.041751239787715111e+00 -1.298860805260256546e-01 -4.234028255752584347e-01
8.437203392638685795e-01 9.770448679054770380e-02 -2.571321981187785766e-01
9.794818509753280278e-01 2.270948209629405218e-02 -4.257864549802274912e-01
8.904816823193139053e-01 2.890147749619017548e-01 6.722743735391465379e-03
1.012610613862234388e+00 2.880721856574919859e-01 3.965133568212084181e-03
9.048039071883604567e-01 3.187960870501063138e-01 5.204311953551982867e-02
1.002809526029535769e+00 2.906247681415390360e-01 1.600531364792339871e-03
9.115707245985336105e-01 3.187422564927627211e-01 5.042593873637950252e-02
9.965877755987666564e-01 2.924702395363141805e-01 4.737030170923998626e-03
9.164531192376107471e-01 3.173668490942879727e-01 4.863196424737927653e-02
9.927549703692973848e-01 2.934172854957778354e-01 6.202646755549499728e-03
9.193794680175241263e-01 3.172248619216941901e-01 4.589833585709986868e-02
9.894018980312069278e-01 2.946289039652425501e-01 7.729145714453961036e-03
9.223207954851111445e-01 3.175813507940133396e-01 4.421795042635828094e-02
9.865718817084585535e-01 2.957153286234159295e-01 9.451927777514756296e-03
9.245481190181580322e-01 3.172620833701279008e-01 4.335133619844309255e-02
9.836669524270054143e-01 2.965898727005789604e-01 1.153147398756690541e-02
9.275191569546334946e-01 3.163705398597504437e-01 4.210544528580335844e-02
9.783771351246026704e-01 3.127447078583939222e-01 8.551672731882812781e-03
9.199457837143055761e-01 3.437681933188491135e-01 3.819005233133532240e-02
9.773744632642893393e-01 3.102000514607801684e-01 1.146321391459224903e-02
9.235629710919629476e-01 3.403415061155660171e-01 3.682598490735676522e-02
9.745997250406392975e-01 3.170673500427819702e-01 1.476567382268800452e-02
9.239207840349129564e-01 3.434603949873469841e-01 3.772254499782291132e-02
9.732008851620095324e-01 3.187658381934629914e-01 1.565144705744021467e-02
9.257557692327840204e-01 3.415280595203469827e-01 3.662126585435918763e-02
9.719335276949906399e-01 3.176257518762266030e-01 1.728643247921904727e-02
9.262725205901114478e-01 3.416654440098807477e-01 3.590702828492469550e-02
9.708859753518558344e-01 3.184134623071751546e-01 1.781239137871468495e-02
9.274187499025102754e-01 3.423369197809518205e-01 3.522634678364434946e-02
9.706458675080031906e-01 3.153111528187643731e-01 1.692766776214548255e-02
9.306783709626454959e-01 3.343163188598801128e-01 3.286612260775034072e-02
9.708828761517919181e-01 3.107337204093989502e-01 1.580823449676773199e-02
9.294509086437872103e-01 3.410775474905227700e-01 3.460388767968271967e-02
9.702115425128647885e-01 3.154621347594043224e-01 2.058107531358589759e-02
9.222285551742142040e-01 3.661013646497816576e-01 2.121906401197475728e-02
9.567320112740088645e-01 3.454113529982273390e-01 3.004690289675218326e-02
9.259377611557525478e-01 3.531996513841941243e-01 7.737629832785830608e-02
9.594277150063837967e-01 3.253540246710140416e-01 6.566709969537437575e-02
9.222006307747593334e-01 3.612294384238639022e-01 7.829204996725641630e-02
9.630334592659952619e-01 3.203049411929168588e-01 4.907752128155186411e-02
9.365125129227324097e-01 3.261604260094750907e-01 2.060489677024551422e-02
9.798221276099043919e-01 2.648738093076014044e-01 9.004503111512953892e-03
9.496846750301363160e-01 2.982555475167963377e-01 3.253809021887618669e-02
9.717059822897909926e-01 2.773335523079051290e-01 1.646436972604341589e-02
9.385017886888373795e-01 3.304620896449776413e-01 3.525505435144220268e-02
9.668320783305406341e-01 2.942224130922345138e-01 2.672580057248430743e-02
9.400071418230390163e-01 3.309732743003667155e-01 3.360438182172310190e-02
9.656680801579995421e-01 2.932597792243454848e-01 2.742059193388177163e-02
9.398319879999771365e-01 3.352269982872067566e-01 3.481105521469851638e-02
9.618641371156639863e-01 2.994118285532356150e-01 3.318527869377538991e-02
9.407796927345332128e-01 3.403070382551821038e-01 3.617380445966827257e-02
9.596985248655077738e-01 2.961414810207297910e-01 3.285305369762927391e-02
9.484680577201155538e-01 3.273622204706225225e-01 2.897605031945849410e-02
9.597086771902969549e-01 2.850456315682403652e-01 3.171258141173424056e-02
9.495335344216931928e-01 3.380572545086166780e-01 3.068039483661501657e-02
9.508548701403090053e-01 2.931244330052120151e-01 3.509860991155089316e-02
9.558353993642917379e-01 3.439762920706592175e-01 2.893370203398529586e-02
9.410935190012065243e-01 2.908219836528811997e-01 3.739119164371405152e-02
9.708202788276653061e-01 3.474015151378308519e-01 2.667203956034912629e-02
9.160273588470029260e-01 2.875812579704650762e-01 4.009126098480206984e-02
1.019738155840915983e+00 3.679811389674714217e-01 2.481305410286605700e-02
7.112619622807470066e-01 2.456653538197754172e-01 3.209461386145683742e-02
8.121773910947264197e-01 7.131617618256710922e-02 -3.284162312219972568e-01
1.088615042091352736e+00 -1.290627517269455071e-01 -2.788365171162450196e-01
7.955523261826377146e-01 1.001559391255934794e-01 -3.210790232135709577e-01
1.096210548409553454e+00 -1.771684317139289311e-01 -2.987098670953615143e-01
7.613106694805481522e-01 4.804144980781135943e-02 -3.348383300251714378e-01
1.147812071951893387e+00 -1.875565579324583732e-01 -2.911956113684177061e-01
6.970051625354234393e-01 2.107808041004245649e-03 -3.090791560102542634e-01
1.175594859496764011e+00 -9.091274361589332664e-02 -2.776970891654637064e-01
7.478187433162190034e-01 4.253480650562940779e-02 -3.568717024827783857e-01
1.125264663049785119e+00 -1.684420530860402943e-01 -2.657813436471663793e-01
7.277873236719105687e-01 2.906923209087421481e-02 -3.085581521554346951e-01
1.125765696959623474e+00 -1.531379575271554216e-01 -3.006989878200241884e-01
7.623440725357231162e-01 -1.640802027128402535e-02 -3.353862374255326406e-01
1.142603187029872958e+00 -1.909805150065297386e-01 -3.048533922191520307e-01
7.067005785629409953e-01 7.483791530574050027e-03 -2.677551679501296578e-01
1.174465369200810683e+00 -1.728466060636402180e-01 -2.975210702339796676e-01
7.155640059007476461e-01 -1.317003031753586316e-02 -3.131151251444143635e-01
1.146630521684492754e+00 -1.343451319705157576e-01 -2.827655733686267880e-01
7.630598131986772170e-01 -4.554358762691750051e-02 -2.999666493696173664e-01
1.094541628423840285e+00 -1.096118656646901529e-01 -3.046878303473027350e-01
7.576572916854936723e-01 -2.436255272936356173e-02 -2.888100789683578640e-01
1.122094897190412555e+00 -1.341356205306332705e-01 -3.217167637464745655e-01
7.138702155202792943e-01 6.189845653458373592e-03 -2.506103251272544519e-01
1.211435860867937864e+00 -1.170818936672037569e-01 -3.180025742119850785e-01
7.764959589251915206e-01 -6.177875921011587862e-02 -2.910670763845073505e-01
1.037467229540981251e+00 -1.157060230699380465e-01 -2.676073809097520573e-01
8.097018934332532725e-01 -3.249720764448328636e-02 -3.032971664024630143e-01
1.124730119060528333e+00 -1.084233024618944524e-01 -3.234624816084297194e-01
7.398792026940785860e-01 -2.392033411747508317e-02 -2.946733777869606774e-01
1.137075436695249575e+00 -1.134571387656988228e-01 -3.505261380543314709e-01
8.075856038446407315e-01 -9.177442937473971607e-02 -2.776191365137557487e-01
1.094820752911788153e+00 -9.158815480871453085e-02 -3.414687446784292479e-01
7.898838635522286156e-01 -8.330085130108848268e-02 -2.722325986292167266e-01
1.029736575493502615e+00 -3.158253416556466159e-02 -3.375250275224683794e-01
8.591050956692174445e-01 -8.061546925264820307e-02 -2.444680784285827024e-01
1.011570397924247411e+00 -4.657424429627074654e-03 -3.647951539243196595e-01
8.979917715568261904e-01 -1.084274735148350738e-01 -2.478604411590216994e-01
9.726814130184816554e-01 3.491535912938048764e-04 -3.752705345767671230e-01
9.218928558023090636e-01 -1.100108824569962646e-01 -2.284773400548789080e-01
9.433608321442191746e-01 3.010215732258346433e-02 -3.847277511568987229e-01
9.415968148106267366e-01 -1.513066310025588945e-01 -2.155420685316630502e-01
8.575582251950674140e-01 3.171563691111892874e-02 -3.964384532111276394e-01
1.056348127624508804e+00 -1.851810371033312808e-01 -1.975005911286867866e-01
8.331183343174770606e-01 -2.296966599599791978e-02 -4.016089459485603363e-01
1.069596817544890888e+00 -2.070843210283623836e-01 -2.268151987748303622e-01
8.021616945839065149e-01 1.670294803004673811e-02 -3.720575733454785650e-01
1.089882243688590435e+00 -1.822642581355730373e-01 -1.964033620277093328e-01
7.615358622578177750e-01 -1.220600886775132926e-01 -4.155130115416209580e-01
1.118211924098237553e+00 -1.730424719319092752e-01 -2.286127674993023440e-01
8.026638977354072502e-01 -2.825977611967059877e-01 -3.962939131509455315e-01
1.135099156409470345e+00 2.101768231596071873e-02 -1.856706497179038962e-01
8.548621117895065513e-01 4.099912838950020011e-01 1.028569878828035356e-01
1.032724509395602341e+00 2.264069882468144890e-01 -1.861820030522840647e-02
8.917079608943370150e-01 3.670937935823692655e-01 5.733500651170218149e-02
1.011319602079360003e+00 2.515744120965951458e-01 4.178366547208828795e-03
9.056395622906106002e-01 3.528881831488177578e-01 4.395331953320557455e-02
1.000342961439394607e+00 2.620548082453503791e-01 1.445675894042142313e-02
9.146393342301066820e-01 3.447230418088737536e-01 3.669089356649632427e-02
9.928148017298874528e-01 2.688997320116144341e-01 1.875693990024726240e-02
9.201609913753959757e-01 3.401570122752480274e-01 3.228526513635875117e-02
9.878659312728790276e-01 2.739887227508056022e-01 2.186405210385571410e-02
9.243888445404747634e-01 3.373206141240083222e-01 2.982396970001019443e-02
9.838472569628404774e-01 2.772421323126613157e-01 2.443665202206920378e-02
9.272243718994932493e-01 3.351154829024856618e-01 2.877437696567574157e-02
9.811114811273704550e-01 2.789142088017430021e-01 2.643663449580751362e-02
9.291239569926875719e-01 3.416020075226262054e-01 2.461477973036339459e-02
9.692134852237930254e-01 3.102514883774220023e-01 2.322624506205683489e-02
9.289288729578133452e-01 3.459309383915953884e-01 2.507599873501589055e-02
9.702018587034770825e-01 3.044027591294199975e-01 2.416862960005388555e-02
9.300100299506173229e-01 3.506982890190543656e-01 2.566966093140756605e-02
9.671911230092040679e-01 3.096841532229884231e-01 2.738117834879903734e-02
9.312913689014838958e-01 3.518750989945902408e-01 2.531873349005191870e-02
9.661354485182105378e-01 3.096238071642740119e-01 2.765616278808206291e-02
9.329993817090608266e-01 3.491506903693145647e-01 2.529941870158300410e-02
9.640812803300806699e-01 3.105163648273331911e-01 2.866543824717933051e-02
9.342303206293207651e-01 3.488105647851129087e-01 2.440043436335664895e-02
9.628767219376290765e-01 3.123921463841859425e-01 2.934268693799327310e-02
9.359554592982836096e-01 3.462597821924832120e-01 2.280939795529022401e-02
9.635076606675953004e-01 3.063571703294361570e-01 2.795798766129825932e-02
9.392433347075467287e-01 3.382492211647937230e-01 2.065871359940701230e-02
9.605600169881555184e-01 3.118545119385676134e-01 2.872490963761878402e-02
9.401329161448173100e-01 3.425024208636293088e-01 2.607028290147184527e-02
9.550472607661782964e-01 3.292836301102686769e-01 2.073136970668433554e-02
9.272997398730942198e-01 3.768324587428073524e-01 2.156679568933330543e-02
9.523168141508017159e-01 3.295177238688124510e-01 6.902889250405201682e-02
9.342533666324341901e-01 3.513246531195114986e-01 6.859749220812860759e-02
9.474658548009859960e-01 3.324213714688139532e-01 7.661703119118934424e-02
9.361741628720503527e-01 3.534211374322711596e-01 5.896747332285671300e-02
9.580946078676301214e-01 3.062383700327930836e-01 2.972351597952420724e-02
9.540113040861694094e-01 2.999047269941169658e-01 4.559100800710908126e-03
9.727318663053400316e-01 2.664801383030828141e-01 3.184496077008756171e-02
9.533741027790494371e-01 3.023905339141956250e-01 1.689271651037415820e-02
9.583868001017412652e-01 2.963750858752123296e-01 3.277755899209928991e-02
9.485406795475648245e-01 3.260963998721603807e-01 2.704320014252280940e-02
9.567925493996777275e-01 2.994474748431997790e-01 3.443515964224169723e-02
9.504158488767961988e-01 3.247564196653105473e-01 2.582456120267053942e-02
9.541630096005061512e-01 3.020068537797341857e-01 3.604571391336895692e-02
9.497417486506278816e-01 3.309201969932282217e-01 3.000670340007257492e-02
9.512028501603021491e-01 3.078480857368429691e-01 3.968789771335104466e-02
9.510914731944802858e-01 3.305650769507754716e-01 2.957101445274871315e-02
9.527324364175119298e-01 2.975108359079444709e-01 3.483511875359492777e-02
9.582997531575899730e-01 3.158800666029870641e-01 2.491055934853886322e-02
9.484738155168249696e-01 3.033082744967449118e-01 3.739993555150832039e-02
9.572099245484942953e-01 3.261394594158875115e-01 2.714699397623210331e-02
9.436477217235198500e-01 3.099893196923280692e-01 3.804828810913248038e-02
9.611122281937494183e-01 3.252548105226317210e-01 2.682913302897406080e-02
9.394007665891291881e-01 3.124988113015813029e-01 3.889555207402840831e-02
9.661017700229435068e-01 3.220116437109532548e-01 2.570115665257486151e-02
9.325144253223962565e-01 3.277895538641160122e-01 4.193930157499509148e-02
9.643370436995037931e-01 3.088447974588474088e-01 1.246078472331514815e-02
9.114059929916255021e-01 8.039485637942754559e-02 -1.769996727667294545e-01
1.150367149985040971e+00 7.543528825541592764e-02 -1.759336240028416820e-01
9.036224412267613859e-01 2.522543206630011373e-02 -3.183743795095868578e-01
1.000707805893092717e+00 6.692542859474012729e-02 -2.444799607298505095e-01
9.507529274693165000e-01 -8.918305013494924605e-02 -2.906532896144748968e-01
9.364793955646456558e-01 1.192304321040073001e-01 -2.634523350473998993e-01
9.940202733595874252e-01 -9.585327074426364113e-02 -2.657245789951983017e-01
8.734131991089719715e-01 1.046077018650050233e-01 -2.819337160259411390e-01
1.036880897147412606e+00 -1.250716147592038918e-01 -2.542825576145754662e-01
8.763086975600494766e-01 8.553690170377432900e-02 -2.943306579006311208e-01
1.004212421506290864e+00 -1.119520186435085107e-01 -2.197710330683597946e-01
8.611497016866879184e-01 4.592660203794760032e-02 -3.037392357279144472e-01
1.047781666252453059e+00 -1.435121330617517010e-01 -2.555711404179168977e-01
9.209982164533851989e-01 7.656111988561649373e-02 -3.001674449830856739e-01
1.058347378566240726e+00 -1.146209556291083453e-01 -2.452408331662146168e-01
7.909394285186850393e-01 7.793515185736754614e-02 -2.702772181369145765e-01
1.114896513677129386e+00 -1.359873327333902260e-01 -2.326423566351032701e-01
7.973513921990921238e-01 2.865381245105431615e-02 -3.095141536954272299e-01
9.953032837469396599e-01 -1.143804898397123987e-01 -1.757262027548699701e-01
9.468624324397711955e-01 -8.113882842056101274e-03 -3.594265338674601518e-01
1.084938519225215225e+00 -1.001291052731026199e-01 -2.354360183407467055e-01
7.610790375296226928e-01 3.892722331962496923e-02 -3.625648469532078977e-01
1.151482400754792579e+00 -1.350906770246546595e-01 -2.413688488048943426e-01
6.649749425445962148e-01 2.206384886928380168e-02 -3.428749651043081492e-01
1.170621735651242723e+00 -7.669376521313144013e-02 -2.359826926661214574e-01
7.654540518172430197e-01 8.649762506343799950e-02 -3.024311771184239328e-01
1.155612144298601596e+00 -4.360924151452032910e-02 -3.020216604432386376e-01
7.117042915944822301e-01 1.146013528513510626e-01 -3.014880602525346620e-01
1.161553127865848634e+00 -1.481593137902423585e-01 -2.261971191344144538e-01
7.874211967414133095e-01 -4.925799428220520478e-03 -2.304744891375711258e-01
1.126774888289628906e+00 -1.345545486762848575e-01 -2.635814366812868070e-01
7.802698632422958580e-01 3.188350501725345509e-02 -2.246925773977015151e-01
1.116225247810458399e+00 -1.133297005806876007e-01 -3.370170657148225390e-01
8.195187620691211094e-01 2.973299330029094412e-02 -2.236217169056775589e-01
1.047268159212693783e+00 -7.068700246828428513e-02 -3.501543560602328187e-01
8.427753680014492543e-01 3.849696531217323969e-02 -2.078407051410113837e-01
1.022068845580367480e+00 -4.591890862287215103e-02 -3.413477632098525505e-01
9.150035278955582774e-01 -1.655569786004693067e-02 -2.387515310001498414e-01
9.568952895950572080e-01 -6.311007974598069337e-02 -3.925214941839796357e-01
9.092937281377272418e-01 -2.471495807745552071e-03 -2.198654376466608051e-01
9.911075414155945396e-01 -2.175167062700187476e-02 -3.482918128093771548e-01
9.119675191445061335e-01 -9.084461809807656274e-02 -2.229245733228618909e-01
9.692554111802910155e-01 1.606898690072490130e-02 -3.399002886453388883e-01
9.519616438015569004e-01 -9.790474691050414513e-02 -2.381009820905073682e-01
9.116005251075363081e-01 4.170876383773231000e-02 -3.214235659470926487e-01
1.014035031197343839e+00 -1.206382104341207906e-01 -2.332936094950565642e-01
8.777697302112796862e-01 2.516243420468196323e-02 -3.394483697592440286e-01
1.027430857713452328e+00 -7.699562161526547766e-02 -2.341115608592478081e-01
8.508032241179523947e-01 5.517316274827600148e-02 -3.572679697363871920e-01
1.033943628282668614e+00 -1.320804539045627168e-01 -2.489375736785653659e-01
8.418041041872549313e-01 2.054149847362252840e-02 -3.776921473702391507e-01
1.062132486612336058e+00 -6.851202388160879120e-02 -2.503088472017312993e-01
8.176757478416326608e-01 -2.285603863554274418e-01 -3.341427909286083242e-01
1.013778025292505491e+00 -1.263005255176386787e-01 -3.963906393027681885e-01
1.004053561741963030e+00 1.548304998897162832e-01 -2.759438258391299637e-01
9.112351888070339134e-01 1.673368864582323217e-03 -3.191876216953832834e-01
9.888167038321227231e-01 7.767817914197673590e-02 -1.766170474901764265e-01
9.286022801834697971e-01 1.072433917306582357e-01 4.708548038516580103e-02
1.142690247985353125e+00 6.147307770223119777e-02 1.126237601825795936e-01
1.030187373684123830e+00 9.196161088722046642e-03 -7.757106573666298910e-02
8.652594724076061450e-01 2.717706273810618911e-01 -1.398540048860997809e-01
1.070623935319749531e+00 3.350054345345989532e-02 -2.341434205696144716e-02
9.473539035295576172e-01 6.675047459085366175e-02 7.097486821576194649e-02
9.571480234336375847e-01 2.748116954731447126e-01 -1.085223410840130687e-01
9.167574891824569194e-01 1.638952227979590115e-01 -2.767786733641844701e-02
1.054227733547598689e+00 -1.045557975603703289e-02 1.169249526904158759e-01
9.968714697356305665e-01 9.302394956225847056e-02 5.299979956554235795e-03
8.864391677788440171e-01 3.209582483343212944e-01 -7.865641512536418467e-02
1.072042889250426567e+00 5.673397133392633213e-02 1.109042659631987761e-02
9.581933914897083904e-01 8.091921778879430927e-02 -9.762977759431973844e-04
8.858230257281687337e-01 3.554073519170844464e-01 -1.052596224369962419e-01
1.036603359409190572e+00 6.614290927862742642e-02 -1.060623104398932849e-02
9.926679787702608060e-01 9.064252502595508687e-02 8.992520982835423837e-02
8.588913485461079356e-01 3.446310990290781251e-01 -9.564818627459213685e-02
9.773661035142737763e-01 1.245780503942132827e-01 -5.106012266257820703e-02
9.352973529183717938e-01 1.148180532816258925e-01 1.228157652158627516e-01
9.934400116190195140e-01 1.992595580487140638e-01 -4.624081922096005826e-02
9.838023596490952372e-01 9.723687289236125630e-02 1.720730684264984434e-01
1.128541429041879596e+00 1.289733132981860375e-01 1.156699497833158091e-01
8.651656395601411420e-01 3.003072916501248746e-01 -7.331319689143238338e-02
9.548698123836345530e-01 2.413833452714416461e-01 4.108166658548012898e-03
1.029466589387916908e+00 3.465060916687702497e-02 7.623163702093807559e-02
8.987459390880578880e-01 3.345151141592805355e-01 -3.727862945279088180e-02
9.141679656430489187e-01 3.498951383319816033e-01 -1.642881249690149315e-02
1.066536939533680783e+00 1.575943962695503658e-02 9.443583699125131237e-02
9.475483503757646808e-01 1.148901768611523544e-01 4.453530664054839577e-02
8.845783498174882853e-01 3.885577961714200557e-01 -7.104184060729762384e-02
9.828566309029294068e-01 1.373098751235602433e-01 6.422718040229387360e-02
1.077081072910986981e+00 4.636698245401737334e-02 7.601610379626398684e-02
8.895572546973561368e-01 2.671798135201267632e-01 -4.988071183496987221e-02
9.573710489848925587e-01 1.961276215005792467e-01 1.077596865618297636e-02
1.072884878133861575e+00 -7.543943423619752127e-03 1.153107087364343836e-01
8.466451862822887975e-01 2.640245105168318451e-01 -9.415874901791547111e-03
9.914518275829410365e-01 2.398148322841959224e-01 -9.841651104538069739e-02
9.096984848277728242e-01 4.917726462130660170e-02 1.687466315408739925e-01
1.000170871600817080e+00 2.050770235203289438e-01 2.278763124298862491e-02
9.557719029193402216e-01 1.294597103635904134e-01 -4.165579354310842281e-02
1.093687965903142656e+00 5.069243143869964219e-02 2.233330385998965051e-01
9.892760161541871433e-01 1.739065103676877277e-01 3.711196626084772854e-02
8.939260228298576694e-01 3.797615095593657175e-01 -4.823006545309253129e-02
1.071995024187287759e+00 1.324259694056905412e-01 8.876450566212738813e-02
9.135856414065113285e-01 1.511276069239655961e-01 2.501703943868642185e-02
8.851764218737320222e-01 3.501659924346274266e-01 -1.345303559103025737e-01
1.031387689708658240e+00 7.114592985135774483e-02 7.424022986996135776e-02
9.883941576479946534e-01 1.395337271783560484e-01 -1.439971980388429426e-02
8.772094933049594534e-01 3.351091368368200873e-01 -1.710172765265708661e-01
1.053878185484680596e+00 9.702610596828106782e-02 7.726260758837431852e-02
9.369834686845865956e-01 1.204124866261329224e-01 2.869991902012006615e-02
9.011663735855424129e-01 3.637306775970037820e-01 -1.563752312750665285e-01
1.002175869456368495e+00 1.417004493993925252e-01 4.498691864596170154e-02
1.034717119314444878e+00 6.468181923026723734e-02 1.311225851659345576e-01
8.919303347346037025e-01 2.329414497440102927e-01 -3.908131370244519870e-02
9.599252372668420907e-01 1.708817133478566230e-01 -8.283716612518039757e-02
9.554998129209884006e-01 2.270161990909803917e-02 1.257997198245361381e-01
9.771369691564310012e-01 2.384910577582895763e-01 7.826767205996414123e-02
9.452029041218416028e-01 1.190474795609661601e-01 -4.225882115150771112e-02
1.111291728127594691e+00 6.979974187012748243e-02 2.189514994071997123e-01
1.014227703930641100e+00 1.648459660198863530e-01 6.503219090851541928e-02
8.331155303729285144e-01 3.320944159457149825e-01 -6.415994527681151416e-02
1.089583385089101686e+00 7.202219282364236141e-02 1.167545393346166444e-01
9.407926415069757242e-01 1.961187148833598015e-01 3.578846564307798517e-02
8.899201422415042861e-01 2.883782505221732517e-01 -6.853229834120588837e-02
1.027803969162280229e+00 8.183622707821738840e-02 1.278597001131638322e-01
1.013583930109449582e+00 1.741246438713567324e-01 3.363374222269302494e-02
8.618304124349469575e-01 3.385411722929523859e-01 -5.167582714718865072e-02
1.089343499271300919e+00 3.857883607822981675e-02 3.354727810788463854e-02
9.123361463591761478e-01 2.132648299274349235e-01 1.806366050574394894e-02
9.053674889073047849e-01 2.821135095658668379e-01 -1.012603125879516786e-01
1.039960835343371581e+00 8.742629295538918710e-02 1.299031458423407781e-01
1.017308682242487272e+00 1.889043938848414816e-01 4.369542022667601000e-02
8.110502259382004198e-01 2.828000112111783149e-01 -2.149921498745815257e-02
9.907306518309865195e-01 2.606663143805475549e-02 5.618262741572437741e-02
9.679003566679473813e-01 2.075157802557432152e-01 8.504222734825701846e-02
9.549254684899418644e-01 1.556499628219664422e-01 -5.454882464648999618e-02
1.082824166215600403e+00 4.671061131351750273e-02 2.500406607667582382e-01
1.058488128337635947e+00 1.917477951116717261e-01 5.447419538909384351e-02
8.328306761795625235e-01 2.917949566382852522e-01 -6.293173445398836385e-02
1.069982790867416655e+00 1.243490334225681587e-01 1.292812312183130863e-01
9.402076211840205699e-01 2.074610341922694945e-01 3.790294741965342246e-02
9.027228933014750378e-01 2.920910188716472899e-01 -4.247102214321053087e-02
1.054700160910744922e+00 6.573284444445721963e-02 1.314243714931174756e-01
9.536401526449765909e-01 2.828326496745228735e-01 -3.364322977244808138e-02
9.164994492777830404e-01 1.819496147129112396e-01 1.364317817165193805e-02
1.086236892231261519e+00 1.615922143651519760e-01 4.610321211049286938e-02
8.266021820905744555e-01 2.810339875805968890e-01 -1.218163918426997706e-02
1.079361278239168609e+00 9.975673054806105666e-02 1.239823726136763393e-01
8.991356015561199344e-01 3.161243921889000386e-01 2.534303606992298341e-02
8.418906276210474937e-01 1.385941189890648184e-01 -5.503721348903536752e-03
1.039204250189855960e+00 5.954865366571083368e-02 1.175838657237674306e-01
9.349739129274696747e-01 2.069033704629443804e-01 -2.078542027679087384e-02
9.914326452966886194e-01 5.989168554401891331e-02 2.694043914649988519e-02
1.115706606219731611e+00 5.503448875985274269e-02 2.709187646573995578e-01
9.637256493758317166e-01 2.068738365424088177e-01 1.562146907341707171e-02
8.574775323328719390e-01 2.976776239964525894e-01 -4.926116115085295982e-02
1.094367132092169514e+00 8.106146521951089479e-02 1.206651519206520112e-01
9.132878878616830232e-01 1.987906678201512289e-01 -3.183258257225375643e-02
9.136140603370980218e-01 2.633359706964993330e-01 -3.502091507322326741e-02
1.066765921994837774e+00 4.826845083887359306e-02 1.283208447439878885e-01
9.484021050980803169e-01 1.650303223994458446e-01 -3.984669667276564964e-02
8.900676490474557223e-01 3.214585490940444767e-01 -4.983244336815122189e-02
1.088082274214828171e+00 6.167207224252771458e-02 9.618757448900126794e-02
9.137543590215309042e-01 2.100746767387716152e-01 1.180747772005794364e-03
9.120198328816263578e-01 2.530686201207433816e-01 -2.473576636921905741e-02
1.068649670550699593e+00 5.602623917952761351e-02 1.226566159741551976e-01
9.565621245757693902e-01 2.611224652007728686e-01 5.501011178239558841e-04
7.954147875008237278e-01 1.219635353519327448e-01 -1.478000909290305698e-02
1.086304321723679411e+00 3.575118768300560024e-02 1.181206968939305102e-01
9.088149810303410847e-01 1.834022905992388763e-01 -4.225989555178073787e-02
1.034220836724919268e+00 7.097607882901071918e-02 1.202323989909631213e-01
1.099435646404450795e+00 8.059924520066920339e-02 2.025845519331997135e-01
9.113605477752946271e-01 2.577275687650087410e-01 -6.906030676700219972e-02
9.477879056219593590e-01 2.031241996823247020e-01 4.581329374826705741e-02
1.088042248816972757e+00 1.085890772861970582e-01 7.923458742105811414e-02
8.013196824397762486e-01 2.947818006557837434e-01 -4.476699592234397590e-02
1.126441863811551647e+00 7.432034263481046565e-02 1.293778593679973665e-01
9.124017702280933229e-01 2.499768614326410843e-01 1.735217081398813047e-02
9.792704616546196172e-01 9.884727267838533393e-02 7.716089395711554777e-02
9.993231760167249345e-01 2.319028207186223101e-01 4.265886808082514775e-02
8.629601295509936598e-01 1.784579190549473726e-01 3.334219925918123495e-02
1.102443412579893423e+00 1.312969509183933847e-01 1.027142706362637326e-01
8.071459737254075284e-01 3.494650725885865561e-01 -3.976348087485426924e-02
9.376352679494258657e-01 1.442015654782355383e-02 2.400534023849862711e-02
9.957625036771994287e-01 1.178968207851444627e-01 9.792864898214129199e-02
9.778132885049672929e-01 1.491135886417107870e-01 -6.208927430285857835e-02
9.752972311660863536e-01 7.086962541807895199e-02 1.355268387358368465e-01
1.122475005009824001e+00 1.049264546412355947e-01 2.270788674917423866e-01
9.008694846847219440e-01 1.848284465915927266e-01 -8.311564060275321297e-02
9.446632530087579749e-01 2.794095125475415387e-01 -3.092200521835750116e-02
1.054585073038241116e+00 4.228317279151940639e-02 1.085405247414702457e-01
9.376803113078214791e-01 2.633016718530817868e-01 -2.490674204207093609e-02
9.217513328282677110e-01 2.431980389541278931e-01 -2.177537892720309703e-02
1.077809142982203428e+00 7.921171298028142904e-02 1.204401169387857296e-01
8.687457111295305845e-01 3.264810533424397088e-01 -1.544968746433048740e-02
1.053130159694911638e+00 7.659042373524606317e-02 8.541824692551840126e-02
9.210860420843302032e-01 2.397369179016852758e-01 3.975729792531063067e-02
9.529785975575632007e-01 1.633607070472524181e-01 3.466074463563909719e-02
1.028542373331556625e+00 1.199926937365019541e-01 1.043506131683652194e-01
8.830931514250526249e-01 3.449583141596335167e-01 -3.333142454694875551e-02
8.868445747815079105e-01 8.620515450332308371e-02 2.228829129439461113e-02
1.049776137086104510e+00 1.716541685530921513e-01 7.288040569609806341e-02
9.319352193442806964e-01 6.601317429128218672e-02 7.970866551083448381e-02
9.115412075074836862e-01 2.681302806068006084e-01 3.926611733979486207e-02
9.932201323802947179e-01 2.707681428604062357e-01 9.114330052501717905e-02
9.776677353884699606e-01 6.571808255822532419e-02 6.223898810444181834e-02
9.682643462319689975e-01 3.394830974223518871e-01 3.985698528382093653e-02
9.316326575652968955e-01 1.995562803587640210e-01 6.639404634245274495e-02
9.858710666904824116e-01 1.089913107034090611e-01 6.693135320479053074e-02
9.340562273149390915e-01 3.892229708253436837e-01 8.074188468172563415e-02
1.003775686531777511e+00 1.020484226697700447e-01 5.548708309537250805e-02
9.075607251027650868e-01 2.016350346644020242e-01 5.456484601494432374e-02
9.056562906756572273e-01 2.889121831237960736e-01 1.483022099364718072e-01
1.091944462231055679e+00 6.248555422392033931e-02 1.884981989359938714e-01
1.114653722157626259e+00 2.045187232400325072e-01 8.087528610170235943e-02
8.996157152576831351e-01 1.308454504337410451e-01 5.973521436138684582e-02
1.039573979488966016e+00 2.799337342225790420e-02 2.698283230651548487e-02
9.943584412582686660e-01 4.846873189471689186e-02 7.132122153605453818e-02
9.876239762443375092e-01 1.941364164611877330e-01 6.060818372990991326e-02
8.491780733913493195e-01 1.643079976296460062e-02 -1.265399019413851120e-03
9.494772972490037599e-01 2.383739063166992189e-01 1.452609371584196417e-02
9.829301685479460149e-01 2.705663031347172454e-01 6.656086857625719000e-02
9.733267779622020166e-01 8.100034996303887014e-02 8.649018031658475825e-02
9.303578920571473621e-01 3.284569672907710625e-01 7.942922094145171696e-02
9.951552025857300920e-01 2.092078185139473190e-01 8.736391883762270605e-02
9.517765668227049503e-01 1.024956073859567135e-01 8.172966465993482255e-02
9.381249618398238566e-01 3.915517588646773572e-01 5.658967601743521841e-02
9.703842036562567719e-01 9.030419044908528925e-02 1.314632618941308784e-01
9.796300457333771972e-01 2.631074404793651289e-01 7.890945099067291080e-02
9.180329522199400794e-01 2.451241393030200721e-01 7.441916172310025779e-02
9.486770730025220200e-01 1.161880819351667066e-01 1.497638273383670171e-01
9.693651313921430868e-01 3.174735678060009447e-01 1.099701567565260496e-01
1.085911553635579674e+00 1.561764924694623580e-01 8.676037848752346515e-02
1.076629778818329664e+00 -2.197142680822030888e-02 9.136376472688584327e-02
9.740833163473126000e-01 -2.230766680637825961e-02 8.649083534336239609e-02
1.032478476411237134e+00 1.393231017419807038e-01 3.176284644189117379e-02
8.459358491608520714e-01 4.306578316520046773e-02 4.303984885444790687e-03
9.702634742474570695e-01 2.222445999363490965e-01 2.808718767695669513e-02
9.197184829350600888e-01 2.998804375727749383e-01 5.986016987043762949e-02
9.761248440492549250e-01 9.587040166012769649e-02 9.543657627234651553e-02
9.610379712040196809e-01 2.458614627225983174e-01 7.237057308533881295e-02
9.461563718548062774e-01 2.930339663753429025e-01 4.623414192768857817e-02
1.008860175797817504e+00 5.716101661551815233e-02 1.047680457254117764e-01
8.838520656587999236e-01 3.690944352779280679e-01 5.788083309654041414e-02
1.001292922859489565e+00 1.420153251474407519e-01 1.355174889114036663e-01
9.232630250228162083e-01 2.048448716331269237e-01 5.187537575718487864e-02
9.550195309138019839e-01 3.045587988094489162e-01 1.084777396305239283e-01
9.129321936952580208e-01 1.264227133484467358e-01 1.309768629461958156e-01
1.068391086069016893e+00 3.741498947078563120e-01 7.768081928763598265e-02
1.053400941170015814e+00 6.905322691547484404e-02 1.047673013389229385e-01
1.070080293957752060e+00 -4.262960264234495061e-03 6.551172124848615719e-02
9.351997090015248260e-01 1.258735330070078484e-01 8.141490846500459844e-02
1.034327820074219417e+00 2.040258940986148239e-01 -4.993034195614930865e-02
8.051264141744692848e-01 2.106062248511278087e-02 5.115623902561029779e-02
9.859374420256860061e-01 2.716754543717346260e-01 5.741120568965082244e-03
9.815937844643198851e-01 2.375110598726788147e-01 8.411943003559722853e-02
9.699449947249556558e-01 1.136133079000534729e-01 1.057433877158312913e-01
9.197631300583738456e-01 2.976653277154430177e-01 7.184375419583759192e-02
1.001226412994633552e+00 2.693666126508120207e-01 9.898905995902394783e-02
9.383409977029874005e-01 6.247362461651091714e-02 1.134102962870991715e-01
9.060898522615008499e-01 3.857656131913912434e-01 7.472550826816301561e-02
1.031754724228339803e+00 1.360641438259848623e-01 1.169958238102628278e-01
9.069074946784895230e-01 2.096757837290476323e-01 4.578008188059065620e-02
9.499299739580900903e-01 2.653473634620284738e-01 1.128076741825722040e-01
9.623896544693172350e-01 1.572361466126827589e-01 1.043735658995229715e-01
9.954642192048800409e-01 3.234696783225894379e-01 5.663791424935954444e-02
1.110419496021189278e+00 1.073230240671192021e-01 9.083560080813218862e-02
1.028392102981613654e+00 -4.085311459642027715e-02 6.154682598859392839e-02
9.773623099679460413e-01 1.072624242443990378e-01 1.061159182405588403e-01
1.029818577332615170e+00 1.260414988780303447e-01 -6.442422131315675426e-02
8.395632991117475408e-01 2.263514109434667729e-02 1.102009263756986192e-02
9.318388329162717865e-01 2.304520943136391942e-01 -2.779940437343416532e-02
9.902082715492048770e-01 3.085021953859775068e-01 1.124860924894022507e-01
9.734807428400807927e-01 3.441485854639658726e-02 8.332622602227519881e-02
9.176765902346925019e-01 3.613856969569872457e-01 3.272897097079138090e-02
9.725806613818840374e-01 1.664632626008452354e-01 1.239304025495066436e-01
9.376760702530206881e-01 2.117869705115728862e-01 4.775756177990504031e-02
9.534132173292727552e-01 3.289822682494750739e-01 1.313184782147284180e-01
1.006091788633140194e+00 6.905704202960286087e-02 8.025697892012649548e-02
8.833005340349577850e-01 4.062374572658885574e-01 7.448117628801131929e-02
9.877240582123535395e-01 1.028567725256368665e-01 1.793009595009067703e-01
9.404248892540238991e-01 2.842324591999593197e-01 8.566959975812893369e-02
1.063462054189968864e+00 2.322256457024545473e-01 9.150357965392418025e-02
1.083128953924610283e+00 5.356003273368512702e-02 8.425022763653500224e-02
9.808309518642479574e-01 3.290702480400922031e-02 1.207969229000455114e-01
9.978331624852563309e-01 2.101556197659747438e-01 3.654805931712305084e-02
9.213708720628182025e-01 5.453490894796732269e-02 -1.420218679411285045e-02
8.541528559165936230e-01 1.490548714571880706e-01 2.569597469541558959e-02
1.016942831787692514e+00 3.392740898178017717e-01 3.965268238769098508e-02
9.455602440676620368e-01 6.437100491211791842e-02 8.506464537817071125e-02
9.648917618694299314e-01 2.798706469340189740e-01 6.142233467829850274e-02
9.639686960338309518e-01 2.522308343898775340e-01 1.221018242420253280e-01
1.004828609571623454e+00 9.017446967691135351e-02 8.149804386546895263e-02
8.713842082559285496e-01 4.311810761002467518e-01 7.015187975940996579e-02
1.038776729396443166e+00 9.240394056491757491e-02 9.645288801807148926e-02
8.716754318920084676e-01 2.373091225629583578e-01 7.781275686378491541e-02
1.002373815929941125e+00 3.183028835695315140e-01 1.074149463316690645e-01
8.786288320578578004e-01 1.208131560166352259e-01 1.463693329222675032e-01
1.035299953380739435e+00 2.857731127894256873e-01 7.343282031691249212e-02
1.095987822515150478e+00 7.802570288664463505e-02 1.085655342620308744e-01
1.055803367137965187e+00 -7.012543800461493171e-02 6.856624779023265392e-02
9.387130528100389171e-01 8.648104149004230690e-02 1.437176083040719310e-01
1.056490734840895840e+00 1.463518933994612803e-01 -7.304849376804290438e-03
8.292978436456126534e-01 4.869747951074830661e-02 -1.923932547137259530e-02
9.286649272581386505e-01 1.916818430832564757e-01 -1.669724982045443481e-03
9.601498939764200324e-01 2.792370157762561478e-01 8.894827629364701616e-02
9.958493077015140305e-01 8.553336730250730990e-02 9.749381177030667922e-02
9.037090184080244226e-01 3.227337789784945343e-01 3.842370812235266359e-02
1.030369202473580659e+00 1.275023360726210975e-01 1.245454393934033732e-01
9.011329686119989857e-01 2.377839015540238188e-01 4.041320977779445239e-02
9.990914203815225436e-01 2.553736870609710219e-01 1.603091496984064834e-01
9.421454806700826357e-01 8.731006715245216709e-02 4.631856130518575976e-02
9.551341309078079655e-01 3.625429503001156850e-01 7.948391337980383053e-02
9.387675025679723673e-01 9.210721310253004723e-02 1.506444415289654726e-01
1.009711084982753082e+00 3.216749015844633242e-01 5.619571994230212336e-02
1.066526802542200558e+00 1.798675810016096832e-01 7.974797854449022783e-02
1.070655374014267691e+00 5.036037124532526110e-02 7.787850388343219021e-02
9.432690895379262086e-01 8.794696320854308857e-02 1.098706620472784390e-01
1.029817604990610924e+00 2.123621564013755680e-01 1.162288856682763653e-02
8.856519938374410872e-01 2.960310459272663328e-02 -4.002466119300337327e-02
8.813077930344841437e-01 1.736001161649082802e-01 2.399412639280970594e-02
1.002998722745809479e+00 3.205197913597180315e-01 7.337583029992821027e-02
9.552438447827890089e-01 7.116699741322442263e-02 9.502985533965389864e-02
9.509912779740367084e-01 3.152820246363510770e-01 8.066916743428931280e-02
9.647441459886604287e-01 1.997420948658088224e-01 1.068876788677762951e-01
9.466169904279190250e-01 1.229476377243276797e-01 6.104039745793549826e-02
9.437820911595672380e-01 3.414725534070942592e-01 1.130176208791991432e-01
1.011025146966997745e+00 4.391478655059077862e-02 9.114544148544143076e-02
9.052347623914476227e-01 3.750490140699573316e-01 7.485584731791268542e-02
9.920611832415787701e-01 5.153376696282613995e-02 1.650368189694899901e-01
9.293574504798478575e-01 3.023671503147685180e-01 5.167226159512999101e-02
1.042469195952930194e+00 2.795229045798177658e-01 1.079351155107018817e-01
1.072452607174690264e+00 1.078339726430586759e-01 1.512556140010236361e-01
9.806989976422856303e-01 8.139527038448321483e-02 1.131536155338438293e-01
9.609227620194383812e-01 8.108428779129941977e-02 -3.458273539503103206e-03
1.033164061341773632e+00 3.504116663698517847e-02 -2.413318961283550390e-02
9.144963682568223451e-01 1.764509783924657349e-01 1.270094385275927495e-01
1.150647158604685583e+00 3.083752015362816422e-03 1.358119420707919189e-01
1.023367180061950377e+00 1.392273345814299679e-01 3.614647142057425544e-02
8.233498008534411161e-01 2.729222808023035185e-01 -1.199501438482405008e-01
1.113998080983915617e+00 1.962443674857574163e-02 7.419923567531151731e-02
9.423012091671071344e-01 2.124735120349151851e-01 -3.067871817501670317e-02
8.904592681335217197e-01 2.135599973255086215e-01 -6.036024281919255552e-02
1.080640452825840425e+00 -4.189414541542646475e-02 1.198208373301238583e-01
9.091586603813013312e-01 3.138878869725654774e-01 -7.705437224172194399e-02
9.972998327387362361e-01 1.034894920223127096e-01 2.171659294823940697e-03
1.008169931924517204e+00 1.959544282122326342e-01 5.861796963479109362e-02
8.599531470762634688e-01 2.331523347984883476e-01 -9.156881129963667654e-02
1.087512741696757379e+00 1.293022325011406459e-01 2.077506651484175015e-01
8.910426416069313627e-01 2.454747623247027499e-01 -1.023897141198193278e-01
9.259883960794935698e-01 -4.256818871748965782e-02 1.187959799844798964e-01
9.583297448752622349e-01 1.125783783019315282e-01 5.690529845001011944e-02
1.035054217206785809e+00 7.355407020127920081e-02 3.165759670643007034e-02
1.185442981113828731e+00 2.588106701878268301e-01 2.311974024123893134e-01
9.184062844486594601e-01 4.922910350707108695e-01 -5.048617540454553715e-02
9.042378776871844437e-01 4.592129758536132172e-02 2.489099598218373344e-01
9.771255043416503527e-01 1.437491041581206164e-01 2.062402840294508544e-01
7.546705437578258291e-01 4.030633484026758806e-01 -1.553791106451281323e-01
9.580854194007213387e-01 9.920240280290983093e-02 3.859876046909703484e-02
1.066030486799514954e+00 1.697317541933689722e-01 1.587014764259773725e-01
8.944372774042006480e-01 3.124034131457801289e-01 -9.135292981335822737e-02
8.302747149991601683e-01 3.333482736566540372e-01 -8.175117453191124706e-02
9.629483705081530731e-01 -3.664154885240084730e-02 2.572392675063202641e-02
9.694472888250637022e-01 1.425424572412890001e-01 8.721449924069250847e-02
1.006288189097880759e+00 7.115338288527776889e-02 -2.052417600681444576e-01
9.944025033252058554e-01 -6.692304996702275188e-02 1.390736861248249578e-01
1.156849160979646962e+00 2.384613923845969874e-01 8.110778957890689422e-02
8.078598432594551459e-01 3.301171610836276527e-01 -1.464148444368736646e-01
1.086011537624896661e+00 5.803917036160715498e-02 -1.534965436986078166e-02
8.949729633082081914e-01 2.731445450199599390e-01 -1.570755691161507608e-02
9.569306541363447050e-01 1.590544733792772225e-01 -8.219996505383182772e-02
1.055443378584169700e+00 1.149238789673907024e-01 6.301047636540055286e-02
8.875961210923071221e-01 3.187247256887814628e-01 -1.073298278175986303e-01
1.027289122765179030e+00 1.732938370507889486e-02 2.650844030197856832e-02
9.395313228133894690e-01 3.026950671485769129e-01 -1.092469100904494839e-01
9.504320229824821942e-01 5.720964019040609277e-02 1.438427999633262906e-02
1.061761611530817273e+00 2.081980802473949732e-01 2.845250793223076755e-03
7.919693701548726761e-01 2.123745537824444085e-01 -1.347570905931600171e-01
9.746072394765066260e-01 -3.996488265087103781e-02 1.603497927554883851e-02
9.981223104388083911e-01 9.232688438748871962e-02 -3.497334581125419867e-02
9.334134214818303743e-01 1.141468644457213216e-01 -1.694288830569155024e-01
1.170588899319040310e+00 -4.594375006280825013e-02 1.966600628543887508e-01
1.072460286525599216e+00 2.487640177820312215e-01 -3.113499858600278156e-02
7.518261736001580209e-01 1.142727168315747638e-01 -2.762665894864672553e-02
1.171846245443483259e+00 9.611221546295045659e-02 3.612836788217770045e-02
7.897962615064718639e-01 2.806323160561828289e-01 -6.954725061610698977e-02
1.148834981394477595e+00 -1.482443084972553254e-02 1.871870754651727697e-02
7.820681155997095679e-01 2.963777000691909524e-01 -6.303493945250204789e-02
1.118025240855180291e+00 3.812573997534630509e-03 3.076365052665448740e-02
9.178550692630356167e-01 2.319760845254087434e-01 -3.307365504878578832e-02
9.419392721773944821e-01 1.389664218090991832e-01 -5.596220438907757722e-02
1.021961012666418034e+00 1.273711639638818449e-01 5.046346183041625078e-02
9.117540980918139581e-01 2.674252305574664201e-01 -1.211920834137550917e-01
8.259642218656301216e-01 1.458664410617057650e-01 -2.579452078896557130e-02
1.065067492249182735e+00 -9.703793884630083910e-02 -5.367959055140157643e-02
9.040482447434947666e-01 2.346350473009371773e-01 -6.715509205244368784e-02
9.917150386321424982e-01 1.144667917240126953e-01 -2.661057010075458806e-01
1.006118346289232246e+00 -5.580954088765873594e-02 2.208351578248542446e-01
1.178829179386042814e+00 6.330064722842788927e-02 1.237660501426346843e-01
8.070330503135310085e-01 1.833570127354720303e-01 -1.455491375870170412e-01
9.740603548157761304e-01 2.764858226181826639e-01 -1.684746277720355553e-02
1.058413684299368551e+00 -7.229612832925158550e-02 3.943546552022970941e-02
8.936368720382275033e-01 3.306222144358966220e-01 -1.086668350786810233e-01
9.007619898989026597e-01 2.795850830649851404e-01 -1.321561383104119525e-01
1.108559333892607190e+00 2.949309532579021814e-02 9.273571099365710002e-02
8.681406306876886525e-01 1.600308794443845994e-01 -1.499204058875923673e-01
9.189275571939199416e-01 3.201307876563844190e-01 -1.070311785876583849e-01
1.065872901333860368e+00 -1.304586412638322410e-02 9.211751966687185822e-02
9.337435191272419610e-01 1.302672006203542676e-01 -8.773103760408049179e-02
8.670633673112966289e-01 4.013748264709134372e-01 -1.572947877557389629e-01
1.041261285669580428e+00 1.477012108330495177e-01 1.885826035864179850e-02
9.930150148323683146e-01 3.502574328942387183e-02 1.798061826316387987e-02
8.639764229674350426e-01 3.855265928728421332e-01 -1.597735760490680834e-01
9.259918109578685330e-01 1.750719597067115496e-01 -7.061301354561241861e-02
9.813874120465513329e-01 -4.238103851959183072e-02 5.163224825941386403e-02
9.771267313689013800e-01 2.078032404187519500e-01 -2.659629506086427439e-02
9.603675856843287839e-01 1.018870507682149568e-01 -1.457329649639528546e-01
1.099746753320764769e+00 4.399858400656642132e-02 1.653304503297240713e-01
1.009965066904205289e+00 3.198157442293527164e-01 2.595982918580684237e-02
8.032513256435556137e-01 3.451925451416275048e-01 -1.595682116666059802e-01
1.083785933442154015e+00 1.092863896740641910e-01 2.031952116372082520e-02
9.424663896833567200e-01 2.249670764497800277e-02 2.210130496757596683e-03
8.996949189481060483e-01 4.356536405207525608e-01 -1.349923213386839960e-01
1.000604854672847432e+00 5.278645018247805215e-02 -2.025377771014555753e-02
1.069099121595875168e+00 8.775120902563245118e-02 3.966505271877122235e-02
8.015486760254456611e-01 2.216559924152001759e-01 -2.185670538271410890e-01
1.038152113607569982e+00 1.850120472777469771e-01 5.750586865993170121e-02
1.036151926366863263e+00 -7.731023471806587610e-02 3.593696549612523244e-02
8.675702050590607950e-01 3.050983496693515096e-01 -1.672560319608370483e-01
9.720761841562940431e-01 2.050624081974202484e-01 -6.174013957621157095e-02
1.119496781827441723e+00 3.071317263496257249e-02 3.188738562016823347e-02
8.361098938272968351e-01 1.821921168698788229e-01 -1.804715095205454700e-01
9.152342517955394108e-01 1.223046592059640475e-01 -4.096708666012867373e-02
1.003526086330290168e+00 -4.088979297266486651e-02 -4.734599048031282176e-02
9.420559593342910931e-01 1.986944064142272259e-01 -2.320926540785742467e-02
9.734548375396289144e-01 2.014485154555647473e-01 -1.755967463503406156e-01
1.025603532936190332e+00 -2.171555460679819999e-02 2.888047372122968387e-02
1.164335869707493920e+00 1.548247063164182036e-02 1.256479786030749723e-01
8.013086800620080608e-01 2.682121064184449510e-01 -1.704936593787100552e-01
9.664376367013005620e-01 2.670115712046046696e-01 -8.896310867519038532e-03
1.076865105835162373e+00 -3.984709927857040673e-02 6.263378574013325761e-02
8.452121902180519397e-01 2.789170096433548074e-01 -1.355077709135582564e-01
9.456263791770082028e-01 3.586990836155864448e-01 -9.873663739822945151e-02
1.056738980999428978e+00 -3.672671596201197014e-02 9.915828331093419490e-02
9.263952837546450825e-01 1.973852375473690579e-01 -1.242645035576124268e-01
8.538698244401864423e-01 3.094748470139253027e-01 -9.137679527269802759e-02
1.154746497726881982e+00 3.120264425643677272e-02 7.424283229600273093e-02
8.287405319989319397e-01 1.293498805048808320e-01 -5.756019338563512361e-02
9.512143152550756042e-01 4.140184687347949199e-01 -1.643222696687577089e-01
9.529065032897535703e-01 5.007427932218993377e-02 8.094530443651277996e-02
1.147423626990523804e+00 8.000775005617849489e-02 -7.616767254456470633e-03
7.503114807417017307e-01 2.200596325116905838e-01 -1.253447602723651300e-01
1.008516154590477720e+00 7.048094106067126496e-02 -2.041871259483454132e-02
9.477159528925944709e-01 -1.549784097297178531e-02 4.411895235978224687e-03
9.667947758260979629e-01 3.261647183317123999e-01 -8.483524998175087650e-02
9.464857831404026589e-01 4.752806857577743238e-02 -1.929828155665660461e-01
1.091630061765281212e+00 5.929277169475916098e-02 1.606807022636899951e-01
1.057983130309018360e+00 1.607194096943908579e-01 1.783574880048692871e-02
7.781204673663540961e-01 3.673161094016239026e-01 -1.607193034640118090e-01
1.085299373767337316e+00 1.253069368239138337e-01 -3.496704794020924489e-02
9.958819249987440614e-01 2.637143247979201882e-02 5.327812033637702172e-02
8.198013677138125122e-01 3.563184868649520998e-01 -1.536320629874951271e-01
1.060907714151466008e+00 2.159544323674108812e-01 -4.525757489650718279e-02
1.007052146311266050e+00 4.951299987730571964e-03 5.164007241028007594e-02
8.738332778558122182e-01 2.766621282472497279e-01 -1.502176181035885238e-01
9.257428952531798760e-01 2.643052021721590816e-01 -8.290391146639494724e-02
1.112970658777000299e+00 -1.625277383580526341e-02 8.257089014694581064e-02
8.651788619610679687e-01 1.289050614713437570e-01 -8.957683410602959584e-02
9.424526781739674952e-01 3.945314915177563497e-01 -1.311867054230858587e-01
9.314817219739444099e-01 7.948604615933085871e-02 -3.410232392809554175e-02
1.125575083825178124e+00 4.305680326932290886e-02 9.323393383344495688e-02
8.716045550617079751e-01 8.228429608498258330e-02 -1.199535528568530102e-01
8.569781614744883536e-01 5.650300589733374679e-01 -1.212348270380977228e-01
9.765553907999899863e-01 1.403201375962430109e-01 -1.426520894186098787e-01
9.139020040878976792e-01 9.992593039149838541e-02 2.278142257725645353e-02
1.013048587154470104e+00 1.046714519427916767e-01 -1.570716185831511624e-01
9.459128401404617303e-01 1.705829644723737548e-01 -3.315178754511279025e-02
1.001988109994644827e+00 -2.252951605249739475e-02 -1.173064922394761178e-01
1.003930110480089510e+00 9.177456201528795543e-02 -8.792973406618931342e-02
8.564634710010129437e-01 2.577044211967369561e-02 -3.074182152578997518e-01
1.231953915968093227e+00 5.888768975015255119e-02 -2.739460911992668835e-01
6.614450511765670448e-01 -6.389140303501446294e-02 -2.671202123932491235e-01
1.015076465801497463e+00 -4.293229577180661394e-02 -2.688665600564586478e-01
1.114308556142316498e+00 -1.258841379482660838e-01 -3.297895619809710355e-01
7.998075800359711884e-01 -4.074979674991612011e-02 -1.834895297471947073e-01
1.083299052066326595e+00 -1.558439031894204574e-01 -2.865224634629782718e-01
8.643993341302971256e-01 -5.189136269915447380e-02 -2.124440131703629053e-01
1.073774151045759906e+00 -3.381914938214176242e-02 -2.132515370132214982e-01
8.656013524682600879e-01 4.144164355453339860e-02 -2.504706343436007843e-01
1.073818499642557045e+00 3.608955568567535910e-02 -3.063110476040750152e-01
9.477039375327981352e-01 2.802532419429188890e-02 -2.500667406122079051e-01
9.261777330990280666e-01 -7.266305639428474739e-02 -2.640051417213987728e-01
1.017014398850238477e+00 -8.890060508140761042e-02 -2.565334735525630072e-01
9.068964363021267960e-01 -9.696434372040890759e-02 -3.008871769550416353e-01
1.014477477174252851e+00 -1.475995876512803673e-01 -3.336300558190614662e-01
9.196919528763943807e-01 -3.559552310145394638e-02 -3.435573063837633057e-01
1.005484225086417771e+00 -1.139736431115556392e-01 -3.431151764977593555e-01
9.016420671752926053e-01 -6.963380559408788306e-02 -2.932076127850160585e-01
1.071626514092521409e+00 -8.103217325544884164e-02 -2.545820552691402394e-01
8.552570156975536353e-01 -6.731886202980580380e-02 -3.034949083763345823e-01
1.048918172879391930e+00 -1.350238241882878443e-01 -3.083383806549707118e-01
9.161779535072894776e-01 -1.359957377459428685e-01 -3.225751862448865137e-01
9.834931406966996859e-01 -1.495885076916410039e-01 -3.192250654152208322e-01
9.611054536650885938e-01 -8.821403561574280017e-02 -2.713133992228496383e-01
9.619257785997855636e-01 -8.489104861988684692e-02 -3.214791943766737159e-01
9.211435788860192764e-01 -6.691876516996526914e-02 -3.062564966766466723e-01
1.046037347575770937e+00 -4.992731192738738416e-02 -3.028493424609399187e-01
9.299662565914479373e-01 -4.575862330797950128e-02 -3.178888542897081448e-01
9.301981625188946445e-01 8.712683987586258838e-02 -2.260375888537100864e-01
1.019215797126590051e+00 1.240291171121852415e-01 -2.599902579637914379e-01
1.027707311846588922e+00 -1.666309009614493908e-01 -3.299039578258499139e-01
8.495733842029686844e-01 -5.320031367520085958e-02 -3.010014725831655635e-01
9.646047622439009039e-01 -1.529530577287732396e-01 -2.993884815125452681e-01
1.075481048803085704e+00 -6.228854344161684903e-02 -3.726217756998018160e-01
8.346174069139647989e-01 -1.683935835204091180e-01 -3.259921281721774311e-01
9.627197453401737937e-01 -1.645488883357603405e-01 -3.683063190186174340e-01
9.906976005465909507e-01 -2.321165492569608746e-01 -4.160002145990185918e-01
8.591304166082678329e-01 4.837203356675060656e-02 -2.738936330334562630e-01
1.092513042222390762e+00 -5.162572637071760617e-02 -3.759137109431265333e-01
8.601811656656532801e-01 -1.571348523269480990e-01 -3.012735534797229553e-01
1.026844795290675183e+00 -1.028660749566340654e-01 -3.127547296177002889e-01
8.444811374880518695e-01 7.654667959619521067e-02 -2.150438861023858950e-01
1.239058112288958347e+00 -1.907679215334160683e-01 -3.528126934714095331e-01
5.898006912345111763e-01 -1.354927286912978590e-01 -2.333084243272214864e-01
1.208361494512306455e+00 8.559006909881686567e-03 -2.731825043024483923e-01
9.223066921325183687e-01 6.481461808927588275e-02 -2.975913112622459167e-01
1.067323980245771686e+00 2.253182724433254458e-01 -7.153757970212390460e-02
9.252345162886621566e-01 5.565370864942828510e-02 1.019337392746398202e-01
9.183029823848327666e-01 3.064885343018612374e-01 2.616056116295303186e-02
9.934500264554220195e-01 2.290004395058084508e-01 1.056683329291395745e-01
9.825177152667691205e-01 8.621293294278209451e-02 4.590546473463685828e-02
9.540219243238473590e-01 3.523592271746192051e-01 5.130696148776368870e-02
9.472339213996773255e-01 1.660829542076833754e-01 5.942006883758248897e-02
9.709219588365674003e-01 1.378968940563039813e-01 7.523798512717509712e-02
9.499478475657398002e-01 3.892858527476695807e-01 7.373031540767627234e-02
9.899304833297274397e-01 6.862372321176941903e-02 5.809597129562690809e-02
9.098976533809814971e-01 2.465873523198455486e-01 5.461071177279931688e-02
9.045006171265848050e-01 2.510531698600107497e-01 1.663842285364660611e-01
1.129823927715354337e+00 7.364289067148875600e-02 1.744495247263249116e-01
1.071537964035224499e+00 2.046890567808026806e-01 7.814261142373887803e-02
9.179348772855590033e-01 1.224941229719161834e-01 5.339583639174974583e-02
1.031615989317706816e+00 1.300987000243475702e-02 3.061500518093337314e-02
1.005197986543753252e+00 7.569968863952852844e-02 7.346596066686388038e-02
9.626083948018985259e-01 1.790050605522025273e-01 5.567474433045288551e-02
8.598235920435972623e-01 1.858935672690291072e-02 -6.740032570960445557e-03
9.493474076214297730e-01 2.677189981225999160e-01 2.310396352136408898e-02
9.949369310377610409e-01 2.444604572731545189e-01 6.808411737398067931e-02
9.550491987735990618e-01 8.702236337481211725e-02 8.922207122572968496e-02
9.467353072184993001e-01 3.539234556235081319e-01 7.601742597574588645e-02
9.844073372287350798e-01 1.635504901209195172e-01 9.220269895311067332e-02
9.584474242685028234e-01 1.439585727314781627e-01 7.401814893227523506e-02
9.273638351291946247e-01 3.766303167475536506e-01 6.425983152606291882e-02
9.885692116493989268e-01 7.622972600065229531e-02 1.325710779447008825e-01
9.596751539466616965e-01 2.926302003036527766e-01 7.103975611373086751e-02
9.306186040347977917e-01 2.136183103421376017e-01 8.316576846082250618e-02
9.383657900695320242e-01 1.347572120199440060e-01 1.517128796853031980e-01
9.898525275578158311e-01 3.213794168915122818e-01 1.029451800191446276e-01
1.085199567396105236e+00 1.265743718633680903e-01 8.827096600206180144e-02
1.072934988257880473e+00 -3.042437903111022343e-02 9.075999536773983467e-02
9.661740691960072347e-01 -7.634779197349745444e-03 8.402243250554125575e-02
1.035518125932231914e+00 1.441272777366364999e-01 2.408890116559444378e-02
8.234445245255083146e-01 3.574974933404374833e-02 6.667481218800988887e-03
1.002062156275678628e+00 2.589577327130950235e-01 3.040704259118899924e-02
8.887366523273676489e-01 2.723636249540056231e-01 6.484690742177538769e-02
1.012627530551270638e+00 9.635513027332968938e-02 9.672633080453352239e-02
9.224940530188709964e-01 2.695870917968297698e-01 6.573561637137845248e-02
9.868535710788022275e-01 2.668039935463201173e-01 5.204418860520390600e-02
9.690067820060798143e-01 6.418412174538769277e-02 1.035794193594185425e-01
9.144464312861571020e-01 3.923906778557216812e-01 5.905066295082148781e-02
9.781757987020502920e-01 9.597318845145691446e-02 1.395714697381816305e-01
9.439616911330405147e-01 2.584071804971996844e-01 4.030003165214363081e-02
9.290486089195943986e-01 2.587971992404430877e-01 1.271242275567830426e-01
9.450632564090668541e-01 1.618682737901712132e-01 1.154872118921034807e-01
1.054302148624370883e+00 3.563875018540838546e-01 8.706481557202676302e-02
1.076619094636177998e+00 4.597900116250941416e-02 9.470245678811087253e-02
1.035893494257094538e+00 -2.925240538218046478e-03 7.416997322235001355e-02
9.602409528184072673e-01 1.550268942343751288e-01 6.493468623078087198e-02
1.004183132555816149e+00 1.771032759511279586e-01 -4.646693465276131169e-02
8.152761121979495984e-01 3.479928606180569123e-02 5.506334979392903811e-02
9.926116565978734263e-01 2.893057110670866905e-01 3.618719030152293698e-03
9.850889177702202293e-01 2.186644700281681897e-01 9.633211830733984238e-02
9.567260181909784666e-01 1.150088258430597421e-01 9.938786684224892864e-02
9.314413182064052998e-01 3.269570087523738788e-01 7.272810800607955317e-02
9.972874528014378237e-01 2.256383141367258871e-01 1.035320512190803371e-01
9.329155581059312974e-01 9.139134366657941655e-02 1.089616256725437909e-01
9.105859643752030053e-01 3.876643781463834926e-01 7.679620393124220179e-02
1.040685448990347206e+00 1.106177499753002724e-01 1.158121454690666102e-01
8.841286979496141285e-01 2.387421531455338752e-01 4.076398152282601633e-02
9.751219722990629446e-01 2.441407013018982719e-01 1.258908238075962249e-01
9.422258192612964489e-01 1.703911209930805415e-01 8.976720963734893810e-02
1.026314111778797500e+00 3.252723756394726440e-01 6.546709917263868195e-02
1.096231986328339181e+00 6.887467505292539649e-02 8.286622577339661233e-02
1.028913934777626160e+00 -2.775812368061771410e-02 7.158534621146672716e-02
9.705303508712067595e-01 1.173108659101680384e-01 9.133314087777615053e-02
1.033844154178348962e+00 1.181432936081061175e-01 -6.899411821365507291e-02
8.116466911923484462e-01 2.054749216762366201e-02 1.699573642429673404e-02
9.699786810056606479e-01 2.711729136735566703e-01 -2.815368979843401939e-02
9.663802558082238425e-01 2.693278681660887242e-01 1.313514485485658134e-01
9.915774606022841331e-01 4.927839840850118530e-02 6.183380510929702839e-02
8.931946147875943209e-01 3.799990097492341179e-01 4.913766437016299504e-02
1.002844207439659296e+00 1.291489083498453816e-01 1.164370374584048906e-01
9.031608257866587941e-01 2.573765619598752941e-01 5.070274050530444720e-02
9.938163004580599091e-01 2.872522224849990979e-01 1.363824066948148839e-01
9.666296602448639641e-01 9.439914348101764718e-02 6.893154753665516055e-02
9.119110726160697400e-01 4.061720627070490863e-01 8.850712892719128644e-02
9.665663790130822886e-01 7.973059912662001925e-02 1.774562027702067668e-01
9.653282414944204248e-01 3.189657921307094690e-01 7.681194465958582351e-02
1.055900431214120472e+00 1.938392628401113815e-01 9.614537126251659904e-02
1.094810377227364961e+00 5.366874064342009448e-02 8.248140584804161679e-02
9.520159787697978215e-01 3.714760022411717905e-02 1.240635809119337019e-01
1.025634884208579178e+00 2.254228616482192860e-01 1.860895362764646704e-02
8.757916529876086376e-01 2.252795898009705977e-02 -5.330675379446028414e-03
8.969379099508115738e-01 2.016428678358039572e-01 2.214232005441681833e-02
9.924663556184661894e-01 3.067917833858735954e-01 4.983285923250754812e-02
9.681191141244427367e-01 6.716719459696524064e-02 7.979736928940196761e-02
9.376289098389963828e-01 3.039122767330612040e-01 6.819709435138211762e-02
1.000114681932239291e+00 2.197334282426778862e-01 1.215100499883792484e-01
9.622056310328518380e-01 1.149465486793160851e-01 7.761388056280883740e-02
9.085241718995030746e-01 4.377620785820657279e-01 7.123258249866026848e-02
1.009603397638537237e+00 5.050581176588512383e-02 9.935674846125693016e-02
8.929951466845540420e-01 2.939287382310116770e-01 7.271126598441834954e-02
9.832341516199327724e-01 2.718283962100853657e-01 1.200518899432461012e-01
8.952106897639210414e-01 1.454012011497236578e-01 1.359932610352499183e-01
1.036635719169913594e+00 2.731316448451110990e-01 7.676632799220597936e-02
1.114611039395764225e+00 5.643807191353817504e-02 1.039410386178262202e-01
1.019512124096556782e+00 -7.418174345830770566e-02 7.493248371503097305e-02
9.673956823474944011e-01 1.171296907417619798e-01 1.392413851176687589e-01
1.027388329493021057e+00 1.251170241699177399e-01 -2.336564850377277971e-02
8.354652044287709245e-01 5.959438795761274471e-02 -1.131659278755683257e-02
9.267462304095641645e-01 2.080925182923316352e-01 -1.418184566527211929e-03
9.792834790401697687e-01 2.687791109747920681e-01 1.045819902183609124e-01
9.720407112045155174e-01 8.110510691945449491e-02 8.162341324906749462e-02
9.255371015576411287e-01 3.476601029936300380e-01 5.061568277212977196e-02
1.014595089454022547e+00 8.501338831668711626e-02 1.177980347938371586e-01
9.097962489883385517e-01 2.935925057786741288e-01 4.483354088591667841e-02
9.946661737515369861e-01 1.947361984331942575e-01 1.650205999412056868e-01
9.457648298188487956e-01 1.392515338690994975e-01 2.958065048366936151e-02
9.466893431906514556e-01 3.307986378566481478e-01 1.005308311168352925e-01
9.510898050061699083e-01 1.062129022715092713e-01 1.386878442688463386e-01
1.007807057876701773e+00 3.239030864299551893e-01 5.604612369577795933e-02
1.083695414896162834e+00 1.627852767543978285e-01 7.952671060081661913e-02
1.046247017963445547e+00 3.650607582639268933e-02 8.190575132083875720e-02
9.543374635319258337e-01 1.163463085665674274e-01 1.062237613210375436e-01
1.020860116389285865e+00 1.935889673778794784e-01 -1.985577673322190193e-03
8.748283592765473404e-01 2.908573271351704709e-02 -3.534911564087404867e-02
8.915786051779791554e-01 1.991536034398455057e-01 3.057171668679933146e-02
1.011319368877751090e+00 3.113322907533100370e-01 7.836615705838506640e-02
9.425967064020762676e-01 5.448118511441733813e-02 9.294255259904375677e-02
9.607992224172666740e-01 3.605747529388340644e-01 8.330249803401687525e-02
9.580805923338782115e-01 1.359597291456605961e-01 1.046450340723631411e-01
9.480694321121381218e-01 1.868905020375644932e-01 5.995001822164620214e-02
9.476283357858782397e-01 2.880223461565753484e-01 1.198122359451943286e-01
1.009548183094268525e+00 8.242085067762371098e-02 8.115434638173481263e-02
8.996871369292963605e-01 3.540416894124334690e-01 8.636648709411659519e-02
1.000495815942080480e+00 5.256596679401045330e-02 1.620996830136354483e-01
9.232062028508952745e-01 3.214433630447207646e-01 4.127245720513894600e-02
1.061191766746740761e+00 2.673377071234600000e-01 1.259249793990656341e-01
1.065130700522600060e+00 7.987419541333370954e-02 1.407499245976123470e-01
9.622020143162800521e-01 1.117809804654689432e-01 1.157349674514823873e-01
9.942157726070646184e-01 2.932696255752203010e-02 -3.216194839512948045e-02
9.576415252525879440e-01 1.685354584409613776e-01 6.790201191893994667e-03
8.840317498790944972e-01 5.238480685121066349e-01 -9.198977716278733396e-02
1.023862501526812574e+00 2.894199888340724391e-01 -2.010272737357595152e-01
9.615387037418352545e-01 8.339468157386970004e-02 2.459090923895226530e-02
1.103876796432436302e+00 7.096686260887272168e-02 -1.008352934302556569e-01
7.719996741256467399e-01 3.646267355604934646e-01 -1.343208228187118269e-01
1.128936654657606953e+00 -5.786089919638673709e-03 -5.664091887512380519e-02
9.263650121812669891e-01 2.063001677433749237e-01 -5.764951109658219414e-02
9.330868135473560088e-01 2.252239926716172458e-01 -1.360117835157783339e-01
1.038416907015758506e+00 5.876102444769578520e-02 -1.296856855658912091e-03
9.045928619948347960e-01 2.989294842205432179e-01 -1.908934576751220857e-01
9.805115672277016081e-01 1.165431722299198752e-01 -1.935853635355227684e-02
1.021929177104973441e+00 1.625285556125332931e-01 -8.927647992882570271e-02
8.381698882482719881e-01 2.544733916426746845e-01 -9.700810622152655771e-02
1.082033027469238684e+00 -4.498174469442431378e-02 1.048054798232379015e-01
9.106291077564737657e-01 9.281080648366961394e-02 -1.857124924690449833e-02
9.593256782981265385e-01 -6.211005773197092635e-03 -2.235051492570249987e-01
1.026575198286513890e+00 -1.026218820587954661e-01 1.927758583120261493e-01
1.170096274658530611e+00 1.162757338346132041e-01 4.026537480109366324e-02
7.984519906732047145e-01 2.809554617851712788e-01 -1.568039565928472934e-01
1.100345527936339440e+00 4.080200197914349292e-02 -3.157529860859822901e-02
8.647691118179040570e-01 3.102704018703732469e-01 -9.864906289692643160e-02
1.035756882372927734e+00 1.243231041364671607e-01 -5.009571243470122004e-02
9.752013666881274023e-01 1.781654226222322002e-01 -4.402495325369949059e-02
9.159680177613697127e-01 1.691652827518188018e-01 -1.025148244557804456e-01
1.060321695887966653e+00 1.155219362276661971e-01 9.192806141938673903e-03
8.905709721441363858e-01 2.614811229282294480e-01 -1.396529282388741799e-01
1.007547218646931642e+00 2.771717117582843740e-02 -9.851732551744280669e-03
9.150380946913072577e-01 3.835907834935808336e-01 -1.265717631875467597e-01
8.662500868949226662e-01 3.819142425393547841e-02 -1.043151898686070084e-01
1.041855898590760887e+00 7.055365896687973426e-02 5.749158743703343399e-02
9.080258998614676447e-01 1.523358647706710700e-01 -9.859109164632917643e-02
1.080256783078694882e+00 1.076328951613480245e-01 3.016507212271640759e-02
1.075148142891282577e+00 1.169449634166482149e-01 2.085291423984125814e-02
8.466225962336086930e-01 3.633361235585940707e-01 -2.055878741974369039e-01
1.047657931526720265e+00 1.179100762848946105e-01 -5.535867102080929518e-03
1.022605953362920372e+00 2.313237259028325943e-01 -5.060722467463295293e-02
8.352048408985672800e-01 1.999776696762752548e-01 -7.306996739642582228e-02
1.134712146211327655e+00 1.149641778450107149e-01 7.625476865115186041e-03
7.967975180606720054e-01 3.422996670685825582e-01 -8.390685705555622764e-02
1.132541713902219582e+00 2.602545640159206405e-02 -4.594741839781271014e-02
8.651431986201512103e-01 2.708953856982204700e-01 -4.872532908508986349e-02
1.014093153016684790e+00 5.779094455535866565e-02 -4.912916110347515658e-02
9.509307619038996906e-01 2.799348459612061024e-01 -3.878382199008981873e-02
8.435358196363398342e-01 1.164541935022235936e-01 -1.354693351510879717e-01
1.003719720079247146e+00 1.129421845163947231e-02 6.449207557671042534e-02
9.795698501527129176e-01 1.651397850092419517e-01 -1.921170304174645849e-01
1.000018913709051604e+00 -7.216600040137968741e-02 1.095354618265257929e-01
1.209672456566370791e+00 3.007338478714406960e-01 9.520880917575343105e-02
7.575402749246130663e-01 2.719713135132756920e-01 -1.170812711879423013e-01
1.095866469772829754e+00 1.051351753708532344e-01 3.927449384289830037e-02
8.441611012617845633e-01 3.275727249612669922e-01 -6.825660115234329084e-02
1.032914006145804198e+00 1.055472751583355767e-01 1.327079343026726400e-02
9.940127372542296724e-01 1.800046683506854595e-01 -5.121698952273758682e-02
9.056013479639055674e-01 2.006480993439880567e-01 -7.539994395945635863e-02
1.031868103867349840e+00 6.464547422271572918e-02 -1.146574134514045419e-02
9.244322916752750752e-01 3.505284217833692928e-01 -7.873144462036110736e-02
9.497858660950951881e-01 7.379327774297850251e-02 1.996817193262415482e-02
1.062423413604030253e+00 2.250618321504980202e-01 -5.610744671821933649e-02
7.714450148406777341e-01 2.320468408965925267e-01 -9.957363625656728834e-02
1.023626800226006051e+00 4.097901015736621247e-04 -5.556229156220842541e-02
9.279314442610240299e-01 6.099195409632471310e-02 -3.660680241109435379e-02
1.011574430294629900e+00 2.056818268711316233e-01 -2.326459565519173878e-01
9.307931215067829500e-01 -5.312569514635487322e-02 5.648291264776281184e-02
1.273696323352782711e+00 1.876391872394202742e-01 1.742696855437924908e-01
7.845711831149098092e-01 3.013645809863046421e-01 -1.814052943591102085e-01
1.020367796826529894e+00 1.424783770989254406e-01 6.732927173753899819e-02
9.438439716991957606e-01 2.212959052494011258e-01 -5.992764463485773796e-02
9.092104463445983553e-01 1.690747566258930246e-01 -3.771646282524121485e-02
1.117383158414335886e+00 7.070914977374419264e-02 4.222955737072633248e-02
7.935227661935443377e-01 3.322191463755292395e-01 -1.170232465986514175e-01
1.158742875190645005e+00 9.453039531208226598e-02 7.582472917662454182e-02
1.038073626284344630e+00 1.824161933859597962e-01 7.976373547225183713e-02
7.089900010994619750e-01 2.428483700948541324e-01 -1.699882201580394936e-01
9.914177589816219882e-01 1.114012346719031044e-01 -2.480130694039196781e-02
9.122392172480057182e-01 3.338593195969791119e-03 -2.289963417147665437e-02
9.886281009036615997e-01 2.877299529960651303e-01 -6.527446305048058284e-02
9.676335866252745443e-01 -5.689031948765809615e-02 -8.514471007863788632e-02
1.124668823922825078e+00 7.739042848657594342e-02 2.601391500831513603e-01
9.966495326913522579e-01 2.289006167270531966e-01 -1.124318809563212423e-01
8.693570021154773952e-01 4.842154137019590299e-01 -5.919841637501366272e-02
1.061646469180098640e+00 1.199635492959402472e-01 -2.280722505202916958e-02
8.113638061515843214e-01 2.872697614431329871e-01 -4.081579834109236998e-02
1.118933121233496530e+00 5.735543879440277611e-03 4.153675903938567238e-04
8.498512886593400095e-01 3.218593376101798742e-01 -5.098407723278102627e-02
1.057990841151564609e+00 3.847049182253697158e-02 -1.099158747433345504e-02
9.204817768734377958e-01 2.900839682614893555e-01 -3.688461195761157801e-02
8.931140323704537254e-01 1.856715882468715495e-01 -5.240044871386682901e-02
1.104592947872245157e+00 1.011126685811838261e-01 1.262464309887959511e-02
8.368157595887314448e-01 2.385229512903342119e-01 -8.953452702559126786e-02
9.035285419383070060e-01 1.507457878110549654e-01 -6.036563258776551921e-02
9.996619555417970426e-01 -2.604517368980084971e-02 -3.532456136668779556e-02
9.469644233583528470e-01 2.834821463634452088e-01 -8.641504209604397579e-02
9.661129895229220166e-01 3.303129446960476057e-02 -1.228906428880138790e-01
1.132531354528256928e+00 8.773179874123863964e-02 2.367110659054700583e-01
1.040286159541629951e+00 2.408153321579658002e-01 -1.408499743783057367e-01
7.640139348275775122e-01 3.181422980022912683e-01 -3.187157502275355520e-02
1.170409466915123931e+00 8.570719407701542225e-02 1.439338301024426382e-03
8.196509238424936061e-01 3.334763019789842575e-01 -6.401027632279097934e-02
1.033746213694779259e+00 1.706409640813293799e-02 -8.653841812987452323e-03
9.674197744423997936e-01 3.242197780134364327e-01 -2.903083929904791416e-02
9.355212811614547208e-01 1.288077067465298320e-01 -6.429863339429894853e-02
1.048777582075232750e+00 1.254227679594265843e-01 2.019999448530801142e-02
8.437168617526107361e-01 2.584366245990901700e-01 -1.039009935422189890e-01
1.076176951616830246e+00 5.808714507148388106e-02 2.337639631365492909e-02
8.560055640518396958e-01 3.096236460133598434e-01 -1.652299695562389203e-01
9.131846303465288583e-01 7.366298993429443165e-02 -5.009955469310396065e-02
9.825418545096834544e-01 2.933252212904905246e-02 2.572397324867860616e-02
1.000921987441849570e+00 1.172878774905593974e-01 -1.068942192045120865e-01
9.310458048301617495e-01 3.670999737975221000e-02 -3.847686361514666975e-02
1.256921033356259709e+00 1.287830939053995205e-01 1.618512404063277010e-01
8.325801199340365777e-01 3.458950320280699819e-01 -1.390701245664865138e-01
9.880739121178091500e-01 5.200716982795194898e-02 5.461871816133371388e-02
9.720132575698059441e-01 3.196713364431765236e-01 -5.953716061857734776e-02
9.333960724412848631e-01 7.771606215836064646e-02 -2.108484585323060559e-02
1.042852989996395641e+00 2.078627271701126433e-01 -7.842640449590143874e-04
8.405698749735430741e-01 2.062368864186212847e-01 -6.274784849235699735e-02
1.113915954209522940e+00 7.560548382354977115e-02 5.722569289532541265e-02
8.292685601133749085e-01 3.097687609303836909e-01 -1.191833055939170161e-01
1.021667421863782454e+00 4.438731520762394245e-02 -1.716700510595514304e-02
1.013637288168820261e+00 2.199411414681891608e-01 1.417091788380351637e-02
8.342259820858611841e-01 2.206702760438857547e-01 -1.438167809823082677e-01
9.468932497474196186e-01 8.461857947420453607e-02 3.936417001873370597e-03
9.964774503538769146e-01 4.506240776242378954e-02 -7.322099189120281904e-02
9.699632939811947407e-01 1.933928802912186495e-01 -7.605431244706337135e-02
9.204919125977780725e-01 1.392284174137731756e-01 -7.764906989378507485e-02
8.466291470075570924e-01 2.361490003127491855e-01 -3.963165595944560110e-02
1.107663750307511963e+00 1.123461969464783494e-01 9.944107254714724953e-02
8.042607424539069960e-01 2.337109700128534862e-01 6.533231848304876799e-02
1.069253797743591194e+00 3.061818365097254691e-01 2.007367534516625585e-02
9.507373941652489391e-01 7.710494325419406381e-02 6.017597430334756248e-02
9.483220911322569613e-01 1.791957165461509072e-01 3.905252710394357951e-02
9.354418852408593610e-01 3.021697631378423843e-01 2.448840908910461522e-02
1.015808992309667369e+00 5.067959219123623765e-02 9.665804074611342167e-02
9.112418536912764155e-01 2.766501989943638273e-01 4.763091975486410945e-03
1.021658221153458612e+00 2.315312152891007280e-01 7.449049544318424310e-02
9.367596192457452453e-01 6.127354782746833456e-02 5.792618270526710827e-02
9.522749285750525816e-01 3.635164625863789856e-01 3.163089444402242267e-02
9.136028493188481647e-01 1.074122734639917226e-01 1.139285281117841248e-01
1.191852158948130569e+00 1.414456704709523005e-01 1.437890459207723237e-01
9.706801403552387519e-01 1.184206084579361717e-01 -4.270232583552541206e-02
9.748458982629158998e-01 6.743322629097457666e-02 -3.578598122606540394e-02
1.046491651874909445e+00 -1.912491835635997395e-02 1.037796035230969943e-01
9.809086137788376458e-01 1.483132518945669553e-01 7.359587473046423113e-03
9.506152882052860686e-01 1.179678076050775792e-01 -4.764116255385693333e-02
8.585771527110332979e-01 7.716276016986933772e-02 2.851492260182653116e-02
9.773557412799164235e-01 3.249705080791089884e-01 1.430863972161172150e-02
9.789181191652442937e-01 1.400582059315642613e-01 4.227012863129524234e-02
9.542693183611267171e-01 1.204911907601346199e-01 6.541384559171189994e-02
9.549783123544720587e-01 3.413020966558759639e-01 3.056222607297566854e-02
1.009138739001043783e+00 2.929254712637786515e-02 1.112018652641774408e-01
8.960667713289784952e-01 3.188612006346454586e-01 8.138696478880491636e-03
1.024969319094816145e+00 1.555207316515370142e-01 1.448313156392871670e-01
9.393597245249966088e-01 1.442123749889137052e-01 1.022826685720787214e-02
9.348974993121270671e-01 2.969960808516532436e-01 8.611477715829259083e-02
9.513114017952194468e-01 5.231905290728704888e-02 1.025825694583424597e-01
9.999805002331932924e-01 3.309863586073716890e-01 4.022474550160190510e-02
1.179566315714975167e+00 2.592358164923107625e-02 2.814434949824510396e-02
9.443365676220037974e-01 7.240177784995092958e-02 8.866550958742169808e-02
1.030405640584729499e+00 1.677035319331255381e-01 2.841236194897670073e-03
8.974098745806988742e-01 8.379481648406600369e-02 -3.361327703693788721e-02
1.131670373558444798e+00 -7.202761565022866574e-02 3.739563066485437209e-02
8.588291472623991174e-01 9.856828881881089799e-02 -1.655320985904122633e-02
8.932691368255046838e-01 1.376405846795901444e-01 -1.349125375272065309e-02
1.062146143750711369e+00 6.090079557252387615e-02 9.248577144370553893e-02
8.444415123354903630e-01 2.674704080225094871e-01 -1.442110916569711541e-02
1.070484341895298730e+00 2.245354260382905753e-01 8.788299253851243609e-02
9.197223353644611299e-01 5.573111967967515207e-02 8.305751272002820373e-02
9.627103763969018235e-01 3.721609846915884812e-01 7.857347079357989567e-03
9.542796629622409821e-01 8.002578419655287378e-02 1.515781907905472681e-01
9.964471683913873612e-01 2.614869265255415076e-01 -1.693329413647919751e-02
8.822838368247638563e-01 2.131402449558728318e-01 6.933796162189093115e-02
1.070958206189863482e+00 1.522916109220772696e-01 5.357549967034314770e-02
7.913654526461434413e-01 2.916364162218910705e-01 6.464842626553336802e-02
1.119941208825843804e+00 9.214310249163083777e-02 1.591852405086248701e-01
1.136776829694962521e+00 2.277298672882226149e-01 6.098301554230634719e-02
9.095922629986983310e-01 4.849172468081569716e-03 -9.247423967057602501e-02
1.066551610989899590e+00 3.077533214975007939e-02 6.233756783201590407e-02
1.011492744412049616e+00 6.774665276593683748e-03 1.006786442557086464e-01
9.591323519299832512e-01 1.294528021584222810e-01 -8.405846512524718650e-02
8.616972857047143775e-01 4.095719963258475510e-02 -1.463541903884640547e-02
9.492996930939001654e-01 3.392016238859718036e-01 -3.097962546772816544e-02
1.014256543298970525e+00 1.679992681456261572e-01 7.636575171155064734e-02
9.502269870160322540e-01 9.910231736974432770e-02 1.610380771803677710e-02
9.294423434852142618e-01 3.857365473086990515e-01 -1.709702786223929113e-02
9.892642227410977096e-01 8.423005183720989886e-02 1.035894174460702255e-01
9.587837153522423828e-01 2.634678576674958084e-01 1.316569316048543312e-02
9.150021031579493869e-01 2.946837758920322625e-01 6.946694175926344805e-02
1.017921990655574760e+00 7.806921932195344527e-02 8.832264251874999417e-02
9.077961116307471379e-01 3.632586252264194959e-01 -2.594458736710276558e-03
9.886630020653210948e-01 1.055591816963321189e-01 1.310346347835916747e-01
9.077237790839475240e-01 2.998064383002819744e-01 6.390108104249961340e-02
1.089961794572674281e+00 2.857862594598767902e-01 4.711007395259717706e-02
1.076822524275773629e+00 5.584449455546947397e-03 3.629849037556329150e-02
9.886735623090212588e-01 6.399078145086183056e-02 6.423811037087687192e-02
9.726356741671952078e-01 1.691381019926678497e-01 -1.333357317876015039e-02
1.017045241687286161e+00 -3.981628702516792906e-02 -4.450025471954639072e-02
9.832891848179576844e-01 7.978286900257175462e-02 -1.134297167133288368e-02
7.823883805849320972e-01 2.727095073008810600e-01 4.249714376836872393e-02
1.046181344889270948e+00 8.761647338642759852e-02 4.446854993150625018e-02
9.728930086124313314e-01 1.440434250099524305e-01 8.576655885526067447e-02
8.879964475938960655e-01 3.350371099855272150e-01 -9.654035219075108795e-03
1.039662887998829666e+00 8.043539589067116857e-02 1.074778068234490819e-01
8.869614726054305676e-01 2.469694694766483289e-01 -1.146205902611563410e-02
9.907641415037127253e-01 2.650741131875791745e-01 1.372215944783487795e-01
9.648856650073059926e-01 8.244619208699097146e-02 2.132155477302247193e-02
9.491275560264649247e-01 4.063958718489669719e-01 2.981910461402037527e-02
9.935359040834472744e-01 3.871645412779169820e-02 1.127259493673422874e-01
9.330560857924927731e-01 3.274437571054297225e-01 -2.069579068485847412e-03
8.849417702204176450e-01 1.737355581828227968e-01 1.272373089099095578e-01
1.180736262921698643e+00 1.553708414477482369e-01 1.263450942399595711e-01
1.009083035125529548e+00 2.228619197295860499e-01 3.658977068188566661e-02
9.419414109351909037e-01 1.163829364562138369e-01 -5.997690627652400852e-02
1.059570225592195714e+00 -4.031988685350001989e-02 3.801042675658116571e-02
9.734981221551867181e-01 1.552261809061758757e-01 -1.814445532050584092e-02
9.239662016569279990e-01 1.007623908294760506e-01 -2.018497707716436149e-02
8.789422231042206546e-01 4.295877194760476525e-02 1.454805014627973472e-02
9.677956661743385425e-01 3.446087774189183217e-01 -8.632823839610561170e-03
1.024348258833382541e+00 1.188279762873034329e-01 4.844602766697746199e-02
9.117787688870732099e-01 1.202587295244623156e-01 5.189518250228035423e-02
9.743090221580225085e-01 3.534525990652976346e-01 2.789780717815850200e-02
9.777931060456274137e-01 9.993100911919543250e-02 1.139432852375840410e-01
9.475948737582527981e-01 2.107584839512469388e-01 6.135703906754977344e-02
9.120275318388113561e-01 2.882233984970578589e-01 3.085081969563235535e-02
1.044194155173708838e+00 7.897465577631698763e-02 1.144688475977529429e-01
8.875387911842458344e-01 3.925820182501066347e-01 -4.998320833693045001e-02
9.816235025549137072e-01 1.153393165549218280e-01 1.272365801274798203e-01
9.384088298800737915e-01 2.260749553217415442e-01 5.877008404561594179e-02
1.051734737829462585e+00 3.016419413600139321e-01 4.597168890195283547e-02
1.062457386104164403e+00 8.128166124847407970e-02 2.460440130318243893e-02
1.047905642991034503e+00 -4.015120539114330062e-02 8.671902840411534197e-02
9.207482236449396895e-01 1.770477150932932009e-01 -2.235887523401967805e-03
1.083184885715262613e+00 1.139710764147267852e-01 -6.091873075501453433e-02
7.830009126830345112e-01 4.021189704274116816e-02 4.105611176512643373e-02
1.091374292155009140e+00 2.466312470718783068e-01 2.879264452028405460e-02
8.205848739159663507e-01 2.800804803313204916e-01 -5.406191667556873443e-02
1.010963679734038445e+00 1.249717621486905600e-01 9.911338510364885168e-02
1.005451846016037543e+00 1.818001853086185227e-01 3.366054602945254409e-02
8.725312509927228843e-01 3.265062919642709449e-01 -2.030769460055203111e-03
1.026274136911552448e+00 8.029055019359769563e-02 1.060566154398703970e-01
9.322647598468414287e-01 3.060684367549021956e-01 2.410177515131803685e-02
9.637220500196989059e-01 2.319672235232558277e-01 9.538215090901153159e-02
1.024143391708852935e+00 1.059800773961559334e-01 1.192960467763293231e-01
8.885023297570435741e-01 3.258436117762207873e-01 -6.369427125459746486e-02
9.889828377880290899e-01 1.443551663109200467e-01 1.043443451788536730e-01
9.707965093328922990e-01 1.663453600742584859e-01 7.682654101926184032e-02
9.529476452209300064e-01 3.544165107737495823e-01 1.760451600090006535e-02
1.085122257815211766e+00 1.692091538431338693e-01 2.241434220825978471e-02
1.035648148308040861e+00 2.172168673737514752e-02 6.632018270797997161e-02
9.728223258406770713e-01 1.073637071077703925e-01 3.748009146036222067e-02
9.818195160799165766e-01 2.153504153068723781e-01 -5.415664950981512876e-02
9.596212051592492021e-01 4.135244883508591013e-02 -6.562502327970696180e-03
1.066350707290479205e+00 3.978874437341576448e-02 1.239878442883285935e-02
7.531833911463569065e-01 1.875657284317830964e-01 -1.828943601808998357e-02
1.039636621654845827e+00 8.582804440917123079e-02 3.998430340894040813e-02
9.406760751445032431e-01 1.557972195324002773e-01 4.312122546496225534e-02
9.465194797237019841e-01 3.229995422745329803e-01 6.352571261142822556e-02
1.018789947154150610e+00 5.550138204006936637e-02 9.999820811787972497e-02
9.074877040958966301e-01 3.431641154789433212e-01 1.101888854277893390e-02
9.932334190344398461e-01 1.783759078602913661e-01 1.044514812313493829e-01
9.407853508410438659e-01 1.632443650996278917e-01 4.098625653703116128e-02
9.726656725940240333e-01 3.714507056872892732e-01 3.333398444199836552e-02
9.514910401031611009e-01 3.264871286884372253e-02 9.763731259484061120e-02
9.520479009500180112e-01 3.538656358082871156e-01 5.173235456735146218e-03
9.257154094640165365e-01 1.672302975361160127e-01 9.690030199014204593e-02
1.068352950710022231e+00 2.175993629595243672e-01 6.977916720388241401e-02
1.080098094059013025e+00 4.008699632480399178e-01 5.612820755281092144e-02
9.205023491537764890e-01 5.287497240412779298e-02 -3.196020486332275951e-02
9.982781497907335932e-01 1.718722828732903718e-01 -5.071912605668079527e-02
9.535247313981519701e-01 1.407184582430046071e-01 -1.048457693324279516e-01
1.116668150589168240e+00 2.509177853528881189e-02 -1.504298976286065626e-01
8.814717437007544287e-01 4.310486085853904026e-02 -2.489339924307318042e-01
9.425744646862757037e-01 5.127306905342211146e-02 -3.500465743611965164e-01
9.725717438118058888e-01 -1.888007541418719806e-02 -1.526810766213468062e-01
9.931157618560918499e-01 6.903330276612607008e-02 -2.940853053280684248e-01
8.593337515959496020e-01 2.299784386512068388e-02 -3.307697790678648664e-01
1.042446941518473391e+00 6.779255113896832941e-02 -1.447793488608743739e-01
9.363938122528339125e-01 5.833721842142784025e-02 -2.602530580210800082e-01
9.160549905863458742e-01 4.597738897967465488e-02 -3.589791485710252528e-01
1.000072117845607345e+00 2.309319815938076434e-02 -1.278926817902625024e-01
9.940960294540963638e-01 8.718257469399989801e-02 -2.717846923918403323e-01
8.734793348271078228e-01 8.382338405131304834e-03 -3.460593627860385491e-01
1.042005416054566647e+00 9.219269024069072505e-02 -1.076804803710378622e-01
9.403012198822723322e-01 7.173729661514190170e-02 -2.657606868070291894e-01
9.053828535232409935e-01 6.273921238848324811e-02 -3.514846566301854658e-01
1.003955218018528273e+00 5.331119139560237113e-02 -1.170853637913765177e-01
9.693159793620012010e-01 9.696923659380869698e-02 -2.888038116623143359e-01
8.757721437324200719e-01 8.213387566575493931e-03 -3.566360923187918419e-01
1.047707558532577243e+00 7.540359616317084124e-02 -1.061391647309513353e-01
9.252841161247226109e-01 5.346800090983588882e-02 -3.151768031978013918e-01
9.174122363756429532e-01 6.204374620923479300e-02 -3.303483598317960568e-01
9.996763594125256391e-01 3.986660431980083158e-02 -1.002119152451979578e-01
9.659540402568648210e-01 7.619774333981425840e-02 -3.268990741245959009e-01
8.731936625677713115e-01 2.967327865971834330e-02 -3.070887750467309885e-01
1.075199680065032082e+00 6.110741175818999726e-02 -1.303065942325992155e-01
9.014345503891801892e-01 7.124992558195070158e-02 -3.258190818060143767e-01
9.241740669933735663e-01 3.358410867819237172e-02 -3.138577998234448607e-01
1.021063512897574466e+00 6.447635002276411176e-02 -7.748205259114700205e-02
9.207123223199458195e-01 9.529212134393258427e-02 -3.014179498551136649e-01
9.232636039563368868e-01 -5.645774886069695152e-03 -3.114993739011961971e-01
1.063820335153048857e+00 4.556257413352975127e-02 -1.259439191542406911e-01
8.640225227276074893e-01 3.638491687565283822e-02 -3.365423782013263199e-01
9.698336851257954860e-01 1.415772780043559351e-04 -2.973361319390327440e-01
9.980594549682191285e-01 3.058670983597825549e-02 -1.110748829779321656e-01
9.248210955765077124e-01 3.384226510673411098e-02 -3.839861922116166171e-01
9.065700766740718564e-01 -5.043929260687938197e-03 -2.668395770287032009e-01
1.078937149539640927e+00 6.251515316702278835e-02 -1.422595759506033175e-01
8.470816627606911897e-01 -7.563705949313494561e-03 -4.185173096687012650e-01
1.018183294073476741e+00 5.378349837644720577e-02 -2.112956690943207372e-01
9.928490805415307596e-01 -1.090440768019619415e-02 -1.815963332928331175e-01
8.727669992252489184e-01 2.399746547197655414e-02 -3.808986408960892689e-01
9.112758161175639193e-01 8.924170969351531701e-03 -2.595879049349227308e-01
1.059574517172771735e+00 6.820959449357505422e-02 -1.469358423381356415e-01
8.619156592597453370e-01 -8.760210103213934840e-03 -3.893043217525046229e-01
1.001301767328259151e+00 1.005115655471690468e-02 -2.170522504997107194e-01
9.791479879929640973e-01 3.244648820483548440e-02 -1.621503430560176651e-01
9.027497348355246753e-01 3.248627603645587447e-02 -3.881315754125706508e-01
9.577983024386590438e-01 1.819630053924633888e-03 -1.739685517897796574e-01
1.028713993063975263e+00 4.571383395771135699e-02 -2.193231794048453309e-01
8.673925966389512965e-01 -2.254497551905356237e-02 -3.893830742610361884e-01
1.057293786821477566e+00 2.106075313444672262e-02 -1.385590960083656065e-01
9.568225546063462428e-01 4.992420022244086625e-02 -2.225969767898059726e-01
8.986703986729567273e-01 7.037186739032630367e-02 -3.723639687037447743e-01
9.799503284760221478e-01 2.028775048693152658e-02 -1.422662772336177883e-01
1.026473097307566196e+00 7.170999237317693398e-02 -2.657282096779555736e-01
8.205457340494398677e-01 4.350383021736404371e-02 -3.668018403167373487e-01
1.055721079836047904e+00 4.220531173472853032e-02 -1.457020447773769989e-01
9.228438258656435078e-01 3.247338841097909684e-02 -2.620029649432003560e-01
9.203072003932972756e-01 3.115034943478033752e-02 -3.666054019043916701e-01
9.726389219599564928e-01 9.176688273057367201e-03 -1.334423089818242425e-01
1.023755398958854146e+00 6.831419051977304091e-02 -2.657096749134739144e-01
8.299287171308444844e-01 1.043316254049905453e-02 -3.594157285397864277e-01
1.076965239222676729e+00 6.677835799029492592e-02 -1.230056253067956518e-01
9.135461380466396442e-01 3.607947094800822985e-02 -2.786457225987660213e-01
9.326254793288687450e-01 3.844063048723566495e-02 -3.351822783005788398e-01
9.774207792365506853e-01 4.228533452775863621e-02 -1.077589015444760240e-01
1.007907152036956022e+00 5.382198232543247002e-02 -3.407688254828409868e-01
8.203167384181369037e-01 2.416402689673347037e-02 -2.920845590174384609e-01
1.122924988136090541e+00 5.051002098500387977e-02 -1.171820906870679468e-01
8.376449739555487106e-01 3.788011340260996618e-02 -3.258919531020119109e-01
9.994002204954820501e-01 2.299695825209610578e-02 -3.141139136587695613e-01
9.173029766391365136e-01 1.917504338560236180e-02 -1.147362112109674842e-01
1.071698367701861665e+00 -3.822395054718148028e-02 -3.401007565109394060e-01
7.672428591316923230e-01 -2.117350364066395985e-01 -3.728923560674072823e-01
1.640520233894125823e+00 2.471558744790044171e-01 -2.374771818770181342e-01
2.351699948940084717e-01 -1.607328301346329924e-01 -1.821957693126408928e-01
1.559265219786064138e+00 2.089705182306103581e-01 -1.798289159276509619e-01
6.421254014586880166e-01 -5.658994380441836891e-02 -1.704624140663255349e-01
1.197608577885096448e+00 1.375835432591761553e-01 -1.397383529098248645e-01
8.872245355873836781e-01 -3.043944371817820446e-02 -1.809030045036706114e-01
1.038345731716040055e+00 1.108383765466234711e-01 -2.160020184252532116e-01
1.000163155491917255e+00 7.118658788318187047e-02 -1.640258424319115949e-01
9.766148594268118099e-01 1.261825299795225619e-01 -1.962075116565537014e-01
9.791041366592957429e-01 2.981280521546724946e-02 -1.706077609996806688e-01
1.019552399237385831e+00 1.005206966584582806e-01 -1.810279324677548929e-01
9.302612436290956799e-01 4.318139877665360532e-02 -2.118654451591732157e-01
1.081948010716086372e+00 2.041765045616378838e-01 -1.474554300473596702e-01
9.351278056680509820e-01 6.370258589450168707e-02 -7.774314143287321122e-02
1.043336480792776300e+00 1.564430915985631221e-01 -1.933338342489188677e-01
9.210785629860090973e-01 3.001439114172987921e-02 -2.265801908045094459e-01
1.057022119938490379e+00 1.228523095183016306e-01 -1.775936425077278558e-01
9.075518288830118907e-01 5.722936569530492901e-02 -1.708034011281097109e-01
1.107640338641158850e+00 1.605208074798565865e-01 -1.977411442120996510e-01
8.538834039008741383e-01 4.994343742189449181e-02 -1.393033964135412806e-01
1.135394172575303173e+00 1.201203251759156987e-01 -1.631570603010006060e-01
8.544597247702417908e-01 1.426453167399428269e-02 -1.679739214857650653e-01
1.122060134302691692e+00 9.901641979509814839e-02 -2.095214737619269518e-01
8.682168652930949415e-01 4.974274273137326702e-02 -1.838264387966773994e-01
1.108202726717985698e+00 1.639230922597182671e-01 -2.073766391205798809e-01
8.603219623155157203e-01 8.076490447334273848e-02 -1.341477010612948106e-01
1.118361590603534905e+00 1.843109517790016139e-01 -1.609634590943900823e-01
9.082694773814107281e-01 4.124046589524548584e-02 -1.834565828644768304e-01
1.031732447029930722e+00 1.557830379377167507e-01 -1.587981095844633594e-01
9.404202621675230578e-01 4.036616916206548639e-02 -1.729687538952070780e-01
1.072149912249818371e+00 1.096246737991046633e-01 -2.160827618714780129e-01
8.797741723675787107e-01 -8.855032562820709186e-04 -2.306742258340081508e-01
1.099089351648900648e+00 1.324549520922968238e-01 -2.017752176193927105e-01
9.148690763239476498e-01 -6.286464426702850772e-02 -2.461941107933600104e-01
1.081470061775505753e+00 2.534062394945514884e-01 -1.380448920866605700e-01
8.733495884754266525e-01 1.006385691854316533e-01 -1.037057195041703600e-01
1.145404107851871300e+00 1.800788624957456729e-01 -2.283937950779104387e-01
7.418777618274859931e-01 3.532149675194276583e-02 -1.797510244682248848e-01
1.249483070941606933e+00 3.523747858455418824e-01 -1.391363378380544025e-01
6.570257309503501064e-01 4.998461466449271445e-02 -1.528015668623092516e-01
1.224280043369901039e+00 2.883953265546849720e-01 -1.156587395201123941e-01
8.326593530275785415e-01 4.868122391533252769e-02 -1.062309591448531293e-01
9.399837524807251876e-01 3.849663936485454019e-01 1.014434983348796171e-01
1.004502904110663453e+00 4.495544630660291974e-02 6.583369810425157564e-02
8.824542791218393800e-01 4.006700761467498761e-01 6.180168383618923206e-02
1.055684652306168259e+00 1.024972843954277957e-01 1.138741284769044237e-01
8.739865729895741620e-01 3.275595455450407423e-01 1.947474921603119594e-02
1.019038926255667832e+00 1.981857794185809540e-01 1.110435887519800741e-01
9.186054911191030570e-01 1.897807709071821503e-01 4.601565804549907074e-02
9.390635812614409605e-01 2.803654344568245471e-01 9.159195445538656499e-02
1.102789705873621573e+00 8.687019654118401102e-02 1.503957128243204044e-01
1.118108677291546060e+00 2.472639455901984029e-01 6.978765393405458005e-03
8.390138007618024307e-01 1.085078083781648023e-01 3.321391546657600840e-04
1.173966672887365226e+00 -6.548947675637242782e-02 -9.428483344977034442e-03
7.153303948195151030e-01 1.922670170236292497e-01 -5.892599477464881101e-03
1.074039133326846640e+00 4.660490938669012428e-02 3.286358740537335260e-02
8.597871237069411032e-01 2.264256467226202219e-01 3.564693830577272265e-02
1.027906765770674413e+00 2.139726342124994574e-01 6.908213862470265199e-02
9.168081592499135457e-01 1.467812858023452849e-01 1.108943484936293460e-02
1.022235203887526866e+00 3.036173308347263067e-01 1.123191828041093659e-01
9.527198347677802159e-01 6.100701917201160202e-02 5.634128357304525603e-02
9.696084114344779570e-01 3.678603230137990621e-01 4.326250195516271463e-02
9.828223966372003906e-01 3.724211247768703659e-02 1.198252247023423867e-01
9.524354436329323104e-01 3.662450184884532556e-01 -1.857192969008705438e-02
8.694225150918611922e-01 1.501813758955297673e-01 2.072357937815132722e-01
1.237883221146138579e+00 1.871523457888172315e-01 1.019067084725629457e-01
9.474212186318179407e-01 2.240927162414794727e-01 6.466395336510226410e-02
9.919707908909920491e-01 -4.122897232600342132e-03 -8.842500881745740671e-02
1.053203322024220290e+00 2.361999073669041396e-02 4.573799997198697842e-02
7.645945694644423751e-01 1.645764690431994470e-01 7.950119372445291904e-03
1.060410541478195912e+00 6.594684088122386434e-02 1.182937722294914312e-01
9.142219896593984929e-01 1.903668221142074124e-01 -8.270323574756056548e-03
9.563899183528048464e-01 2.836099349687038473e-01 1.120401722762999902e-01
9.943737759261036535e-01 7.181857457703634540e-02 1.649236929971064497e-02
9.211486457088988722e-01 3.698808506787676920e-01 6.339922689718294202e-02
1.016485464106169356e+00 3.518298939093311706e-02 7.646397690723227836e-02
9.084633747784769398e-01 3.540374791349516492e-01 4.627495467519378292e-02
1.005627883247557142e+00 9.515514840696796817e-02 9.504686567998686664e-02
9.349540704497498744e-01 2.741281758726801243e-01 1.130505102927512745e-02
9.695730314863419963e-01 1.892447663359024812e-01 1.522103417654041002e-01
1.113411874225248122e+00 1.217790234448276748e-01 1.059174983064320313e-01
1.070357017360390239e+00 1.911111543256489576e-01 4.203487560813093382e-02
9.409927059626209678e-01 5.092219972342065110e-02 -2.549484321141656101e-02
1.091800657680082054e+00 -8.421115195042620793e-03 1.052185740701068808e-02
7.237685907408066832e-01 2.202311942709848092e-01 8.230817578836521764e-03
1.077975706538900180e+00 9.754987899789274025e-03 3.572006126892120215e-02
8.776356387995153385e-01 3.477687279695374500e-01 3.622810737339990372e-02
1.040056314072116628e+00 1.312173660947437426e-01 7.347874002326083842e-02
9.002533225092931302e-01 2.296014506293926338e-01 2.527466075323345912e-02
1.002993882721930463e+00 2.079776225781417298e-01 1.130992204659441447e-01
9.398715586712755865e-01 1.593633477636948736e-01 2.194563976958531851e-02
9.721484337341814719e-01 3.158099618191032021e-01 1.198167752334677177e-01
1.004992585558176943e+00 7.387416087970624656e-02 5.730851727097787535e-02
8.935841344636968886e-01 3.837087758608698773e-01 4.903637384361391599e-02
9.928783095062506669e-01 7.400437617062435858e-02 1.810065496775077609e-01
1.187034540258861570e+00 2.249004094039924462e-01 8.341204706249702450e-02
9.025302333915586894e-01 8.284827240634141943e-02 5.596977751351470132e-02
1.081276950055438224e+00 -2.854932063531080005e-02 -4.139955314405491943e-02
9.582789539741172202e-01 1.138737235143731652e-02 2.688547645758216850e-02
8.182638885772893778e-01 1.939464709980352752e-01 -4.599847803086770485e-03
1.052079742234264481e+00 2.459435212797340259e-02 8.079561494606557481e-02
8.937057473078570125e-01 3.074775863062255699e-01 1.896699247920826835e-03
9.992011736561825508e-01 1.772071666389633815e-01 1.157162307115634364e-01
9.565249396531577686e-01 1.638518838948272438e-01 1.873442756640752993e-02
9.384175581978260183e-01 3.124475338204776298e-01 8.760958917086099362e-02
9.956186079027667946e-01 6.009968280019571674e-02 4.033775987681214453e-02
9.336217057220875803e-01 3.647216060581916497e-01 5.497728969954508021e-02
1.007285564301638514e+00 5.096475531840226336e-02 1.138920211440222346e-01
9.122147796308737178e-01 3.445565718342387673e-01 4.506328265673849494e-05
9.483052043451760671e-01 1.565267694847922719e-01 1.854028748014013572e-01
1.200665345817352403e+00 1.709780344074775527e-01 7.551189391101004178e-02
9.470699670065138021e-01 1.890888232326725094e-01 7.436471841676449424e-02
1.007850973363589642e+00 -1.475357012242066446e-02 -4.406023616348834354e-02
1.028285672335933709e+00 8.676968165329205368e-03 2.336857601741276422e-02
7.450575427613472801e-01 1.788470608543087093e-01 1.214525589025124619e-03
1.112367913414909149e+00 -2.384998808917287647e-02 1.235934386038910343e-01
8.872102739870258992e-01 3.000789349225655434e-01 3.668255415391695473e-02
9.621487122115803814e-01 1.889315407452832329e-01 8.907279194714587400e-02
9.543656657424861578e-01 1.732240345576724072e-01 3.163341772871786778e-02
9.683300190816274133e-01 2.629903552429221358e-01 1.133141512481364438e-01
1.004837517567871874e+00 1.064554189874425127e-01 4.938005932431224071e-02
9.102082965505661205e-01 3.301162406433124641e-01 5.728332920977335929e-02
1.035626809885052735e+00 6.556058573059647676e-02 8.961863962205397771e-02
8.690162788944526540e-01 3.438852572313293443e-01 6.481400211414239942e-02
1.016235332114901357e+00 6.666227981941191816e-02 1.800234488712538494e-01
1.216303309813846267e+00 2.251658590949630889e-01 8.483316293420431475e-02
8.725854955001578483e-01 1.464592701329369695e-01 8.453094707789002293e-02
1.053724721575475254e+00 1.218548565269273951e-02 -1.630369054206537438e-02
1.010752731154460848e+00 8.254856246115693449e-03 2.514625564142776784e-02
7.743927218659505396e-01 2.030218427184391772e-01 -6.241960172421423883e-03
1.055988408110921206e+00 3.753312298099085315e-02 9.130199976200716050e-02
9.288206710511800468e-01 2.772746687032781043e-01 2.504105524024833468e-02
9.572054927715507588e-01 1.961876029423160195e-01 9.239986368953605200e-02
1.002354492080587134e+00 1.146252245283971571e-01 4.766337983721175009e-02
9.187955266621982142e-01 3.544822281621193838e-01 6.145381451273479456e-02
1.029645256623729077e+00 3.567363169853299959e-02 9.772294810556265976e-02
9.126922909249021165e-01 3.479942697704991872e-01 2.044751999856858973e-02
9.644091852274697674e-01 1.337858588688534411e-01 9.538707387325420783e-02
9.812911520721721015e-01 2.021393296295158626e-01 3.256452111881064787e-02
8.682758890738020430e-01 2.608774349221902877e-01 1.077856573810151569e-01
1.174491674367377447e+00 1.031196131836660396e-01 1.423056690929449808e-01
1.075464912208595747e+00 2.569383745404131836e-01 4.342295105089725993e-02
8.850207319770831971e-01 5.284209205517504532e-02 -1.575233214821611730e-02
1.130939935871767110e+00 2.022560887834102053e-02 1.821909754600314207e-02
8.252953756331544710e-01 8.885622133033448111e-02 2.090374558007392081e-02
9.004866917521898717e-01 1.446312838817995772e-01 6.424878973631443016e-03
1.045604538986971921e+00 8.803074759316407982e-02 8.075180584369101577e-02
9.008139556346435040e-01 3.473032209161078243e-01 3.786623829971454136e-02
9.884318738308505159e-01 2.872366717519137663e-02 8.398326321657249849e-02
9.477028979120577512e-01 3.788406195591073611e-01 2.685467607542557991e-02
9.752151584984913857e-01 9.906235328303919507e-02 1.110981753277209966e-01
9.539956853587489016e-01 2.671018201567731398e-01 2.520817613355199921e-04
9.589015828495016658e-01 2.266272542941777102e-01 1.356209566437106273e-01
9.824101957391756512e-01 1.226369990189930537e-01 1.311040965673398659e-02
8.969940047748375944e-01 3.155061261083224045e-01 1.666264086538655487e-01
1.087576124022403778e+00 4.034517634048228468e-02 1.255803037424569890e-01
1.096199542955968109e+00 3.738225974875478141e-01 1.080024551498679763e-01
9.646904274602043916e-01 1.156054793764576955e-01 4.901740344331532995e-02
9.867824260163594596e-01 1.143923470393554270e-01 1.323310026096058412e-01
1.157019510790533889e+00 -3.464907719715717288e-02 -2.670899479614128810e-03
8.833676330407381760e-01 3.160803739288722825e-01 -5.398911476200168175e-02
9.242454156550753419e-01 2.415651186927303684e-01 -1.259866065118556422e-01
1.063931486269681370e+00 5.933705144426575095e-02 3.951012333020077760e-02
9.970829328575220307e-01 1.115464637470594683e-01 1.231905929138323377e-02
8.695113983377105171e-01 2.999778127453647247e-01 -1.259324434832819750e-01
9.993757400103234767e-01 9.163172079424258820e-02 5.763560145440307925e-02
1.047993598118100778e+00 2.320564249684244421e-02 -3.967170128195012663e-03
9.051013609353284473e-01 2.855565963901476878e-01 -1.232370644755950151e-01
8.928730832761120340e-01 1.558090148312553103e-01 -4.800438039817941233e-02
1.156520054283768584e+00 2.088921026195984451e-02 2.013820450809982732e-01
1.036201745412673958e+00 6.782511107432810660e-02 3.458967362776095567e-02
6.860986780146562936e-01 4.074652683987757817e-01 -6.327305739725364031e-02
1.057479916275257725e+00 2.038121418464173273e-01 -1.205316579294927887e-01
8.264662574062346945e-01 1.842170452146726922e-02 9.161453408986937330e-02
1.063196531081415319e+00 4.140222621302429018e-01 -1.283172125231860361e-01
8.481759891254943007e-01 -7.149379063740454732e-02 -8.871435927542610511e-02
1.190480460193952705e+00 1.990974817991608137e-01 2.612006152584663288e-01
9.563555866658809412e-01 3.032745305214370156e-03 -1.143921185011076147e-01
8.071746801865656851e-01 6.964855167318400042e-01 3.209285558014962625e-02
9.320411590006975056e-01 3.136201010034764813e-01 -2.313336404152466219e-01
9.525575034565538779e-01 8.675932155886219299e-02 2.875885484700289041e-01
1.179457173555376714e+00 -4.748848936464481613e-02 2.220135726068534626e-02
6.038569799896041923e-01 4.436225163924206738e-01 7.799165361863191585e-03
1.022911522732367740e+00 4.900333855774476888e-01 -1.105496841933763102e-01
8.320273552259652705e-01 7.068513387601592368e-02 9.938488836952977939e-03
1.121165018310174677e+00 2.187000162784608903e-01 1.221291990129414334e-01
8.152683542064617095e-01 3.530285287956497764e-01 -1.224545432558037800e-01
9.562742955458310989e-01 2.045118422753516574e-01 -8.068015806367852261e-02
1.014942848447834001e+00 9.654928423857436770e-02 1.348050688555548771e-01
1.007876643165369401e+00 7.156986211602334343e-03 -5.391115030686183945e-02
8.018890427165690227e-01 3.172592337983707877e-01 -6.334688070263144732e-02
1.065074243226701967e+00 -3.848379470815642411e-02 -1.816091911192477815e-01
9.757810166256061235e-01 -2.135581069567789314e-02 3.393809437596441159e-01
1.173606812476072792e+00 1.019937232621973416e-01 4.846780392464157539e-02
7.653373758603765342e-01 2.629323445269940440e-01 -1.243837410613284761e-01
1.063784738623356763e+00 2.310684071050870814e-01 5.064530642536891995e-03
9.973819839867037462e-01 5.208941895824131113e-02 9.889886164861157181e-02
8.859695277956732840e-01 3.103126260228828981e-01 -2.100737935636574349e-01
9.788003551178457995e-01 1.782245274951513858e-01 3.853734446094109201e-02
1.055540117062943484e+00 4.267084271572164217e-02 -1.301794761620757995e-02
8.298257440419845032e-01 3.110234853855659565e-01 -1.238024793219655445e-01
9.911644729754611749e-01 3.189156870288779588e-01 -6.234093650976171852e-02
1.039959969542684437e+00 -3.198803849053175052e-02 6.422796345945151752e-02
9.012206522773973383e-01 2.767776132853337900e-01 -9.273642481732517762e-02
8.891772216873337076e-01 3.374950477134293636e-01 -9.729036096160781355e-02
1.077840822966372292e+00 7.424895719741668454e-02 8.763138454303324998e-02
9.658974270900684278e-01 8.983527256809353823e-02 -9.248611811774335367e-04
8.637131478171622412e-01 3.870020771991608544e-01 -1.448017585105036975e-01
9.635505864226207029e-01 1.499151070503622063e-01 -5.620957167654975183e-03
9.427597989996998606e-01 6.750524410932795538e-02 8.331005631051792426e-02
9.790480187499773779e-01 2.873789257995382762e-01 -7.171096610068941396e-05
9.471725250130688112e-01 5.060153173516260261e-02 -1.062386938328652303e-01
1.120501950680247605e+00 1.279259509074149453e-02 2.159990968437195125e-01
1.041653872834613193e+00 1.029359489929203980e-01 -7.279899718049935749e-03
8.024400896412918760e-01 3.725002134581211211e-01 -1.006656507898145703e-01
1.091539170747962029e+00 9.554122230217863831e-02 2.885327149246474652e-05
9.623536341739369337e-01 9.380247028234264817e-02 3.261588155737614458e-02
8.642303816458583032e-01 3.301213502788726273e-01 -1.750636399151721256e-01
1.008401753500857811e+00 1.443747041917587126e-01 6.974932085132859449e-02
1.036909911512931215e+00 -1.603724166826190137e-02 -2.175571468458753488e-02
9.053870437423455764e-01 3.512206728111956777e-01 -6.045677618353938881e-02
8.962513585842490915e-01 1.691381285560895897e-01 -7.805302475619577129e-02
1.025707677402350360e+00 9.272769338088229785e-02 2.925325362946177288e-01
1.234150143622785301e+00 -2.601574061509508845e-02 1.123132622802545943e-01
5.102433105623872533e-01 4.623346562056132036e-01 -1.345277649148383381e-01
1.008090407830126711e+00 3.799144152588018741e-01 -1.838961157503907484e-01
8.878534272826168472e-01 -4.682000499603550248e-02 7.608308135693718499e-02
1.014654975843356510e+00 2.109894822851395568e-01 -5.801534286909796473e-02
8.884900483065575338e-01 1.117676073965848810e-01 -1.002881170501396246e-01
1.138434614732948713e+00 1.143720391263368732e-02 1.526978806604771255e-01
1.041318940741006394e+00 1.259557391207556387e-01 7.573794244698768552e-02
8.232212393262127170e-01 3.508157770693076660e-01 -1.601025950977912615e-01
1.025204151760681581e+00 1.016495729231672307e-01 3.520473663953868626e-02
1.040704708854417015e+00 6.408182150324689963e-02 1.603857051119729829e-02
8.435057912635106625e-01 3.131409484236877816e-01 -1.296504485182305433e-01
9.481892586360346487e-01 2.081222767581334954e-01 -2.769019776492636850e-02
1.097055884487556199e+00 -3.897818827599248970e-02 6.814311189783529843e-02
9.389684301626334273e-01 1.527804452628086507e-01 -5.743072304595214783e-02
8.375886587873024869e-01 3.354268670233118699e-01 -1.165540138348827026e-01
1.079247114356825410e+00 6.875544134922767503e-02 7.397723978357685637e-02
1.018225031505791023e+00 5.605349986482179719e-02 4.412255463512981812e-03
8.674733441291302416e-01 3.135070314307439876e-01 -1.627328305751303272e-01
9.514845059038623543e-01 1.941547945284579080e-01 -2.415880760995760962e-02
1.099214229713666890e+00 2.216864248505710788e-02 7.434348214837481483e-02
8.685552089203333326e-01 2.557603483541157074e-01 -9.093639963912530932e-02
9.108253019546290741e-01 2.896056789362982387e-01 -8.506405666716970737e-02
9.657947553907481053e-01 -3.724541509405858430e-02 2.416908043785454679e-02
9.823683744955179487e-01 1.922848072793687524e-01 -1.849720462160667558e-02
9.349016385484875125e-01 1.321745403255345230e-01 -1.110915244927707796e-01
1.124325104656142216e+00 1.977572884021175717e-02 1.547650344918035659e-01
1.031380783941460377e+00 1.357413390104484363e-01 2.806231918389803445e-02
8.236288645295862798e-01 3.425307003889260793e-01 -1.308924505563129614e-01
9.941400680352867614e-01 1.734843148710198957e-01 -2.231678362350434860e-02
1.071179177935621230e+00 -1.965133298464280878e-02 3.465376115822225295e-02
9.265852050947790408e-01 2.509884685470641363e-01 -1.085832080709294850e-01
8.446119144801669254e-01 2.921194496319113876e-01 -1.151690819420820022e-01
1.053482161175040899e+00 6.462957471066585469e-02 6.378959964323362153e-02
1.076093725712013560e+00 3.198372788702603942e-02 -1.009728684820592262e-02
8.367038936035150476e-01 2.885078844862545844e-01 -1.272949927236438628e-01
9.760849795810959684e-01 2.030524515860689105e-01 -7.190721916369839650e-02
1.059876280967015250e+00 -1.500291314559411109e-02 7.494561249395124969e-02
9.580335592683710821e-01 2.034824128731041459e-01 -9.982865707761939822e-02
8.551280863404423505e-01 3.057335533777079117e-01 -1.370360731554263189e-01
1.064540718755113691e+00 4.967430796989143194e-02 2.221590181671572253e-02
1.024665286708556611e+00 1.703743095049411668e-02 -3.098449553621893462e-02
7.973140906844690123e-01 4.034659281491367877e-01 -1.372552860234297067e-01
9.769443529425683170e-01 2.433435006801757394e-01 -1.302885516405758726e-01
9.305272402562227985e-01 -5.121779696560534861e-02 5.154240016934140411e-02
1.033643900105031266e+00 1.995543079966470013e-01 -9.975269614194960666e-03
9.003121265346138991e-01 1.449998656454572488e-01 -1.014351457563238135e-01
1.095087321259276436e+00 8.678734815558933335e-02 1.336632950227472916e-01
1.063183973085454204e+00 5.109814398469467861e-02 -5.691519255660601549e-04
8.523967569835830815e-01 3.514500924385918212e-01 -1.272696275225447538e-01
9.347092373511403096e-01 2.882147986742377155e-01 -1.019596896609750308e-01
1.089079076559645420e+00 5.852657899410435710e-03 7.019521905576964205e-02
9.306010208599839739e-01 2.039081475183226189e-01 -8.849472750178845326e-02
8.583347918785534381e-01 3.078929278783686385e-01 -1.617644327218565048e-01
1.067076047409216466e+00 4.767346059278831927e-02 6.291009537751571234e-02
1.025700291341534509e+00 1.162900009004805002e-01 -7.320854089229626195e-03
8.223073252455163074e-01 2.746145862264415816e-01 -1.785711737127943510e-01
1.055815573425306964e+00 1.110932433563939226e-01 3.730853697897106025e-02
1.005506006388979801e+00 -3.067410564700262868e-02 -4.319517273825473902e-02
8.838317674294623449e-01 3.654656130354151933e-01 -8.749688553226654675e-02
9.249995548651719357e-01 2.400479465836327930e-01 -1.331846393320827993e-01
1.033005374904359730e+00 5.374770881191341665e-02 5.326369965317577504e-02
1.061244648344973340e+00 -4.538694159817112384e-02 -1.150249959459054422e-01
7.342399117335611791e-01 4.355361346094733799e-01 -3.844493717334859090e-02
1.086680724969555811e+00 2.252809840913062300e-01 -2.219421602226834267e-01
8.541860846748858815e-01 2.714157037366973085e-02 6.959143726987002121e-02
1.055286760805742796e+00 1.023471938361911748e-01 -2.213179703616085375e-02
9.087148332345733603e-01 1.956371115272754202e-01 -9.783694954908320196e-02
1.012049984606265163e+00 7.081253678632019877e-02 -1.354620366223343864e-01
1.055991700775982034e+00 3.375751954886153927e-02 1.935907801984689258e-01
1.039424476010238685e+00 3.259883153381884502e-01 1.739013659784613766e-02
7.519635087295941656e-01 3.740658625317752062e-01 -1.668625161136756962e-01
1.074284555528581819e+00 2.094315160524244102e-01 3.912517571105489193e-03
1.005671304427947943e+00 2.906460770355911299e-02 4.190199217624714090e-02
9.026783678092035190e-01 3.108939389012214116e-01 -1.484176784209360056e-01
9.549896009065061975e-01 1.241344372339543006e-01 -5.451072723412001692e-03
1.106433213958443851e+00 6.141054405873062894e-02 3.829289419444551618e-02
8.254333707718759516e-01 2.514187097358762668e-01 -1.343663509769459363e-01
9.876058656542345826e-01 2.403055141142447504e-01 -4.442032675355109955e-02
1.051431827962018062e+00 -7.618870892309356768e-02 2.966546801563227712e-02
9.383359933760846427e-01 2.827215744058725888e-01 -1.355759197078094114e-01
8.465039096991813228e-01 2.447136226746586540e-01 -1.275519125227647099e-01
1.126870537454076837e+00 1.128438345401729659e-01 1.291907214922695668e-01
9.159917247782541905e-01 -1.499930564627091970e-02 -3.686211521795523111e-02
8.783134894976735163e-01 4.432647501552069991e-01 -7.809926603101914611e-02
9.453171637368081859e-01 3.054985339118994614e-01 -1.204215421143029485e-01
9.755126257300701376e-01 4.789980688632211603e-02 -8.993804161553724252e-02
9.136617394052550800e-01 2.883008264480382832e-01 -2.705842151475965768e-02
8.539831772442146862e-01 1.971031501614221026e-01 -2.693028084214426840e-02
1.123550997833395071e+00 9.203260513124475461e-02 1.916966389104011667e-02
8.450896417764955926e-01 1.346441079312089006e-01 1.277128819133263593e-02
1.008289534730663295e+00 3.344484956038114576e-01 1.008396750235715164e-02
9.436391652081873582e-01 1.433466638083774058e-01 2.369967690372744989e-02
9.960943859503985642e-01 9.889690831574604601e-02 7.227512005101926866e-03
9.077331866754430045e-01 3.492166176816020040e-01 -3.632951364104111680e-02
1.020839543100025226e+00 6.483455259214739030e-02 5.601530744584818505e-02
9.419065320965396282e-01 2.436467266338519788e-01 -3.731521253116281550e-02
9.807294798825372251e-01 2.333413373397728030e-01 2.585502244312932324e-02
9.746577852894352523e-01 7.947633717219211580e-02 5.175339492028783323e-02
9.344883774854184644e-01 3.127980639162891152e-01 -2.621943443239623667e-02
9.894449093082985369e-01 1.333514403258368453e-01 1.039664328123471315e-01
1.089573670812279405e+00 8.361861688346251820e-02 6.980096956752261661e-02
1.062275986025695840e+00 1.587285122046174501e-01 -2.917258574298765839e-02
9.195159045452282465e-01 1.017961818787439243e-01 -3.862486070493704321e-02
1.055076308248867223e+00 -4.938636122084976571e-02 -2.673378621862016608e-02
9.766950324319478849e-01 4.084648172660217125e-02 -3.343110095102987123e-02
7.902197102103201143e-01 1.515891238719566936e-01 -1.602011240045471754e-02
1.124362211709469817e+00 1.912917974161372102e-03 6.799514693216583520e-03
8.488903567210696055e-01 2.507208235701539611e-01 -5.542070550206481400e-02
1.013737858462767427e+00 3.066927119557982251e-01 1.977726853847979263e-02
9.750956339062807343e-01 4.911094695368131008e-02 6.087108834698103099e-02
9.782434119574244802e-01 3.112758663740935461e-01 -4.158604678712010672e-02
9.315781894132075802e-01 1.851903978253363336e-01 2.301055597440940671e-03
1.050676762203268444e+00 1.160050792196544167e-01 7.988551078191397092e-02
9.002026410030746773e-01 3.541422837443483629e-01 -5.234973722935307161e-02
9.544315421292726143e-01 2.138275379968986867e-01 -6.354335523839671311e-03
9.916535997615186782e-01 7.049609542319855426e-02 4.476697457471778829e-02
9.158927296786871786e-01 3.190079908839463796e-01 -2.192783577044151583e-02
9.634783588800133192e-01 1.806887718323585412e-01 9.520670420800417255e-02
1.094687428462927992e+00 1.100157709214376750e-01 8.099292105986097279e-02
1.050777585834552275e+00 2.207492692999794559e-01 8.395929088393698503e-03
9.662279548582910493e-01 7.462466802737253990e-02 -9.459119084702670432e-02
9.536184264408421596e-01 -6.464102171667470819e-04 4.558785155252492727e-02
1.126548335478236851e+00 -6.093098774489223712e-02 -1.072643960259135436e-02
7.836888046366368155e-01 1.444576495166785268e-01 -2.072788848042105003e-02
1.012020995803464052e+00 1.284604570431907289e-01 -1.570205390888432251e-02
9.906022680783516110e-01 7.573919705091851362e-02 2.795673063813162648e-02
8.887297150885548058e-01 2.417081587811303334e-01 -4.592673287921520547e-02
1.027583610454581464e+00 2.220891218453999172e-01 -1.389239812885850744e-02
9.670449415318402853e-01 7.046428145408024923e-02 6.473758079391607467e-02
9.725003911675818014e-01 2.930210291945634649e-01 -2.211669532996931448e-02
9.351366175107764800e-01 1.739967295521013813e-01 2.742651274810610496e-02
1.008470563223147654e+00 1.089343730327501925e-01 3.122485887181445513e-02
9.018033350198318976e-01 3.379655051855596226e-01 -2.098148397298350495e-02
1.047256819939337280e+00 8.674475142012662288e-02 7.137533073944411777e-02
9.086086954581281683e-01 1.830772565789389184e-01 -2.470303862094040334e-02
1.006071827553625342e+00 2.865876740306932402e-01 3.123979308470304500e-02
9.578862121656147588e-01 9.696649590525316387e-02 8.998198569488601029e-02
1.158426976732676472e+00 2.029016650402934441e-01 5.204107580431936025e-02
9.420281616222291321e-01 1.025731405449525069e-01 -3.487114091976398211e-02
1.038724062617273347e+00 -1.987458312562024113e-02 -7.418328333932250329e-02
9.887245314833982279e-01 -4.770691672137188782e-02 -5.281911507582444376e-02
7.866925421842833055e-01 2.125315583257620655e-01 -7.856661168550832519e-02
1.084622978180713959e+00 2.593267876292839821e-02 4.604501368161089542e-02
8.906596176679846266e-01 2.327218468709676691e-01 -6.146614896995999250e-02
9.950685466008352131e-01 2.827590673720160597e-01 2.612571627183639736e-02
1.008558161643140050e+00 6.152074550931495300e-02 4.902903676816489087e-02
9.267041765655180674e-01 2.781940827556965701e-01 -2.339314437291323430e-04
9.513044084231562225e-01 2.490927204900070246e-01 4.674805019643415126e-03
9.914805527605948798e-01 7.960413464068669120e-02 5.847931767346687543e-02
9.261446382018423407e-01 3.482288765997301194e-01 -4.854654895059471592e-02
1.007272509816942829e+00 1.356301766624757599e-01 7.326180024096580479e-02
9.831924394767131981e-01 1.704639606897618564e-01 1.775406791633660566e-02
8.797673332877571362e-01 2.928523864120561870e-01 -2.504390372973064761e-03
1.041974068550542309e+00 1.338523153847816782e-01 1.216364726186213580e-01
1.096980541758086236e+00 1.547451067478993192e-01 5.453863880666776770e-02
1.038046131705951947e+00 1.754327192346899211e-01 -3.889817164153602791e-02
9.087352943114165305e-01 6.785245302176744209e-02 -5.646765537281868419e-02
1.134178086678135688e+00 -2.417791191485724536e-02 9.741339504846404165e-03
7.784151734510482701e-01 1.478723902091308440e-01 -3.479563923602730507e-02
9.940730143090104054e-01 1.184455991503335082e-01 1.317788149799387597e-02
1.012610183716690537e+00 4.822128373650460403e-02 6.443664802091725492e-03
9.154810535140621708e-01 3.433549322600709108e-01 -2.359762596633813506e-02
9.258761365745907801e-01 2.391834280829308046e-01 2.393897345224913625e-02
1.036871533696192005e+00 9.718673272186084677e-02 2.611720088717076407e-02
9.139307172933476275e-01 3.322935745030423660e-01 -7.721422575859738721e-03
9.686094449676794227e-01 1.589486838092434295e-01 -5.340150690416361123e-04
9.922995042805828891e-01 1.472537707363947845e-01 3.258885855202871967e-02
9.196656360730627311e-01 3.415280964453931145e-01 -2.810936847286833740e-02
1.033378918674814573e+00 1.122905647690658343e-01 7.410739445834825523e-02
9.338149892385528839e-01 1.664075524971874165e-01 -2.205650020852444309e-03
9.430737042546688542e-01 2.840850880283919411e-01 3.610448695239457193e-04
1.001157743366632769e+00 1.251019471116429638e-01 1.200309785994887329e-01
1.088888771336012917e+00 1.691380476561480939e-01 6.773904783586601197e-02
1.033736549203426502e+00 1.772329375612783642e-01 -4.804915500883154972e-02
9.149326228597428612e-01 1.109611987288149221e-01 -1.757003069811979151e-02
1.074554450163649921e+00 -3.096727155040185711e-02 -3.609592421416394498e-02
9.547156737773446755e-01 6.017228584788978513e-02 -1.387232664340144056e-02
7.949942887882123221e-01 1.588445066949127626e-01 -4.609033975052953536e-02
1.133325201327943343e+00 7.595173137995499257e-02 4.577374052377735508e-02
8.581874851237738522e-01 2.017329378721788025e-01 -2.241392734348546939e-02
9.825399427588307200e-01 3.099205104648026232e-01 -2.766752995147839581e-02
9.631276537816099159e-01 7.227723145512091052e-02 4.163513646002692942e-02
9.720879979560035355e-01 2.731293182269573516e-01 -3.869006518043493353e-02
9.565684451056873927e-01 1.619107490677259009e-01 4.127360807337644016e-02
1.011060935285398088e+00 1.441683776340600132e-01 -4.909933388503488066e-03
8.967177069937685152e-01 3.285141810033364584e-01 -1.636941047753348241e-02
1.035918496762357588e+00 4.770547020202907385e-02 4.351511803266745748e-02
8.639838372107228048e-01 3.610777978352485151e-01 -5.970577015137757716e-03
1.025663119979699056e+00 1.398086001592715455e-01 1.369927348181917415e-01
1.131330661238877155e+00 1.706401731286117940e-01 5.909804812067562946e-02
1.014838973455198801e+00 1.716620134282154098e-01 6.747128845776938222e-02
9.313611617102848239e-01 1.885990099412620385e-02 -1.127365801717586900e-02
1.124135610409679131e+00 -8.293754384315193962e-02 1.212314290224368249e-02
7.581541788490799849e-01 9.852105094067623026e-02 -4.280013087862784976e-02
1.029595664624676221e+00 2.232430703693990062e-02 6.347891217264053920e-02
1.011758956102097207e+00 1.111328739563519213e-01 6.890041341319079297e-03
8.810798333028501128e-01 3.224502095253220513e-01 -1.552709705190354408e-02
1.020893479586743258e+00 9.196826366001201181e-02 2.692191460549727897e-02
9.566558565386458213e-01 2.387105778754688434e-01 -6.570180776422268609e-03
9.278193036854042175e-01 2.824601257134852217e-01 1.074735810805808357e-02
1.028823307077173510e+00 1.051044272137369590e-01 8.095706130160343697e-03
9.065004714933857510e-01 3.810270458607590838e-01 -1.139631153782470589e-03
1.013484501323178577e+00 3.874732902329959539e-02 4.543060980288316647e-02
9.231207369433799270e-01 3.070655815828256530e-01 2.155038538715988231e-03
9.522439710150257808e-01 1.746350519942782287e-01 1.191587833403069119e-01
1.150483892273640008e+00 1.399209403809132946e-01 9.622039543520652383e-02
1.041988919886064568e+00 1.685742706794299273e-01 -4.752197773925435215e-02
9.222988594509683447e-01 1.533244185338074606e-01 -2.677451871980120537e-02
1.097046298794415398e+00 -7.865270150584025011e-02 -5.622013994213787176e-03
8.447444559656828167e-01 1.379156124822741025e-01 -4.496045138023380822e-02
8.768724262135318970e-01 1.022972640366992120e-01 -8.636825500463527275e-03
1.064919395228174137e+00 8.876861386743090110e-02 -1.738617614016186100e-02
8.639979451883074146e-01 3.600514496350550875e-01 4.021976869274337951e-02
1.096240052328541603e+00 6.916193278353820195e-02 4.304709113333485965e-02
8.529742887867375334e-01 3.141636668889533635e-01 9.798453994241068318e-03
1.023193154721995679e+00 2.157443907520353310e-01 2.771664539042593620e-02
9.422996198058734008e-01 1.335915650636554930e-01 4.684970473305716948e-02
9.794861820137493735e-01 4.137492826153364445e-01 7.364595401063647609e-04
9.485227988216338169e-01 1.986483768378155892e-02 4.275903364388575212e-02
9.936397604450603049e-01 3.063773584139555251e-01 1.830395489484802282e-02
8.441437440681123228e-01 1.719771299954348798e-01 8.020683243403878282e-02
1.213687603241303536e+00 2.051299555976918709e-01 4.366772062912707003e-02
7.309397348751087709e-01 3.301149661035133187e-01 6.391332955945506350e-03
9.086046592613008510e-01 1.185560313324466111e-02 -3.366561136664401044e-01
1.001223926670427478e+00 -8.919191099959188074e-02 -2.738763445740137747e-01
8.777268102363859903e-01 7.055235248418180449e-02 -3.273848678392790035e-01
1.014669964409591563e+00 -1.654324481961701176e-01 -2.946921589338510339e-01
8.417412173076764814e-01 4.122341455459001269e-02 -3.397779921731280961e-01
1.071694122107055058e+00 -1.919378952014346440e-01 -2.830880553698876811e-01
7.607681257697561650e-01 1.358949049690641973e-02 -3.138057279151904022e-01
1.129273122703268406e+00 -8.969143499114839990e-02 -2.757082786362820559e-01
7.858342291699853543e-01 3.580271837636822552e-02 -3.648528432181579184e-01
1.085948885350534354e+00 -1.714144893376481626e-01 -2.480691004138527167e-01
7.625928657652397691e-01 3.775758800970521051e-02 -3.280217096863119464e-01
1.096723463354021488e+00 -1.666718336609616102e-01 -2.856285340929959893e-01
7.940742035604131388e-01 -8.357005516878259627e-03 -3.539205594118283726e-01
1.108885950448846192e+00 -2.015575914360296372e-01 -2.802625680538946562e-01
7.339138789214173508e-01 2.594166359444910822e-02 -2.849781703323501780e-01
1.158783730988354854e+00 -1.969043121289792697e-01 -2.863916584255856157e-01
7.205592458966684211e-01 1.608333008985624035e-02 -3.266173677949003040e-01
1.150468693945271736e+00 -1.648750179694575269e-01 -2.642946769335720592e-01
7.553571104770560041e-01 -1.675081893519706627e-02 -3.217904264658807967e-01
1.097632222207294728e+00 -1.323802242598317858e-01 -2.821919046932716002e-01
7.578669823630167501e-01 -3.638038215671253114e-03 -3.123105450741379685e-01
1.121294954588635040e+00 -1.560387391738215779e-01 -2.976341289449805916e-01
7.112879247511785241e-01 3.619546032085664555e-02 -2.681524828833659613e-01
1.238610619848071970e+00 -1.548821300282634816e-01 -3.075470840200529854e-01
7.295027705540549912e-01 -2.855171730374306271e-02 -2.995708498441207457e-01
1.074098630491526762e+00 -1.453618585879556946e-01 -2.527590185380423349e-01
7.884838063278076792e-01 6.016173756233775998e-04 -3.283253176376376148e-01
1.146452780471883814e+00 -1.430098766178765635e-01 -2.985744594284103770e-01
7.058567167698565070e-01 1.506226291213299227e-02 -3.215950966278205425e-01
1.188032459453286505e+00 -1.624086757785724866e-01 -3.246493962589806492e-01
7.500663564474751022e-01 -4.369123099828559065e-02 -3.004044775446828575e-01
1.154252271621874826e+00 -1.381404652467240202e-01 -3.183227879463017551e-01
7.171259732721196878e-01 -3.088436473858611336e-02 -2.953159176432290089e-01
1.109449945918617564e+00 -7.983517099432353714e-02 -3.111623714268215712e-01
7.797507422428268109e-01 -3.103224014026191233e-02 -2.708751100125922351e-01
1.094799455668681754e+00 -5.354094621770687235e-02 -3.420150294284096115e-01
8.122270966195683783e-01 -6.308266322435270024e-02 -2.702089868219542113e-01
1.059300954180941279e+00 -4.316136669415726601e-02 -3.533942830994539208e-01
8.327234764871006556e-01 -6.517582580371313050e-02 -2.478353348956838786e-01
1.035535462519129535e+00 -1.375640008090777897e-02 -3.675878261361227306e-01
8.402164370215225997e-01 -1.142484281320503420e-01 -2.296877456069990053e-01
9.621382155049839069e-01 -1.709394285150642396e-03 -3.857711428322500580e-01
9.631330217715403652e-01 -1.639558419287622526e-01 -2.017568888181716369e-01
9.183600841300917361e-01 -4.501778843817030862e-02 -4.060061423853830176e-01
9.888573411602190610e-01 -1.888243347059506694e-01 -2.180895501130857006e-01
8.767958378620670512e-01 1.316883643831936838e-02 -3.789353389297250851e-01
1.020033639024173988e+00 -1.967829140488335238e-01 -1.854635321817242610e-01
8.221410790418003378e-01 -1.116853732389602311e-01 -4.417103466230881126e-01
1.072067794320697098e+00 -1.931837327195807530e-01 -1.906214731651871552e-01
8.444460583680045707e-01 -2.749181463305216955e-01 -4.502642405051898167e-01
1.120125180877945104e+00 -2.105312061202422799e-02 -7.878908847998965237e-02
9.048841304727899271e-01 1.952586300971870525e-01 2.164879685812818866e-01
1.260094257967006470e+00 -6.394331359340649223e-02 5.603914051921925904e-02
7.432499465176154452e-01 3.555138891093063691e-01 -5.310791941681491934e-02
1.074455608789445682e+00 5.373444021871833648e-02 -4.844283603588350057e-02
1.005123399715880828e+00 1.279328380255654596e-01 8.951671143897570182e-02
9.013926861400041179e-01 2.606334671812856607e-01 -1.316999513535215827e-01
9.779291899586010084e-01 3.649526069884519164e-02 9.621471938420650405e-02
1.052181660556924303e+00 1.212140674021903591e-01 1.163599936030419203e-02
8.562873179009956592e-01 2.965346497947002891e-01 -8.180818219449360884e-02
1.121692808176171452e+00 2.783145189558117183e-02 9.840441732823432264e-02
8.170371143572634498e-01 3.457197247134721207e-01 -8.420483492268984738e-02
1.054663013081450273e+00 6.340405063956229548e-02 1.008037857056002518e-01
9.617209246663770417e-01 2.923437684244277746e-01 7.096338909882564383e-02
9.027693407119236069e-01 2.578400182792573575e-02 -7.120791848054415507e-02
9.382365296725294623e-01 4.785947131165411983e-02 2.045277614554906198e-01
9.982439684565823645e-01 9.639422508170267245e-02 -8.367973876142606460e-02
1.127718238942407858e+00 1.355129505586405159e-01 2.527323438383026200e-01
1.093854316689424566e+00 4.502315213314793119e-01 1.678152000017800807e-02
8.059992766941932452e-01 2.867170320591554411e-01 9.734110674046154987e-02
1.041733028543725181e+00 -4.210178843448462299e-02 3.030290054386723941e-01
7.869879765806608862e-01 4.131000570908623937e-01 -2.274817718694549865e-02
8.702789478537824586e-01 1.942354313384196118e-01 -1.247373797704935672e-01
1.029534061020815017e+00 1.258357230432690099e-01 2.043417227221732690e-01
1.020771347446301824e+00 2.276633705401531482e-01 -2.069657959313135620e-02
7.754347893111677159e-01 4.032863225689705122e-01 -8.493854194686938086e-02
9.601418701634912845e-01 8.498273037895917592e-02 -6.146833948224382504e-02
9.200461364041426782e-01 2.757643500121682856e-02 1.417582352336237972e-01
1.053305735400718035e+00 1.672889376333933087e-01 -1.336617382314843339e-01
9.164711048382055969e-01 -6.225872495781755583e-02 -3.821866741778063431e-02
1.183729957832567514e+00 7.879768759042969639e-02 1.900299877280925143e-01
9.024883601398644428e-01 3.707632318419072925e-01 -9.164978919613704644e-02
9.598757156929708101e-01 1.460719792903871495e-01 -9.805578537534320738e-02
1.023546589420948782e+00 1.424977916405545386e-01 3.700402385421298207e-02
8.637850765483336968e-01 2.921549914198582343e-01 -1.075448810505329200e-01
1.066318932342737558e+00 3.006028132501016928e-02 4.161897582784890304e-02
9.487486686368906685e-01 3.194420012867682512e-01 -4.941606288106804162e-02
9.342003168517545308e-01 1.043315075402710818e-01 -3.623555370615265392e-02
1.043710961447415597e+00 1.696689848811300527e-01 -2.980918263548262143e-02
8.560173547112379655e-01 2.193859566274506678e-01 -8.387416624951324340e-02
1.107662329420343150e+00 4.871951268548341957e-02 6.815011435144448237e-02
8.536326937709312057e-01 3.206734276331123512e-01 -1.128722405447441790e-01
8.936474723205489745e-01 4.124963403865969901e-03 -6.308585190200834136e-02
9.994105585996436725e-01 3.072775288714307829e-02 4.590620999454355505e-02
9.733568163417489760e-01 1.333132595347240323e-01 -1.812390860095288159e-01
9.964508533943560176e-01 8.950085757955224611e-03 5.180432427085389369e-02
1.276531769976557706e+00 7.546501757465105820e-02 1.329948716374589612e-01
7.176431548610701094e-01 2.834372797992014137e-01 -1.145842077495072414e-01
1.099131660889357542e+00 -3.155579582567285407e-02 7.509069486013911221e-02
9.006361365188486623e-01 3.279592799841913875e-01 -6.584494653567242450e-02
1.012670955619449531e+00 2.472957964385648355e-02 2.028021559698031813e-04
9.574190436987677355e-01 2.001642180922998115e-01 -3.235984038580744931e-02
9.110843136809195775e-01 1.394314073163422651e-01 -2.387833008508738475e-02
1.100634584482173439e+00 8.178447531566820916e-02 3.232492355778516374e-02
8.370164802637836132e-01 2.527778254975207584e-01 -9.711354119494433612e-02
1.045163208107266817e+00 6.287011996501365441e-02 4.874120409915144725e-02
9.599232491831355407e-01 2.404669626564290563e-01 -6.333434916578491169e-02
8.271977129472731782e-01 2.301885792745551329e-01 -7.564118888277719666e-02
9.722838424370605637e-01 -2.931107805712993009e-02 -3.579171468654995109e-02
9.990672387449146541e-01 4.694587652840994524e-02 -3.644697157190101428e-02
9.210456405238851563e-01 2.785777954847778459e-01 -2.185883411196732073e-01
1.004119291198652286e+00 -7.914813803067734244e-02 -3.830244541384279777e-02
1.122325144521354012e+00 5.509953350777372499e-02 3.043185466897774250e-01
1.004069622005141049e+00 7.028641961854946441e-02 -1.239012860617265677e-01
7.989618446348648595e-01 3.409217787260921395e-01 -5.625935177854751029e-02
1.117462686078781964e+00 9.538721466826488929e-03 1.119970648659459299e-02
9.314601313855663811e-01 1.270243780216556151e-01 1.148610098727249245e-03
8.799790308191557386e-01 3.910890539447617886e-01 -2.041394542896235731e-01
1.024202741241086345e+00 1.003577694994779168e-01 5.147783772146161813e-02
1.025870892500580167e+00 5.455176093506902690e-02 -3.261000058441603650e-02
8.044276288059842850e-01 3.159687424337930262e-01 -1.840087551031507895e-01
1.069803076187573421e+00 1.347432856223675646e-01 3.865669634051571019e-02
9.814583475404130564e-01 -1.424664841493084380e-02 2.452736706496277258e-02
8.840414311439201978e-01 3.427138091893390248e-01 -1.819092552611366043e-01
9.415115910738482974e-01 3.022796592955030448e-01 -5.056508760071276587e-02
1.075475791193653219e+00 -2.179078808964072037e-03 5.097987478570731312e-02
8.759326691247211194e-01 2.527559211372143455e-01 -8.915219070628353781e-02
9.046805281524816778e-01 3.417342099000426070e-01 -1.494570300514035111e-01
9.519382482776923560e-01 -2.403579734481451485e-02 2.812428801116403226e-02
9.978106445644354672e-01 9.488791447931521628e-02 2.749395937209613006e-02
9.474363969285877207e-01 2.105334362751555000e-01 -1.278599750244204802e-01
1.034149615015413470e+00 -8.086008544379940863e-03 6.444063584142597015e-03
1.108391049739453793e+00 2.249721258155152892e-01 1.847314230492214659e-01
8.295243150332377580e-01 3.521713332805318508e-01 -1.685744816127404122e-01
9.640092784823480754e-01 2.613216882458147539e-01 -3.309488019178324913e-02
1.052691511709119121e+00 -5.535049416917156573e-02 1.873997205996224061e-02
8.724000568874002992e-01 3.257056447011740241e-01 -6.144974713999972610e-02
9.549361856945526306e-01 2.525375148820420135e-01 -1.357222161812938199e-01
1.075807593899114734e+00 -2.139130210074214906e-03 1.064697044669197512e-01
9.108851780784370522e-01 1.885737147025253468e-01 -1.681643454352701461e-01
8.759908529592080884e-01 2.414679972992334334e-01 -7.436334102438689475e-02
1.124179993362188545e+00 -3.896366255346530010e-03 9.917582594262736029e-02
8.941260053231274707e-01 9.710887379787631890e-02 -9.220453226022794213e-02
9.099467181245979308e-01 3.565881867570731001e-01 -1.601894903406054504e-01
1.085116903582475478e+00 2.453157056807901693e-02 6.035253065464109279e-02
9.888446862728216269e-01 1.339932798945538406e-01 -1.216900031156227940e-01
7.984628056825768816e-01 1.756137651743299999e-01 -1.107203081690510543e-01
1.036121333585632298e+00 5.900159171576938727e-03 -3.192535237911589552e-02
9.266033207881066991e-01 5.706321339195561532e-02 -2.639620382237584800e-02
9.906560247976767819e-01 2.782327884253374406e-01 -1.077467015473138473e-01
9.528977916803587078e-01 4.268383628366054228e-02 -1.181967568389933609e-01
1.169095282220007803e+00 -2.555364892833399126e-02 1.709093315870278684e-01
9.578072977304682434e-01 1.430259595983012777e-01 -7.059765697193098877e-02
8.129966664464841619e-01 3.466961744090163444e-01 -1.234190531823844694e-01
1.119132603939393844e+00 5.113862824611219854e-02 8.764192755306834948e-02
9.098711251794480148e-01 7.694814867482906162e-02 -5.347531164424362826e-02
8.864886684767873115e-01 4.413567635448552018e-01 -1.631418119655311250e-01
1.012680638549851242e+00 8.698638265077959786e-02 4.693166935512486926e-02
1.039535339520882395e+00 4.231949472487613745e-02 2.654355608354026178e-03
7.879395682826053626e-01 3.300392845167889888e-01 -1.758450707502216548e-01
1.096494655341015312e+00 1.581197939814760201e-01 4.647007399454034654e-02
9.648136283068829977e-01 -2.771507884972840546e-03 1.543655541154232910e-02
8.696817495849336055e-01 3.720335079571840953e-01 -1.502602465944650190e-01
9.475898423345759936e-01 2.208157168624811373e-01 -4.621692617414490528e-02
1.095165622220876323e+00 1.697331401411164998e-03 1.071138601862915707e-01
9.391876270591651421e-01 1.886207671938077146e-01 -1.436541103402463049e-01
8.114069813792671448e-01 1.747273399786298809e-01 -3.600621952304046414e-02
1.072753536410569142e+00 -5.804078698898286481e-02 -2.739287985885310167e-02
8.789182278976035434e-01 2.165606584970723170e-01 1.139749911390162268e-02
1.017469399132123975e+00 2.087269404596844014e-01 -2.290159898490524704e-01
9.499629733746460802e-01 -8.394661728245780830e-03 3.279047609443028199e-02
1.192233457566628463e+00 1.284344741137318779e-01 1.307848895325514071e-01
8.044066188837168951e-01 2.782831879959264398e-01 -1.160701476594148546e-01
9.578426687414183238e-01 3.005599157874402905e-01 -1.256261484509122728e-01
1.093484684323237754e+00 -3.070426990181715846e-02 7.154127896804435283e-02
8.469670559569235646e-01 2.393719396751078921e-01 -8.012541157671049241e-02
9.419212946585757695e-01 3.406478241813605812e-01 -1.256530708277610042e-01
1.086942140046520455e+00 3.440564453083297392e-02 4.523970367996395930e-02
9.031955940028100205e-01 1.429087294013064724e-01 -4.577908236358962241e-02
8.767154678555547642e-01 3.338083202554008033e-01 -1.828496659342807029e-01
1.060470124863505115e+00 9.433053506865372861e-02 7.386689091854141409e-02
9.957980842896997364e-01 -1.830583216267569688e-02 -2.563857743263801489e-02
8.564453995599894398e-01 3.677934159001772230e-01 -1.152605143029162976e-01
9.676510052136381157e-01 2.087154923361828063e-01 -1.192606903388938183e-01
1.009671240480560561e+00 5.010857182088274131e-02 9.989222457664227728e-02
1.072395528034068679e+00 2.690821032699906726e-04 -4.686731053856265511e-02
7.395075670331439088e-01 4.041820838392493065e-01 -1.168270058317658899e-01
1.020195785396878829e+00 3.951455318685830331e-01 -1.668811584423748606e-01
8.692821355082862578e-01 2.263636205404407839e-02 -1.593122817461861684e-02
1.029522310565379684e+00 1.447369867846212133e-01 -8.179240685964550561e-02
9.295268345769540641e-01 1.226134197818511545e-01 -1.072000748661020297e-01
1.015274247504949434e+00 9.698449679919102229e-02 -4.924211437047711776e-02
9.665893608878642906e-01 -2.538436751881575568e-02 -1.362354966365323661e-01
1.135101429479569157e+00 1.538997781709260104e-01 4.661566430815818063e-02
8.218882211163373031e-01 7.069760390703498654e-02 7.567623608021961656e-02
1.012618828865614384e+00 3.716293755027711976e-01 4.231333168760612051e-02
9.350016850911440081e-01 1.230932424188065921e-01 1.035610794737341911e-01
1.030875386244013425e+00 1.715946368579626125e-01 3.411084999965958986e-02
8.964805386193032133e-01 3.386860326412808875e-01 5.934956214354937531e-02
1.001916293654707690e+00 1.107841224760964943e-01 5.978436021801765421e-02
9.233327086116808191e-01 2.167711836161730354e-01 7.920533976646976226e-02
9.957832081468527274e-01 3.530205602263337128e-01 6.986010084712214463e-02
9.501001776780049202e-01 2.531259636984747527e-02 5.186142836295565273e-02
9.142309342687053864e-01 3.394874331032118331e-01 7.431773458100460195e-02
9.266311130333151347e-01 1.472717390359876422e-01 1.910056555184782012e-01
1.187380489616107093e+00 1.273331713048766189e-01 1.455951938184404382e-01
9.797095869940768420e-01 1.822787645672901968e-01 6.790401204985044292e-02
9.637904989541016265e-01 1.089015687311648828e-01 4.539451604321129846e-02
1.017429276447738618e+00 -1.782003737266632179e-02 3.629613007629284988e-02
1.015008654479298889e+00 1.483539899167892195e-01 8.146933702916592246e-02
9.165858065872674043e-01 1.178455715831762118e-01 3.442981123424303236e-02
8.785436917309268345e-01 6.033878348657412821e-02 -6.805990840089837582e-03
9.654142511383565495e-01 3.104447036166502749e-01 3.685496201062196664e-02
9.966495160474713177e-01 1.789576992629497987e-01 7.679399497656949625e-02
9.374000011005428901e-01 1.303782821856362129e-01 8.755118529689097373e-02
9.641478106194659725e-01 3.792345378785823007e-01 7.601796135353802719e-02
9.795957582061989299e-01 7.079623725334532880e-02 9.578965252446032530e-02
9.482433225020387990e-01 2.597248292617150844e-01 6.095369268802465490e-02
9.349121861940403733e-01 2.987272032162329172e-01 8.392723142754726640e-02
9.974255738509411051e-01 8.862520290703457260e-02 1.292682814060770735e-01
9.414788599247386758e-01 3.320421465608496270e-01 5.498558401955136454e-02
9.338352513454556414e-01 1.453857005713381223e-01 1.104006500122210882e-01
9.448407764277663157e-01 1.956325553753246183e-01 1.447641253917508197e-01
1.012234182782320246e+00 3.027636865359513707e-01 9.334569654979535391e-02
1.106797678869422707e+00 6.460751015369795014e-02 8.873851871647966960e-02
1.027123292969142732e+00 -4.423604935478058636e-02 9.240279550372025585e-02
9.939887913622963422e-01 3.914393917713036158e-02 7.146916185159493673e-02
9.855967106001539690e-01 1.312366230609026962e-01 1.191208243598649089e-02
8.368009503138439387e-01 4.909288936092442296e-02 1.150835657258836645e-02
1.014618566771491981e+00 3.243156324742205165e-01 3.872621438350280776e-02
8.744248587736137557e-01 2.007423438873655319e-01 7.463025454007853055e-02
1.042544344910289134e+00 1.180728199521364624e-01 9.782819633674924575e-02
8.826685762559709492e-01 3.162932114355718194e-01 4.918129891388096919e-02
1.038612858240821391e+00 1.851881682908696758e-01 7.278492846029574470e-02
9.092718159642183551e-01 1.288000133512390011e-01 9.009917692361622821e-02
9.597309143482138927e-01 3.879258658716379649e-01 7.584515715719658546e-02
9.504598759164747390e-01 3.708760342596042342e-02 1.307441002348054826e-01
9.611571006469805667e-01 3.577581484248471555e-01 3.200395749148381153e-02
9.025207754071754573e-01 1.545448785091991795e-01 1.584700218649709447e-01
9.933843524793170010e-01 2.612789123696703797e-01 8.265464887485114709e-02
1.048705932354022874e+00 2.819899070660641383e-01 1.088591686561306560e-01
1.095299317875677803e+00 9.205298218490557891e-03 7.042193042599909081e-02
9.855424806586230435e-01 1.357908430776897171e-02 9.555096876291861718e-02
9.964547920872843800e-01 2.115388816663547888e-01 1.781038317974266080e-02
9.459636504441653049e-01 1.056617858814393185e-01 -2.162144941613840590e-02
8.356144964047268475e-01 9.288454848650254392e-02 4.948279882155756648e-02
1.022980820604967755e+00 3.091071226383106940e-01 1.249447941518107112e-02
9.639455781072978624e-01 1.706743990361056229e-01 1.158490081060268018e-01
9.563012911674323435e-01 1.445153491596170570e-01 8.500713798519470010e-02
9.333997278736237968e-01 3.680669765434710916e-01 7.750186147356116773e-02
1.011537977000005473e+00 1.259716024872014339e-01 1.132835836917327754e-01
8.892831670800350752e-01 1.873921767574306674e-01 9.479436242316659211e-02
9.673652258763443257e-01 3.497799619752011147e-01 8.894038088166364431e-02
1.003694160320279583e+00 8.373572182244404249e-02 1.016983572703577532e-01
8.882066456918438213e-01 2.953415397168436818e-01 4.384165520541945249e-02
9.841906080050604189e-01 1.871831787254471247e-01 1.443522186369187721e-01
9.425998060399387590e-01 2.238017150985917580e-01 5.985382960678155284e-02
1.059395668091063891e+00 2.933862318464697250e-01 8.685280187189416135e-02
1.092357168782181365e+00 -1.300007437995094779e-03 6.260642286464412898e-02
9.930239100607243241e-01 9.441003655437584310e-03 9.875130894642789037e-02
1.002569023354912048e+00 1.377465338469224809e-01 4.204244627314482341e-02
9.814057881755164914e-01 8.582320159597482678e-02 -5.941967678802291541e-02
8.153968554083060871e-01 4.717959880298109449e-02 1.584967279129144771e-02
1.002996128557733346e+00 3.424148748660663655e-01 -9.575870895315847717e-03
9.576078399933370955e-01 1.677781161245291974e-01 1.557871026391680624e-01
9.820001189685799714e-01 1.220337079376414280e-01 1.904695094297369912e-02
8.938349410895944924e-01 3.793010754102936755e-01 9.185225407674592335e-02
1.014710271160682131e+00 7.255535195022040640e-02 8.817983609464884187e-02
8.796979648251350703e-01 3.569546560372911514e-01 7.139868982139420395e-02
1.037395294401149082e+00 1.680890411670975249e-01 1.340624413063570830e-01
9.138813208087506190e-01 2.013811728944493729e-01 5.126208093665127891e-02
9.465849034736595335e-01 3.438530793289786835e-01 1.244913099294912562e-01
9.507901046750264484e-01 8.540821575047764791e-02 1.604987874717409002e-01
9.918847848093186315e-01 3.556485921945144457e-01 6.583441880978652128e-02
1.074434027537211067e+00 1.210226572919006899e-01 1.024795138829184687e-01
1.069759760290035500e+00 4.597065274214719166e-02 8.397593071018312483e-02
9.421930960116731146e-01 7.470525612916924241e-02 1.207275922491941322e-01
1.031436155587219572e+00 2.193548153978602255e-01 -1.699726178126882356e-02
8.233552542934584606e-01 -1.132683175626698728e-02 1.785225187075329886e-02
9.595908021875376726e-01 3.073337619550715605e-01 1.274623166927373215e-02
9.677237456575575880e-01 2.160034123317279287e-01 7.571274211961481759e-02
9.813103223699868316e-01 1.020570476241686314e-01 6.240038424793874910e-02
9.197193520585819071e-01 3.416315329808272683e-01 9.171205899315147680e-02
1.038436673939983734e+00 1.352269094982961328e-01 1.103068996111790379e-01
8.999727726607522627e-01 2.153641229345528707e-01 7.447828329377158274e-02
9.692093670424646312e-01 3.861732199498270623e-01 7.312253492818490686e-02
9.608877035295342317e-01 1.689410929693130337e-02 1.044454884735089573e-01
9.243789274000423495e-01 3.880628453251648846e-01 6.379566264559731470e-02
9.579087818096028162e-01 1.715333561503570858e-01 1.501395214508915998e-01
9.164714224129449915e-01 2.109013728023443612e-01 1.034616046105706344e-01
1.069634035841424469e+00 2.274504058753093194e-01 9.515950081387290760e-02
1.112527055129676423e+00 4.343565497582636305e-03 8.287356574957979727e-02
9.734994206085709756e-01 -5.512890624959188024e-02 1.038480700443187577e-01
1.007222024762664203e+00 1.662414668131521056e-01 1.055492173937629813e-01
9.749697942707841181e-01 8.085542262844654104e-02 -4.058331512688986842e-02
8.365869568714031645e-01 9.033488565460412456e-02 -2.995362343479939047e-03
9.508252664922771658e-01 2.506280556064655607e-01 1.384904910635853872e-02
9.878741877863149723e-01 2.152625934512115147e-01 1.254021181041690414e-01
9.469832511642087836e-01 1.188543871583581796e-01 5.092788093529638377e-02
9.535368737578108211e-01 3.491312518841781509e-01 8.079867451966207814e-02
9.954060830802753390e-01 3.949628334386932893e-02 9.526087633513732889e-02
9.129760783871886387e-01 3.837237357270966154e-01 6.715291518886254418e-02
1.005164807794247883e+00 7.065976712831634199e-02 1.595815913753354798e-01
9.271428914294823631e-01 2.684594973409222263e-01 2.905303093088199180e-03
9.582032654828182006e-01 2.316464833527352718e-01 1.506053601733582936e-01
9.509110216676112115e-01 1.696607118228783684e-01 9.721855009826661786e-02
1.037284399666676293e+00 3.033856476431218141e-01 7.087780109297170394e-02
1.085097765622991872e+00 1.242553638428481461e-01 6.764498724439625688e-02
1.016732875639836164e+00 2.015890054839341097e-02 1.036032426249627464e-01
9.617569935909520140e-01 1.777461764856753390e-01 7.815022213842923171e-02
1.012870025294271281e+00 1.377344569367942029e-01 -1.765313238053040426e-02
8.327400993027719300e-01 4.590918541343168985e-02 -3.044482753512485138e-02
9.498549294308870072e-01 2.615909908085376490e-01 5.641146341440017586e-02
9.894985629588992637e-01 2.544108936754856942e-01 7.590220658914523244e-02
9.483775058850218986e-01 6.986373922737702802e-02 1.000644305176204424e-01
9.544752171876390578e-01 4.118315539236976908e-01 7.767699921988312217e-02
9.676670003903852235e-01 2.287921046459094956e-02 1.096226253667407224e-01
9.280628198509636162e-01 3.271387494764839698e-01 4.849981449506945291e-02
9.834054413079530432e-01 1.483185762010669762e-01 1.469856945690921624e-01
9.736597383658962546e-01 2.047120490286931938e-01 3.951573106519688794e-02
9.196602932858349844e-01 2.626304132459013618e-01 1.438101624872128170e-01
9.927989183972166787e-01 9.663563139117080369e-02 1.112073877984241926e-01
9.316230025392521208e-01 3.451732821402100915e-01 6.710065921889159235e-02
1.098125474889692255e+00 2.234213167989025639e-01 1.205604258849694577e-01
1.025051744692448308e+00 4.594112031801444312e-02 1.648778000584834869e-01
9.672124404295441291e-01 1.439693609730405832e-01 5.062849739613176081e-02
9.863992996606336661e-01 -2.046397988412546054e-02 4.699113558519426876e-04

